Refinement Reflection: Complete Verification with SMT

We introduce Refinement Reflection, a new framework for building SMT-based deductive verifiers. The key idea is to reflect the code implementing a user-defined function into the function's (output) refinement type. As a consequence, at uses of the function, the function definition is instantiated in the SMT logic in a precise fashion that permits decidable verification. Reflection allows the user to write equational proofs of programs just by writing other programs using pattern-matching and recursion to perform case-splitting and induction. Thus, via the propositions-as-types principle, we show that reflection permits the specification of arbitrary functional correctness properties. Finally, we introduce a proof-search algorithm called Proof by Logical Evaluation that uses techniques from model checking and abstract interpretation, to completely automate equational reasoning. We have implemented reflection in Liquid Haskell and used it to verify that the widely used instances of the Monoid, Applicative, Functor, and Monad typeclasses actually satisfy key algebraic laws required to make the clients safe, and have used reflection to build the first library that actually verifies assumptions about associativity and ordering that are crucial for safe deterministic parallelism.

==> data/nbody-reducer/IntegerSumReduction-results.csv <==
THREADS,TIME
1,2.254957783222196
2,1.291772801429032
3,0.9039184965193262
4,0.7048217020928852
5,0.5921934328973287
6,0.5187687702476973
7,0.46554718390107097
8,0.43012156039476346
9,0.4171311952173705
10,0.4006859265267845
11,0.39999674782156897
12,0.400060703605413
13,0.39656616374850223
14,0.39273858964443165
15,0.38878422677516894
16,0.3867863066494461
17,0.37989567294716786
18,0.3784133270382878


==> data/nbody-reducer/IntegerSumReductionNoVerification-results.csv <==
THREADS,TIME
1,2.275236123055217
2,1.2852668568491923
3,0.8952578812837592
4,0.7026683054864399
5,0.5789981737732881
6,0.514594036340713
7,0.46361711472272826
8,0.42699136584997127
9,0.4164395838975902
10,0.3972244203090663
11,0.40847937464714
12,0.3984157308936115
13,0.3997305922210212
14,0.3922713719308372
15,0.3874631769955154
16,0.37933561578392944
17,0.38089050874114
18,0.3761981382966038


==> data/nbody-reducer/allpairs-data/allpairs-1.csv <==
PROGNAME,VARIANT,ARGS,HOSTNAME,RUNID,CI_BUILD_ID,THREADS,DATETIME,MINTIME,MEDIANTIME,MAXTIME,MINTIME_PRODUCTIVITY,MEDIANTIME_PRODUCTIVITY,MAXTIME_PRODUCTIVITY,ALLTIMES,TRIALS,COMPILER,COMPILE_FLAGS,RUNTIME_FLAGS,ENV_VARS,BENCH_VERSION,BENCH_FILE,UNAME,PROCESSOR,TOPOLOGY,GIT_BRANCH,GIT_HASH,GIT_DEPTH,WHO,ETC_ISSUE,LSPCI,FULL_LOG,MEDIANTIME_ALLOCRATE,MEDIANTIME_MEMFOOTPRINT,ALLJITTIMES,RETRIES,CAPABILITIES,BYTES_ALLOC,BYTES_COPIED,NUMGC,CPUTIME,CYCLES,RSQR_TIME_FIT,RSQR_TIME_LOW
"n-body (1 threads)","criterion","","c-swarm","c-swarm_1479091773","","0","2016-11-14 02:49:33.450906 UTC","0.23586546629667277","0.2362944426281112","0.2366280574351543","","0.96297396793963","","","1","","","","[[]]","0.0","","Linux c-swarm 3.13.0-65-generic #105-Ubuntu SMP Mon Sep 21 18:50:58 UTC 2015 x86_64 x86_64 x86_64 GNU/Linux","","","master","73a60850895f6601b711d8266e2f93e855b63680","154","","","","","189150429","","","0","1.0","4.46951952e7","1.0578951771428572e7","83.77142857142859","0.2363550340000001","5.434749725714285e8","0.9999978058988819","0.9999929307261146"


==> data/nbody-reducer/allpairs-data/allpairs-1.json <==
["criterio","1.1.3.1",[{"reportAnalysis":{"anMean":{"estUpperBound":0.23698358814911527,"estLowerBound":0.23633686039782825,"estPoint":0.2365140715555029,"estConfidenceLevel":0.95},"anRegress":[{"regRSquare":{"estUpperBound":0.9999999886643668,"estLowerBound":0.9999929307261146,"estPoint":0.9999978058988819,"estConfidenceLevel":0.95},"regResponder":"time","regCoeffs":{"y":{"estUpperBound":2.1904332608705356e-3,"estLowerBound":-1.1065127328058109e-3,"estPoint":5.371312300364361e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.2366280574351543,"estLowerBound":0.23586546629667277,"estPoint":0.2362944426281112,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999999999999982,"estLowerBound":0.9999889523701433,"estPoint":0.999995824653318,"estConfidenceLevel":0.95},"regResponder":"allocated","regCoeffs":{"y":{"estUpperBound":339202.66666676605,"estLowerBound":-667266.2857143261,"estPoint":-354883.1999999887,"estConfidenceLevel":0.95},"iters":{"estUpperBound":4.483862654545456e7,"estLowerBound":4.4547177655172355e7,"estPoint":4.46951952e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999999943562188,"estLowerBound":0.9993237661832143,"estPoint":0.9998187723434653,"estConfidenceLevel":0.95},"regResponder":"bytesCopied","regCoeffs":{"y":{"estUpperBound":949647.9999999817,"estLowerBound":-21484.061538534996,"estPoint":271220.80000000173,"estConfidenceLevel":0.95},"iters":{"estUpperBound":1.0667942439024419e7,"estLowerBound":1.0369630000000015e7,"estPoint":1.0578951771428572e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.999999988693673,"estLowerBound":0.9999921162455709,"estPoint":0.9999978053687795,"estConfidenceLevel":0.95},"regResponder":"cycles","regCoeffs":{"y":{"estUpperBound":5805848.545454851,"estLowerBound":-2742309.8965424667,"estPoint":1236696.6666667087,"estConfidenceLevel":0.95},"iters":{"estUpperBound":5.442497646551702e8,"estLowerBound":5.422755649090915e8,"estPoint":5.434749725714285e8,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9999905277129518,"estPoint":0.999996587819446,"estConfidenceLevel":0.95},"regResponder":"numGcs","regCoeffs":{"y":{"estUpperBound":0.545454545453629,"estLowerBound":-1.000000000000138,"estPoint":-0.53333333333333,"estConfidenceLevel":0.95},"iters":{"estUpperBound":84.00000000000004,"estLowerBound":83.54545454545476,"estPoint":83.77142857142859,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999999819243883,"estLowerBound":0.9999905512963446,"estPoint":0.9999977003784878,"estConfidenceLevel":0.95},"regResponder":"mutatorWallSeconds","regCoeffs":{"y":{"estUpperBound":2.1128650337061774e-3,"estLowerBound":-1.1148234146350876e-3,"estPoint":4.0893986666673174e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.22784939915094385,"estLowerBound":0.22715128031818185,"estPoint":0.2275455810857143,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9994456356427626,"estPoint":0.9998091369792292,"estConfidenceLevel":0.95},"regResponder":"gcWallSeconds","regCoeffs":{"y":{"estUpperBound":5.807133333332708e-4,"estLowerBound":-2.0058062337668787e-4,"estPoint":1.3146160000000273e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":8.841368294117666e-3,"estLowerBound":8.595968090909107e-3,"estPoint":8.749052685714286e-3,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999999907992865,"estLowerBound":0.9999923741144442,"estPoint":0.9999978099416196,"estConfidenceLevel":0.95},"regResponder":"cpuTime","regCoeffs":{"y":{"estUpperBound":2.490857227272588e-3,"estLowerBound":-1.1686608750024528e-3,"estPoint":5.045646666665689e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.23668280414634169,"estLowerBound":0.23584585058536575,"estPoint":0.2363550340000001,"estConfidenceLevel":0.95}}}],"anStdDev":{"estUpperBound":4.5688505853692224e-4,"estLowerBound":3.1892284392464967e-5,"estPoint":3.5371546030003924e-4,"estConfidenceLevel":0.95},"anOutlierVar":{"ovFraction":0.13888888888888878,"ovDesc":"moderate","ovEffect":"Moderate"},"anOverhead":1.375828887456419e-6},"reportKDEs":[{"kdeValues":[0.23622068560670312,0.2362285673784432,0.2362364491501833,0.23624433092192337,0.23625221269366348,0.23626009446540355,0.23626797623714363,0.23627585800888373,0.2362837397806238,0.23629162155236388,0.236299503324104,0.23630738509584406,0.23631526686758417,0.23632314863932424,0.23633103041106432,0.23633891218280442,0.2363467939545445,0.23635467572628457,0.23636255749802468,0.23637043926976475,0.23637832104150486,0.23638620281324493,0.236394084584985,0.2364019663567251,0.2364098481284652,0.23641772990020526,0.23642561167194537,0.23643349344368544,0.23644137521542555,0.23644925698716562,0.2364571387589057,0.2364650205306458,0.23647290230238588,0.23648078407412595,0.23648866584586606,0.23649654761760613,0.23650442938934624,0.2365123111610863,0.2365201929328264,0.2365280747045665,0.23653595647630657,0.23654383824804665,0.23655172001978675,0.23655960179152682,0.23656748356326693,0.236575365335007,0.23658324710674708,0.23659112887848718,0.23659901065022726,0.23660689242196736,0.23661477419370744,0.23662265596544751,0.23663053773718762,0.2366384195089277,0.23664630128066777,0.23665418305240787,0.23666206482414795,0.23666994659588805,0.23667782836762813,0.2366857101393682,0.2366935919111083,0.23670147368284838,0.23670935545458846,0.23671723722632856,0.23672511899806864,0.23673300076980874,0.23674088254154882,0.2367487643132889,0.236756646085029,0.23676452785676907,0.23677240962850915,0.23678029140024925,0.23678817317198933,0.23679605494372943,0.2368039367154695,0.23681181848720959,0.2368197002589497,0.23682758203068976,0.23683546380242984,0.23684334557416994,0.23685122734591002,0.23685910911765012,0.2368669908893902,0.23687487266113028,0.23688275443287038,0.23689063620461046,0.23689851797635053,0.23690639974809063,0.2369142815198307,0.23692216329157081,0.2369300450633109,0.23693792683505097,0.23694580860679107,0.23695369037853115,0.23696157215027125,0.23696945392201132,0.2369773356937514,0.2369852174654915,0.23699309923723158,0.23700098100897166,0.23700886278071176,0.23701674455245184,0.23702462632419194,0.23703250809593202,0.2370403898676721,0.2370482716394122,0.23705615341115227,0.23706403518289235,0.23707191695463245,0.23707979872637253,0.23708768049811263,0.2370955622698527,0.23710344404159278,0.23711132581333288,0.23711920758507296,0.23712708935681304,0.23713497112855314,0.23714285290029322,0.23715073467203332,0.2371586164437734,0.23716649821551347,0.23717437998725358,0.23718226175899365,0.23719014353073373,0.23719802530247383,0.2372059070742139,0.237213788845954,0.23722167061769409],"kdeType":"time","kdePDF":[2280.0018850432657,2278.3311179174952,2274.9928563134245,2269.99363885026,2263.3432567547875,2255.054733784023,2245.1442993991186,2233.631355145975,2220.5384341914955,2205.891153960721,2189.718161819841,2172.0510737534805,2152.924405992166,2132.3754995575987,2110.444437709444,2087.1739562979005,2062.6093470511305,2036.7983538557337,2009.7910621214185,1981.6397813576782,1952.3989211300766,1922.1248606062982,1890.8758119467748,1858.7116778409095,1825.6939035369926,1791.88532376113,1757.3500049671677,1722.1530834050066,1686.3605995380258,1650.039329380987,1613.2566133669568,1576.080183384945,1538.5779886583693,1500.8180211577667,1462.868141258692,1424.7959043673727,1386.6683892417916,1348.5520287346317,1310.5124436763842,1272.6142806023838,1234.9210540061188,1197.4949937736562,1160.3968984200656,1123.6859947093203,1087.4198041941206,1051.6540171625895,1016.4423744247299,981.836557314334,947.8860862215436,914.6382279091345,882.1379118016306,850.427655372312,819.5474986888725,789.5349481156226,760.4249291085383,732.2497479807918,705.0390624603809,678.8198608096858,653.616449228837,629.450447222125,606.340790568775,584.3037415075812,563.3529057183986,543.4992556634892,524.751159837346,507.114417465778,490.59229819276055,475.1855862975329,460.8926289935554,447.70938837572066,435.6294966014484,424.644313915305,414.7429891543093,405.91252240228334,398.1378294951807,391.401808115359,385.6854052498988,380.96768582638344,377.22590237769236,374.4355656253392,372.5705159074975,371.60299541306,371.50372121577095,372.24195913271444,373.78559845818427,376.10122764739083,379.154211043644,382.90876675788894,387.3280458199905,392.3742127273422,398.0085275176632,404.19142948968306,410.88262268745467,418.04116325179143,425.62554872566363,433.5938093798451,441.90360160078046,450.51230335507086,459.37711171445636,468.455142392226,477.7035312070852,487.0795373541353,496.5406483253772,506.0446862844862,515.5499156631889,525.0151517098138,534.399869685176,543.6643143672428,552.769609494703,561.6778667508664,570.3522938639551,578.7573013778817,586.8586076297607,594.6233414565668,602.020142144163,609.019256127218,615.59262994875,621.7139989929649,627.3589715149784,632.5051075056133,637.1319919489111,641.2213020538435,644.7568680700196,647.7247273294195,650.1131711922822,651.9127846146248,653.1164780972921,653.7195118213117]}],"reportKeys":["time","cpuTime","cycles","iters","allocated","numGcs","bytesCopied","mutatorWallSeconds","mutatorCpuSeconds","gcWallSeconds","gcCpuSeconds"],"reportNumber":0,"reportName":"n-body (1 threads)","reportOutliers":{"highSevere":1,"highMild":0,"lowMild":0,"samplesSeen":5,"lowSevere":0},"reportMeasured":[[0.23643677681684494,0.236481865,543803066,1,44162344,83,10820536,0.227543595,0.23371199999999998,8.897015e-3,0.23371199999999998],[0.47427719831466675,0.474352436,1090834871,2,89074592,167,21473408,0.456644418,0.4746270000000001,1.7636478e-2,0.4746270000000001],[0.7089129909873009,0.7090684030000002,1630494602,3,133871152,251,32166288,0.682367418,0.7035279999999999,2.6549180000000006e-2,0.7035279999999999],[0.9452527612447739,0.9454532829999998,2174073892,4,178667704,335,42573200,0.9102646180000002,0.9418700000000002,3.499181999999999e-2,0.9418700000000002],[1.1818252876400948,1.1820638160000003,2718188086,5,222949632,418,52690048,1.1383022990000002,1.1700329999999997,4.352660100000001e-2,1.1700329999999997],[1.4187010675668716,1.4190632990000003,3263000087,6,267744376,502,64061832,1.3657884939999998,1.385484,5.2917782e-2,1.385484]]}]]

==> data/nbody-reducer/allpairs-data/allpairs-10.csv <==
PROGNAME,VARIANT,ARGS,HOSTNAME,RUNID,CI_BUILD_ID,THREADS,DATETIME,MINTIME,MEDIANTIME,MAXTIME,MINTIME_PRODUCTIVITY,MEDIANTIME_PRODUCTIVITY,MAXTIME_PRODUCTIVITY,ALLTIMES,TRIALS,COMPILER,COMPILE_FLAGS,RUNTIME_FLAGS,ENV_VARS,BENCH_VERSION,BENCH_FILE,UNAME,PROCESSOR,TOPOLOGY,GIT_BRANCH,GIT_HASH,GIT_DEPTH,WHO,ETC_ISSUE,LSPCI,FULL_LOG,MEDIANTIME_ALLOCRATE,MEDIANTIME_MEMFOOTPRINT,ALLJITTIMES,RETRIES,CAPABILITIES,BYTES_ALLOC,BYTES_COPIED,NUMGC,CPUTIME,CYCLES,RSQR_TIME_FIT,RSQR_TIME_LOW
"n-body (10 threads)","criterion","","c-swarm","c-swarm_1479091838","","0","2016-11-14 02:50:38.382993 UTC","4.266320856636535e-2","4.3056114558335204e-2","4.341234632879863e-2","","0.8836933723519745","","","1","","","","[[]]","0.0","","Linux c-swarm 3.13.0-65-generic #105-Ubuntu SMP Mon Sep 21 18:50:58 UTC 2015 x86_64 x86_64 x86_64 GNU/Linux","","","master","73a60850895f6601b711d8266e2f93e855b63680","154","","","","","5382575480","","","0","10.0","2.3175278649670336e8","1.0447774400000002e7","55.29670329670331","0.4174042524395607","9.902857740659344e7","0.999483682659581","0.9985246664586453"


==> data/nbody-reducer/allpairs-data/allpairs-10.json <==
["criterio","1.1.3.1",[{"reportAnalysis":{"anMean":{"estUpperBound":4.3327309480890544e-2,"estLowerBound":4.272161901408939e-2,"estPoint":4.305012171830243e-2,"estConfidenceLevel":0.95},"anRegress":[{"regRSquare":{"estUpperBound":0.9998484508271608,"estLowerBound":0.9985246664586453,"estPoint":0.999483682659581,"estConfidenceLevel":0.95},"regResponder":"time","regCoeffs":{"y":{"estUpperBound":2.8607032449030918e-3,"estLowerBound":-3.980901789572292e-3,"estPoint":-4.2858646138693073e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":4.341234632879863e-2,"estLowerBound":4.266320856636535e-2,"estPoint":4.3056114558335204e-2,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999988016178938,"estLowerBound":0.999987602876285,"estPoint":0.9999949997063267,"estConfidenceLevel":0.95},"regResponder":"allocated","regCoeffs":{"y":{"estUpperBound":1790871.5227389669,"estLowerBound":-2232842.7132426715,"estPoint":-502640.43956104375,"estConfidenceLevel":0.95},"iters":{"estUpperBound":2.3191173083452097e8,"estLowerBound":2.3155072842666677e8,"estPoint":2.3175278649670336e8,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999050947827094,"estLowerBound":0.9994080051515934,"estPoint":0.9996962313980456,"estConfidenceLevel":0.95},"regResponder":"bytesCopied","regCoeffs":{"y":{"estUpperBound":846922.481481446,"estLowerBound":-378002.7951807197,"estPoint":208627.42857140434,"estConfidenceLevel":0.95},"iters":{"estUpperBound":1.0558245214709375e7,"estLowerBound":1.0352558275297225e7,"estPoint":1.0447774400000002e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9998492290166534,"estLowerBound":0.9986418072712744,"estPoint":0.99948368311728,"estConfidenceLevel":0.95},"regResponder":"cycles","regCoeffs":{"y":{"estUpperBound":6213606.280643799,"estLowerBound":-9762110.298950754,"estPoint":-981170.1208793373,"estConfidenceLevel":0.95},"iters":{"estUpperBound":9.989150780758007e7,"estLowerBound":9.810374763999993e7,"estPoint":9.902857740659344e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9996868248168462,"estLowerBound":0.997523739583101,"estPoint":0.9990073771738539,"estConfidenceLevel":0.95},"regResponder":"numGcs","regCoeffs":{"y":{"estUpperBound":5.930846223840012,"estLowerBound":-8.342338539468349,"estPoint":0.13186813186800359,"estConfidenceLevel":0.95},"iters":{"estUpperBound":56.31439016284478,"estLowerBound":54.43949044585988,"estPoint":55.29670329670331,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9998479465554496,"estLowerBound":0.9985546991572587,"estPoint":0.9994525682800549,"estConfidenceLevel":0.95},"regResponder":"mutatorWallSeconds","regCoeffs":{"y":{"estUpperBound":2.156261075757578e-3,"estLowerBound":-4.330720136914938e-3,"estPoint":-5.537145824175919e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.839607441640769e-2,"estLowerBound":3.7720693961552344e-2,"estPoint":3.804836795384614e-2,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9997823412850267,"estLowerBound":0.9982143721319835,"estPoint":0.9992291929382573,"estConfidenceLevel":0.95},"regResponder":"gcWallSeconds","regCoeffs":{"y":{"estUpperBound":6.2649400392925e-4,"estLowerBound":-3.9878119451073203e-4,"estPoint":1.3085496703295105e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":5.094834282979464e-3,"estLowerBound":4.9399395990415386e-3,"estPoint":5.0077068615384645e-3,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9998667239880191,"estLowerBound":0.9991424633318751,"estPoint":0.9996567466743032,"estConfidenceLevel":0.95},"regResponder":"cpuTime","regCoeffs":{"y":{"estUpperBound":2.1961269086958828e-2,"estLowerBound":-3.561203994551121e-2,"estPoint":-5.852876296704559e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.4207546179981549,"estLowerBound":0.41317931176510064,"estPoint":0.4174042524395607,"estConfidenceLevel":0.95}}}],"anStdDev":{"estUpperBound":8.3736794401009e-4,"estLowerBound":3.923686482544167e-4,"estPoint":5.869563508338754e-4,"estConfidenceLevel":0.95},"anOutlierVar":{"ovFraction":6.632653061224489e-2,"ovDesc":"slight","ovEffect":"Slight"},"anOverhead":2.8734581774837595e-6},"reportKDEs":[{"kdeValues":[4.161418689028123e-2,4.16360315413614e-2,4.165787619244156e-2,4.167972084352173e-2,4.17015654946019e-2,4.1723410145682066e-2,4.174525479676223e-2,4.17670994478424e-2,4.1788944098922566e-2,4.1810788750002735e-2,4.18326334010829e-2,4.1854478052163066e-2,4.1876322703243235e-2,4.1898167354323404e-2,4.1920012005403566e-2,4.1941856656483735e-2,4.1963701307563904e-2,4.198554595864407e-2,4.2007390609724235e-2,4.2029235260804404e-2,4.205107991188457e-2,4.207292456296474e-2,4.2094769214044904e-2,4.211661386512507e-2,4.213845851620524e-2,4.216030316728541e-2,4.218214781836557e-2,4.220399246944574e-2,4.222583712052591e-2,4.224768177160608e-2,4.226952642268624e-2,4.229137107376641e-2,4.231321572484658e-2,4.233506037592675e-2,4.235690502700691e-2,4.237874967808708e-2,4.240059432916725e-2,4.242243898024742e-2,4.244428363132758e-2,4.246612828240775e-2,4.248797293348792e-2,4.250981758456809e-2,4.253166223564825e-2,4.255350688672842e-2,4.257535153780859e-2,4.2597196188888756e-2,4.261904083996892e-2,4.264088549104909e-2,4.2662730142129256e-2,4.2684574793209425e-2,4.270641944428959e-2,4.2728264095369756e-2,4.2750108746449925e-2,4.2771953397530094e-2,4.2793798048610256e-2,4.2815642699690425e-2,4.2837487350770594e-2,4.285933200185076e-2,4.2881176652930925e-2,4.2903021304011094e-2,4.292486595509126e-2,4.294671060617143e-2,4.2968555257251594e-2,4.299039990833176e-2,4.301224455941193e-2,4.30340892104921e-2,4.305593386157226e-2,4.307777851265243e-2,4.30996231637326e-2,4.312146781481277e-2,4.314331246589293e-2,4.31651571169731e-2,4.318700176805327e-2,4.320884641913344e-2,4.32306910702136e-2,4.325253572129377e-2,4.327438037237394e-2,4.329622502345411e-2,4.331806967453427e-2,4.333991432561444e-2,4.336175897669461e-2,4.3383603627774776e-2,4.340544827885494e-2,4.342729292993511e-2,4.3449137581015276e-2,4.3470982232095445e-2,4.349282688317561e-2,4.3514671534255776e-2,4.3536516185335945e-2,4.3558360836416114e-2,4.3580205487496276e-2,4.3602050138576445e-2,4.3623894789656614e-2,4.364573944073678e-2,4.3667584091816945e-2,4.3689428742897114e-2,4.371127339397728e-2,4.373311804505745e-2,4.3754962696137614e-2,4.377680734721778e-2,4.379865199829795e-2,4.382049664937812e-2,4.384234130045828e-2,4.386418595153845e-2,4.388603060261862e-2,4.390787525369879e-2,4.392971990477895e-2,4.395156455585912e-2,4.397340920693929e-2,4.399525385801946e-2,4.401709850909962e-2,4.403894316017979e-2,4.406078781125996e-2,4.408263246234012e-2,4.410447711342029e-2,4.412632176450046e-2,4.414816641558063e-2,4.41700110666608e-2,4.419185571774096e-2,4.421370036882113e-2,4.42355450199013e-2,4.425738967098146e-2,4.427923432206163e-2,4.43010789731418e-2,4.4322923624221966e-2,4.4344768275302135e-2,4.43666129263823e-2,4.4388457577462466e-2],"kdeType":"time","kdePDF":[193.02287487180425,193.18543110365545,193.5106987058599,193.99899036622224,194.6507811048099,195.466715350418,196.44761618923778,197.59449661797865,198.90857258259115,200.39127752730508,202.0442781167418,203.86949072643736,205.8690982248507,208.04556649376389,210.40166005543324,212.94045609573627,215.66535609526971,218.58009420748186,221.68874145751397,224.99570478065002,228.50571987852743,232.2238368479072,236.1553975342207,240.30600358340584,244.68147421361286,249.28779280556287,254.13104151860918,259.21732328004066,264.5526706683826,270.1429414169558,275.99370050049146,282.11008903285983,288.4966804947491,295.15732512216647,302.09498361479075,309.3115516613914,316.80767712093973,324.5825720350892,332.6338219724004,340.95719550855387,349.54645692128764,358.39318541532697,367.4866043828741,376.8134243414408,386.3577032658818,396.1007280391715,406.02092068181224,416.0937728789701,426.29181210540713,436.5846023503545,446.9387820689643,457.31814153677226,467.6837412636927,477.99407254098736,488.20526055698474,498.27130983499154,508.14439103158054,517.7751673978995,527.1131584649206,536.1071377800782,544.7055608128243,552.8570184752841,560.5107110866195,567.6169370601166,574.1275901240897,579.9966585134478,585.1807192990094,589.6394208649066,593.3359465074532,596.2374522156941,598.3154719063848,599.546283723265,599.9112314687732,599.3969958094169,597.9958105751969,595.7056202475176,592.5301755855793,588.4790652629845,583.5676823573679,577.8171255380764,571.2540358113865,563.9103706900097,555.8231186344066,547.0339575488026,537.5888619867912,527.5376645133906,516.9335773673613,505.83268115660536,494.2933877898648,482.3758851916763,470.1415715591825,457.6524869964247,444.97075030429585,432.1580085155253,419.274906449468,406.3805831293114,393.5322013648974,380.78451617009796,368.1894869684246,355.7959377595902,343.6492685890157,331.7912207983974,320.25969765490703,309.08864107574215,298.3079642990778,287.94353951667995,278.0172386907401,268.5470250397632,259.5470920055795,251.0280459141082,242.99712802263048,235.45847121057548,228.41338622165614,221.86067210349094,215.79694531566793,210.216981886295,205.1140669867506,200.48034636002228,196.30717417412677,192.58545207268173,189.30595445320805,186.45963531372877,184.03791236304846,182.03292448353716,180.4377590611959,179.2466461507892,178.4551169186923,178.0601242983141]}],"reportKeys":["time","cpuTime","cycles","iters","allocated","numGcs","bytesCopied","mutatorWallSeconds","mutatorCpuSeconds","gcWallSeconds","gcCpuSeconds"],"reportNumber":0,"reportName":"n-body (10 threads)","reportOutliers":{"highSevere":0,"highMild":1,"lowMild":1,"samplesSeen":13,"lowSevere":0},"reportMeasured":[[4.132698476314545e-2,0.404113971,95054409,1,230417440,54,10804304,3.663845400000001e-2,0.35724199999999995,4.693884999999999e-3,0.35724199999999995],[8.603762090206146e-2,0.839957642,197889438,2,463563072,111,20981208,7.529619200000001e-2,0.6742960000000001,1.0746618000000001e-2,0.6742960000000001],[0.12994251400232315,1.2566150070000002,298870188,3,693091576,167,31175976,0.114659768,1.1582589999999997,1.5287938999999997e-2,1.1582589999999997],[0.17319822311401367,1.6700780089999996,398363151,4,928467408,222,41891504,0.1532022,1.5381230000000006,2.0003513e-2,1.5381230000000006],[0.22078777849674225,2.124081187,507813581,5,1160459328,286,51750272,0.195075469,1.8817899999999996,2.571764e-2,1.8817899999999996],[0.2599358782172203,2.497960453,597853659,6,1393032552,335,63720984,0.2299395820000001,2.2075299999999993,3.0001482999999995e-2,2.2075299999999993],[0.2929190695285797,2.861045499000001,673716043,7,1618026088,373,73800496,0.25804761499999995,2.6232550000000003,3.4877306e-2,2.6232550000000003],[0.33824077248573303,3.29895838,777954286,8,1849329880,440,83818544,0.29909660699999985,2.949694000000001,3.914941100000002e-2,2.949694000000001],[0.3823964521288872,3.7085222300000016,879511539,9,2087274184,491,95294648,0.33748972,3.2926830000000002,4.4911799999999974e-2,3.2926830000000002],[0.43160098046064377,4.159054742000002,992681642,10,2316484552,550,105229344,0.3810723359999999,3.664539999999999,5.053376400000004e-2,3.664539999999999],[0.4780934825539589,4.631829788000001,1099614049,11,2549176256,615,113914464,0.421616352,4.121722000000002,5.6482355999999956e-2,4.121722000000002],[0.5205194726586342,5.048801624000003,1197193447,12,2780242984,676,124624360,0.460028978,4.488447999999998,6.049575700000004e-2,4.488447999999998],[0.5603178888559341,5.436398813000004,1288729266,13,3014032448,724,135223440,0.4957319579999999,4.857537000000001,6.459117399999997e-2,4.857537000000001],[0.5995746999979019,5.808088892999997,1379019548,14,3243407848,764,147707552,0.5294313999999996,5.06588,7.014854400000003e-2,5.06588]]}]]

==> data/nbody-reducer/allpairs-data/allpairs-11.csv <==
PROGNAME,VARIANT,ARGS,HOSTNAME,RUNID,CI_BUILD_ID,THREADS,DATETIME,MINTIME,MEDIANTIME,MAXTIME,MINTIME_PRODUCTIVITY,MEDIANTIME_PRODUCTIVITY,MAXTIME_PRODUCTIVITY,ALLTIMES,TRIALS,COMPILER,COMPILE_FLAGS,RUNTIME_FLAGS,ENV_VARS,BENCH_VERSION,BENCH_FILE,UNAME,PROCESSOR,TOPOLOGY,GIT_BRANCH,GIT_HASH,GIT_DEPTH,WHO,ETC_ISSUE,LSPCI,FULL_LOG,MEDIANTIME_ALLOCRATE,MEDIANTIME_MEMFOOTPRINT,ALLJITTIMES,RETRIES,CAPABILITIES,BYTES_ALLOC,BYTES_COPIED,NUMGC,CPUTIME,CYCLES,RSQR_TIME_FIT,RSQR_TIME_LOW
"n-body (11 threads)","criterion","","c-swarm","c-swarm_1479091846","","0","2016-11-14 02:50:45.607996 UTC","4.0488620358503806e-2","4.112731633441789e-2","4.1741816213776387e-2","","0.8709952345603316","","","1","","","","[[]]","0.0","","Linux c-swarm 3.13.0-65-generic #105-Ubuntu SMP Mon Sep 21 18:50:58 UTC 2015 x86_64 x86_64 x86_64 GNU/Linux","","","master","73a60850895f6601b711d8266e2f93e855b63680","154","","","","","6374905597","","","0","11.0","2.6218275908571437e8","1.0780388342857145e7","56.07500000000001","0.43817180273571454","9.459244098571432e7","0.9993688821087778","0.9989116402244576"


==> data/nbody-reducer/allpairs-data/allpairs-11.json <==
["criterio","1.1.3.1",[{"reportAnalysis":{"anMean":{"estUpperBound":4.114207650290751e-2,"estLowerBound":4.067601520597846e-2,"estPoint":4.0934062664696e-2,"estConfidenceLevel":0.95},"anRegress":[{"regRSquare":{"estUpperBound":0.9998648598443588,"estLowerBound":0.9989116402244576,"estPoint":0.9993688821087778,"estConfidenceLevel":0.95},"regResponder":"time","regCoeffs":{"y":{"estUpperBound":2.761754885730709e-3,"estLowerBound":-4.716901952707616e-3,"estPoint":-1.5544756537393153e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":4.1741816213776387e-2,"estLowerBound":4.0488620358503806e-2,"estPoint":4.112731633441789e-2,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999993131542964,"estLowerBound":0.9999941931290173,"estPoint":0.9999973118713107,"estConfidenceLevel":0.95},"regResponder":"allocated","regCoeffs":{"y":{"estUpperBound":2685225.333334784,"estLowerBound":-2111897.448440106,"estPoint":-132847.08571498306,"estConfidenceLevel":0.95},"iters":{"estUpperBound":2.6241281443543816e8,"estLowerBound":2.6188606982608715e8,"estPoint":2.6218275908571437e8,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9997193493812264,"estLowerBound":0.9987517718698345,"estPoint":0.9993483301914667,"estConfidenceLevel":0.95},"regResponder":"bytesCopied","regCoeffs":{"y":{"estUpperBound":1012477.871717605,"estLowerBound":-1047978.0717264016,"estPoint":-17518.476190505025,"estConfidenceLevel":0.95},"iters":{"estUpperBound":1.0962092134062922e7,"estLowerBound":1.0647829216517862e7,"estPoint":1.0780388342857145e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9998534096380726,"estLowerBound":0.9987770421379444,"estPoint":0.9993688770548314,"estConfidenceLevel":0.95},"regResponder":"cycles","regCoeffs":{"y":{"estUpperBound":6882523.367562916,"estLowerBound":-1.3579988526228733e7,"estPoint":-3571675.552381198,"estConfidenceLevel":0.95},"iters":{"estUpperBound":9.612384797021611e7,"estLowerBound":9.301385677361259e7,"estPoint":9.459244098571432e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9994327697489505,"estLowerBound":0.9972883543000637,"estPoint":0.9985508201096807,"estConfidenceLevel":0.95},"regResponder":"numGcs","regCoeffs":{"y":{"estUpperBound":6.428134556575124,"estLowerBound":-9.250718390804384,"estPoint":-1.9333333333334863,"estConfidenceLevel":0.95},"iters":{"estUpperBound":57.12191103789132,"estLowerBound":54.88403614457827,"estPoint":56.07500000000001,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9997252291302933,"estLowerBound":0.998166535301254,"estPoint":0.9990783566425414,"estConfidenceLevel":0.95},"regResponder":"mutatorWallSeconds","regCoeffs":{"y":{"estUpperBound":3.8777898772086434e-3,"estLowerBound":-5.7844145189506575e-3,"estPoint":-9.145103523811079e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.641512350000003e-2,"estLowerBound":3.513582739478114e-2,"estPoint":3.5821705335714306e-2,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9996915493924481,"estLowerBound":0.9976236140045698,"estPoint":0.9989682491453414,"estConfidenceLevel":0.95},"regResponder":"gcWallSeconds","regCoeffs":{"y":{"estUpperBound":-1.1220062519202001e-4,"estLowerBound":-1.5767610789266953e-3,"estPoint":-6.347424666666745e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":5.43186259710744e-3,"estLowerBound":5.215954681045342e-3,"estPoint":5.3056211e-3,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9998836667352956,"estLowerBound":0.9992742665234686,"estPoint":0.9996062395406905,"estConfidenceLevel":0.95},"regResponder":"cpuTime","regCoeffs":{"y":{"estUpperBound":1.7233989885659086e-2,"estLowerBound":-4.893672983050627e-2,"estPoint":-1.4219809219049835e-2,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.44267969960031983,"estLowerBound":0.43299773195933716,"estPoint":0.43817180273571454,"estConfidenceLevel":0.95}}}],"anStdDev":{"estUpperBound":7.914030818529347e-4,"estLowerBound":3.7438468176819134e-4,"estPoint":5.161060931394892e-4,"estConfidenceLevel":0.95},"anOutlierVar":{"ovFraction":6.222222222222212e-2,"ovDesc":"slight","ovEffect":"Slight"},"anOverhead":2.950373959423223e-6},"reportKDEs":[{"kdeValues":[3.953740741310085e-2,3.955670289619801e-2,3.957599837929517e-2,3.9595293862392335e-2,3.96145893454895e-2,3.9633884828586666e-2,3.965318031168383e-2,3.967247579478099e-2,3.969177127787815e-2,3.9711066760975314e-2,3.9730362244072476e-2,3.974965772716964e-2,3.97689532102668e-2,3.978824869336396e-2,3.9807544176461124e-2,3.982683965955829e-2,3.9846135142655455e-2,3.986543062575262e-2,3.988472610884978e-2,3.990402159194694e-2,3.99233170750441e-2,3.9942612558141265e-2,3.996190804123843e-2,3.998120352433559e-2,4.000049900743275e-2,4.001979449052992e-2,4.003908997362708e-2,4.0058385456724244e-2,4.0077680939821406e-2,4.009697642291857e-2,4.011627190601573e-2,4.013556738911289e-2,4.0154862872210054e-2,4.0174158355307216e-2,4.019345383840438e-2,4.021274932150155e-2,4.023204480459871e-2,4.025134028769587e-2,4.027063577079303e-2,4.0289931253890195e-2,4.030922673698736e-2,4.032852222008452e-2,4.034781770318168e-2,4.036711318627884e-2,4.038640866937601e-2,4.0405704152473174e-2,4.0424999635570336e-2,4.04442951186675e-2,4.046359060176466e-2,4.048288608486182e-2,4.0502181567958984e-2,4.0521477051056146e-2,4.054077253415331e-2,4.056006801725047e-2,4.057936350034764e-2,4.05986589834448e-2,4.061795446654196e-2,4.0637249949639125e-2,4.065654543273629e-2,4.067584091583345e-2,4.069513639893061e-2,4.071443188202777e-2,4.0733727365124935e-2,4.07530228482221e-2,4.0772318331319266e-2,4.079161381441643e-2,4.081090929751359e-2,4.083020478061075e-2,4.0849500263707914e-2,4.0868795746805076e-2,4.088809122990224e-2,4.09073867129994e-2,4.092668219609656e-2,4.0945977679193724e-2,4.096527316229089e-2,4.0984568645388054e-2,4.1003864128485217e-2,4.102315961158238e-2,4.104245509467954e-2,4.10617505777767e-2,4.1081046060873865e-2,4.1100341543971027e-2,4.111963702706819e-2,4.113893251016536e-2,4.115822799326252e-2,4.117752347635968e-2,4.119681895945684e-2,4.1216114442554005e-2,4.123540992565117e-2,4.125470540874833e-2,4.127400089184549e-2,4.1293296374942653e-2,4.1312591858039815e-2,4.1331887341136984e-2,4.1351182824234146e-2,4.137047830733131e-2,4.138977379042847e-2,4.140906927352563e-2,4.1428364756622794e-2,4.1447660239719956e-2,4.146695572281712e-2,4.148625120591428e-2,4.150554668901144e-2,4.152484217210861e-2,4.154413765520577e-2,4.1563433138302935e-2,4.15827286214001e-2,4.160202410449726e-2,4.162131958759442e-2,4.164061507069158e-2,4.1659910553788745e-2,4.167920603688591e-2,4.169850151998307e-2,4.171779700308024e-2,4.17370924861774e-2,4.175638796927456e-2,4.1775683452371724e-2,4.1794978935468886e-2,4.181427441856605e-2,4.183356990166321e-2,4.185286538476037e-2,4.1872160867857534e-2,4.18914563509547e-2,4.1910751834051865e-2,4.193004731714903e-2,4.194934280024619e-2,4.196863828334335e-2,4.198793376644051e-2],"kdeType":"time","kdePDF":[200.43101820339325,200.66967938375535,201.146842135873,201.8621854527657,202.8152233720334,204.0052996962751,205.43158105748924,207.09304841305772,208.98848708106033,211.1164754416916,213.47537244922964,216.0633041151753,218.8781491376523,221.9175238648081,225.17876679063093,228.658922790206,232.35472730789257,236.26259071613643,240.37858306462462,244.69841943920906,249.2174461475001,253.9306279432899,258.8325364950692,263.91734029493625,269.17879619327016,274.6102427317634,280.20459543295374,285.9543441883877,291.8515528701977,297.88786127234425,304.0544894682861,310.3422446515755,316.7415305050804,323.2423591233845,329.83436549167385,336.50682450324217,343.24867047691583,350.0485191153346,356.89469182540114,363.7752423034351,370.6779852698781,377.5905272218693,384.5002990568651,391.39459040674353,398.26058550969617,405.08540043666176,411.85612148024654,418.55984450692813,425.18371506801543,431.71496906115954,438.1409737323406,444.44926880797027,450.62760754815605,456.6639975150445,462.5467408545459,468.26447389539516,473.80620587646956,479.1613566212518,484.3197929873752,489.27186392896107,494.0084340200383,498.52091529836184,502.8012973005024,506.84217517081663,510.63677573889004,514.1789814719775,517.4633522208945,520.4851446894738,523.2403295691623,525.7256062913523,527.9384153606962,529.8769482427628,531.5401547890119,532.9277481910863,534.0402074648873,534.8787774727617,535.4454664994204,535.7430414039368,535.775020376376,535.5456633332801,535.0599599915113,534.3236156647562,533.3430348315167,532.1253025275813,530.6781636199544,529.0100000229929,527.1298059211814,525.047161066574,522.7722022225452,520.3155928290961,517.688490968696,514.9025157154189,511.96971195409134,508.9025137602369,505.7137064358349,502.41638730028774,499.0239253405044,495.54991982862856,492.0081580206529,488.4125720539113,484.7771951661954,481.11611736394707,477.44344067155396,473.7732340982092,470.11948846294285,466.4960712223173,462.9166814487309,459.3948051103167,455.9436708059006,452.57620611040505,449.30499468731944,446.14223432540257,443.099696056537,440.1886845106185,437.4199996614459,434.80390011480773,432.3500680862544,430.0675762114625,427.9648563265545,426.04967034933765,424.32908338509526,422.8094391724145,421.4963379755446,420.3946170200443,419.50833355802393,418.84075063820416,418.39432564436856,418.17070165366073]}],"reportKeys":["time","cpuTime","cycles","iters","allocated","numGcs","bytesCopied","mutatorWallSeconds","mutatorCpuSeconds","gcWallSeconds","gcCpuSeconds"],"reportNumber":0,"reportName":"n-body (11 threads)","reportOutliers":{"highSevere":0,"highMild":0,"lowMild":0,"samplesSeen":14,"lowSevere":0},"reportMeasured":[[3.9419449865818024e-2,0.42561751299999995,90667251,1,261536072,53,10691344,3.424205699999999e-2,0.368548,5.182634000000001e-3,0.368548],[8.184903860092163e-2,0.865460384,188255897,2,523079008,110,21894280,7.143166999999999e-2,0.7548079999999999,1.0422566e-2,0.7548079999999999],[0.12448003888130188,1.3305121769999997,286306711,3,786822056,171,31214912,0.10947880699999998,1.1818660000000003,1.5006493e-2,1.1818660000000003],[0.1624976098537445,1.732216432,373746559,4,1052509040,223,43693208,0.142272542,1.5106570000000001,2.0230287e-2,1.5106570000000001],[0.20671635121107101,2.1888540679999995,475449505,5,1310438856,284,53885184,0.18085688300000002,1.94888,2.5864757999999995e-2,1.94888],[0.23845118284225464,2.554826793,548439319,6,1569582824,321,65407920,0.20732688900000007,2.2094899999999997,3.1129601000000007e-2,2.2094899999999997],[0.28800710290670395,3.077176142999999,662416934,7,1836161032,398,74345352,0.25275875700000006,2.696468000000001,3.525354500000001e-2,2.696468000000001],[0.3299202173948288,3.5122861689999976,758817219,8,2098258176,451,85489464,0.28828941200000013,3.1814850000000003,4.163614899999998e-2,3.1814850000000003],[0.3720349594950676,3.960589471999999,855680761,9,2359599928,510,96249264,0.32496974600000006,3.513687000000001,4.7070656000000016e-2,3.513687000000001],[0.4074139967560768,4.362080727999999,937052013,10,2621171296,560,108259664,0.35422846699999977,3.8196869999999983,5.319090999999998e-2,3.8196869999999983],[0.4463905468583107,4.739484889000003,1026697727,11,2884675024,600,119839368,0.3891729609999999,4.080135000000002,5.722295700000002e-2,4.080135000000002],[0.48728396743535995,5.2111537120000015,1120751930,12,3144131096,658,131233616,0.4225495170000002,4.651509999999998,6.473980000000001e-2,4.651509999999998],[0.5267778560519218,5.633676002000001,1211587488,13,3408723120,715,142208968,0.45790478599999984,4.869792999999998,6.887830899999997e-2,4.869792999999998],[0.5739611834287643,6.1348852019999995,1320108932,14,3667674784,788,148687000,0.5016696980000002,5.383031000000003,7.229682600000004e-2,5.383031000000003],[0.6267573237419128,6.638499506000002,1441539539,15,3935576072,858,160284280,0.5477347930000005,5.993226,7.902790399999993e-2,5.993226]]}]]

==> data/nbody-reducer/allpairs-data/allpairs-12.csv <==
PROGNAME,VARIANT,ARGS,HOSTNAME,RUNID,CI_BUILD_ID,THREADS,DATETIME,MINTIME,MEDIANTIME,MAXTIME,MINTIME_PRODUCTIVITY,MEDIANTIME_PRODUCTIVITY,MAXTIME_PRODUCTIVITY,ALLTIMES,TRIALS,COMPILER,COMPILE_FLAGS,RUNTIME_FLAGS,ENV_VARS,BENCH_VERSION,BENCH_FILE,UNAME,PROCESSOR,TOPOLOGY,GIT_BRANCH,GIT_HASH,GIT_DEPTH,WHO,ETC_ISSUE,LSPCI,FULL_LOG,MEDIANTIME_ALLOCRATE,MEDIANTIME_MEMFOOTPRINT,ALLJITTIMES,RETRIES,CAPABILITIES,BYTES_ALLOC,BYTES_COPIED,NUMGC,CPUTIME,CYCLES,RSQR_TIME_FIT,RSQR_TIME_LOW
"n-body (12 threads)","criterion","","c-swarm","c-swarm_1479091853","","0","2016-11-14 02:50:52.764118 UTC","4.030561013138062e-2","4.0616075242204334e-2","4.09166872097078e-2","","0.8650818089950302","","","1","","","","[[]]","0.0","","Linux c-swarm 3.13.0-65-generic #105-Ubuntu SMP Mon Sep 21 18:50:58 UTC 2015 x86_64 x86_64 x86_64 GNU/Linux","","","master","73a60850895f6601b711d8266e2f93e855b63680","154","","","","","7224074905","","","0","12.0","2.934135699142858e8","1.0483893285714287e7","59.20357142857146","0.47245021185714303","9.341660355000003e7","0.999806879543422","0.9996591590033654"


==> data/nbody-reducer/allpairs-data/allpairs-12.json <==
["criterio","1.1.3.1",[{"reportAnalysis":{"anMean":{"estUpperBound":4.0669315067160934e-2,"estLowerBound":4.020634009852471e-2,"estPoint":4.048788342309453e-2,"estConfidenceLevel":0.95},"anRegress":[{"regRSquare":{"estUpperBound":0.9999288227454669,"estLowerBound":0.9996591590033654,"estPoint":0.999806879543422,"estConfidenceLevel":0.95},"regResponder":"time","regCoeffs":{"y":{"estUpperBound":1.8560722303185351e-3,"estLowerBound":-2.662099702527839e-3,"estPoint":-8.497072827249359e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":4.09166872097078e-2,"estLowerBound":4.030561013138062e-2,"estPoint":4.0616075242204334e-2,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999987808457238,"estLowerBound":0.9999887476201743,"estPoint":0.9999954575692692,"estConfidenceLevel":0.95},"regResponder":"allocated","regCoeffs":{"y":{"estUpperBound":2585834.192946615,"estLowerBound":-4097383.981677345,"estPoint":-424000.3809531882,"estConfidenceLevel":0.95},"iters":{"estUpperBound":2.937357924218459e8,"estLowerBound":2.931503249849246e8,"estPoint":2.934135699142858e8,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999402189263732,"estLowerBound":0.9995036556133653,"estPoint":0.9997956349414573,"estConfidenceLevel":0.95},"regResponder":"bytesCopied","regCoeffs":{"y":{"estUpperBound":1108523.9914893736,"estLowerBound":-225554.99390993034,"estPoint":549600.9142856844,"estConfidenceLevel":0.95},"iters":{"estUpperBound":1.0554440440816332e7,"estLowerBound":1.0409269247933885e7,"estPoint":1.0483893285714287e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999364410517606,"estLowerBound":0.9996843928977466,"estPoint":0.9998068696066166,"estConfidenceLevel":0.95},"regResponder":"cycles","regCoeffs":{"y":{"estUpperBound":5838768.933754562,"estLowerBound":-6915748.030139955,"estPoint":-1950487.06666692,"estConfidenceLevel":0.95},"iters":{"estUpperBound":9.415695259119663e7,"estLowerBound":9.252774694134474e7,"estPoint":9.341660355000003e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999249884740693,"estLowerBound":0.9993682919723699,"estPoint":0.9997249670581849,"estConfidenceLevel":0.95},"regResponder":"numGcs","regCoeffs":{"y":{"estUpperBound":2.6536796536795078,"estLowerBound":-7.589080459769982,"estPoint":-3.2285714285715956,"estConfidenceLevel":0.95},"iters":{"estUpperBound":59.66107382550334,"estLowerBound":58.6700879765396,"estPoint":59.20357142857146,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999105047307205,"estLowerBound":0.9994536056636467,"estPoint":0.9997102577869862,"estConfidenceLevel":0.95},"regResponder":"mutatorWallSeconds","regCoeffs":{"y":{"estUpperBound":2.9519521954445168e-3,"estLowerBound":-3.082885337862045e-3,"estPoint":-1.0060410000000744e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.541082243592435e-2,"estLowerBound":3.469845428013395e-2,"estPoint":3.51362517e-2,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9994547863224577,"estLowerBound":0.9964034796695791,"estPoint":0.997956262492528,"estConfidenceLevel":0.95},"regResponder":"gcWallSeconds","regCoeffs":{"y":{"estUpperBound":9.190569769855512e-4,"estLowerBound":-1.0678619368048457e-3,"estPoint":1.6165205714283428e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":5.6609418792486575e-3,"estLowerBound":5.342365341463428e-3,"estPoint":5.479851117857145e-3,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.999956069288303,"estLowerBound":0.999759625893039,"estPoint":0.9998783492525184,"estConfidenceLevel":0.95},"regResponder":"cpuTime","regCoeffs":{"y":{"estUpperBound":1.2709915152819879e-2,"estLowerBound":-3.930424326613566e-2,"estPoint":-1.3164959790477737e-2,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.47546059975924154,"estLowerBound":0.46947186350904585,"estPoint":0.47245021185714303,"estConfidenceLevel":0.95}}}],"anStdDev":{"estUpperBound":7.21045735738022e-4,"estLowerBound":2.44250544019723e-4,"estPoint":4.607514075132648e-4,"estConfidenceLevel":0.95},"anOutlierVar":{"ovFraction":6.222222222222222e-2,"ovDesc":"slight","ovEffect":"Slight"},"anOverhead":3.0696306265197e-6},"reportKDEs":[{"kdeValues":[3.907278397577541e-2,3.9091995943167084e-2,3.911120791055875e-2,3.913041987795042e-2,3.9149631845342085e-2,3.916884381273376e-2,3.918805578012542e-2,3.9207267747517094e-2,3.9226479714908766e-2,3.924569168230043e-2,3.92649036496921e-2,3.928411561708377e-2,3.930332758447544e-2,3.9322539551867104e-2,3.9341751519258776e-2,3.936096348665044e-2,3.938017545404211e-2,3.9399387421433785e-2,3.941859938882545e-2,3.943781135621712e-2,3.9457023323608786e-2,3.947623529100046e-2,3.949544725839212e-2,3.9514659225783795e-2,3.953387119317547e-2,3.955308316056713e-2,3.9572295127958804e-2,3.959150709535047e-2,3.961071906274214e-2,3.9629931030133805e-2,3.964914299752548e-2,3.966835496491715e-2,3.9687566932308814e-2,3.9706778899700486e-2,3.972599086709215e-2,3.974520283448382e-2,3.976441480187549e-2,3.978362676926716e-2,3.980283873665883e-2,3.9822050704050496e-2,3.984126267144217e-2,3.986047463883383e-2,3.9879686606225505e-2,3.989889857361717e-2,3.991811054100884e-2,3.993732250840051e-2,3.995653447579218e-2,3.997574644318385e-2,3.9994958410575515e-2,4.001417037796719e-2,4.003338234535885e-2,4.0052594312750524e-2,4.007180628014219e-2,4.009101824753386e-2,4.011023021492553e-2,4.01294421823172e-2,4.014865414970887e-2,4.0167866117100534e-2,4.0187078084492206e-2,4.020629005188387e-2,4.022550201927554e-2,4.0244713986667215e-2,4.026392595405888e-2,4.028313792145055e-2,4.0302349888842216e-2,4.032156185623389e-2,4.034077382362555e-2,4.0359985791017225e-2,4.03791977584089e-2,4.039840972580056e-2,4.0417621693192234e-2,4.04368336605839e-2,4.045604562797557e-2,4.0475257595367235e-2,4.049446956275891e-2,4.051368153015058e-2,4.0532893497542244e-2,4.0552105464933916e-2,4.057131743232558e-2,4.059052939971725e-2,4.060974136710892e-2,4.062895333450059e-2,4.064816530189226e-2,4.0667377269283926e-2,4.06865892366756e-2,4.070580120406726e-2,4.0725013171458935e-2,4.07442251388506e-2,4.076343710624227e-2,4.0782649073633936e-2,4.080186104102561e-2,4.082107300841728e-2,4.0840284975808945e-2,4.085949694320062e-2,4.087870891059228e-2,4.0897920877983954e-2,4.091713284537562e-2,4.093634481276729e-2,4.095555678015896e-2,4.097476874755063e-2,4.09939807149423e-2,4.1013192682333964e-2,4.1032404649725636e-2,4.10516166171173e-2,4.107082858450897e-2,4.1090040551900645e-2,4.110925251929231e-2,4.112846448668398e-2,4.1147676454075646e-2,4.116688842146732e-2,4.118610038885898e-2,4.1205312356250655e-2,4.122452432364232e-2,4.124373629103399e-2,4.1262948258425663e-2,4.128216022581733e-2,4.1301372193209e-2,4.1320584160600665e-2,4.133979612799234e-2,4.1359008095384e-2,4.1378220062775674e-2,4.1397432030167346e-2,4.141664399755901e-2,4.143585596495068e-2,4.145506793234235e-2,4.147427989973402e-2,4.1493491867125684e-2,4.1512703834517356e-2],"kdeType":"time","kdePDF":[152.16860683905523,151.8575829967239,151.23789876651807,150.314317944742,149.09407657731555,147.5869862324689,145.8055633473442,143.76517794092817,141.48421384266052,138.98423175665934,136.29012598994007,133.43026552669858,130.4366103207184,127.3447941802305,124.19416639728804,121.02778528023677,117.89235793006915,114.83812190343284,111.91866577177522,109.19068696657003,106.71368665074229,104.5496026411027,102.76238260080424,101.41750080983115,100.58142280044878,100.32102301670463,100.70296143212444,101.7930257508011,103.65544643817653,106.35219239087243,109.9422555674584,114.48093336493976,120.0191179322141,126.60260194665564,134.27141062058993,143.05916982155435,152.99252015080876,164.0905865942754,176.3645129071393,189.81706919181158,204.44234016262845,220.22550035590945,237.14268105261874,255.16093196121625,274.2382788061044,294.3238759441675,315.35825106450363,337.27363700111846,359.99438379835254,383.437442507685,407.5129108515078,432.12462994195334,457.1708207523835,482.5447490445246,508.1354079693555,533.8282085692754,559.505669868922,585.0481020789739,610.3342785533017,635.2420944145714,659.6492120623976,683.4336959579124,706.4746409970973,728.6528003078512,749.8512193162749,769.9558833331376,788.8563856514231,806.4466221943384,822.625517124305,837.297781569617,850.3747048380344,861.7749742900579,871.4255165927541,879.2623495415062,885.2314302085229,889.2894820416675,891.4047808768129,891.5578778055615,889.7422355969303,885.964755011917,880.2461679410832,872.6212758616648,863.1390146329306,851.8623300633564,838.8678528870373,824.2453666396555,808.0970672567596,790.5366188372525,771.6880157175267,751.6842665765245,730.6659215334208,708.779467914755,686.175624384489,663.0075663039353,639.4291174067478,615.5929440620326,591.6487885196682,567.7417765894975,544.0108332418856,520.5872367093624,497.59333792785037,475.14146771917905,453.33304914320354,432.25792711214353,411.9939218435981,392.6066072150999,374.1493097485441,356.663318961429,340.17829531854255,324.7128581239548,310.275332502106,296.8646321911888,284.4712532420572,273.0783528797273,262.66288770889156,253.19678606846915,244.6481305769064,236.98232865439465,230.16325094099327,224.1543199243842,218.91953362013447,214.42441168940024,210.63685382407579,207.52790248497388,205.07240407346242,203.24956430458874,202.04339490944392,201.44304983209608]}],"reportKeys":["time","cpuTime","cycles","iters","allocated","numGcs","bytesCopied","mutatorWallSeconds","mutatorCpuSeconds","gcWallSeconds","gcCpuSeconds"],"reportNumber":0,"reportName":"n-body (12 threads)","reportOutliers":{"highSevere":0,"highMild":1,"lowMild":1,"samplesSeen":14,"lowSevere":0},"reportMeasured":[[3.815073519945145e-2,0.44859729700000006,87749482,1,291904152,53,10986224,3.182817799999999e-2,0.350614,6.328011e-3,0.350614],[8.036007732152939e-2,0.9344695009999998,184831318,2,586497640,114,22055368,6.8497884e-2,0.7864300000000001,1.1867527000000001e-2,0.7864300000000001],[0.11782986670732498,1.3639535619999998,271011881,3,874747552,167,33027600,0.10100239799999997,1.2258369999999998,1.6832984000000002e-2,1.2258369999999998],[0.16523904353380203,1.9050405140000004,380052014,4,1179847352,243,42013512,0.144170939,1.6457320000000002,2.1073452e-2,1.6457320000000002],[0.2031998485326767,2.36069438,467361843,5,1463897144,295,52796696,0.175798334,2.033315,2.7407011999999994e-2,2.033315],[0.2422439530491829,2.8083904089999994,557162810,6,1763386032,354,63521056,0.21019205100000005,2.4586989999999993,3.205738200000001e-2,2.4586989999999993],[0.2856687232851982,3.326660153999999,657039534,7,2053088016,416,73284688,0.24719464800000002,2.954809000000001,3.8479621000000006e-2,2.954809000000001],[0.3251252844929695,3.7821856200000017,747789153,8,2344695328,473,83763168,0.2807390839999999,3.2655960000000004,4.439173399999999e-2,3.2655960000000004],[0.36617034673690796,4.256351355,842192334,9,2641593784,527,93900280,0.3170508059999999,3.5828570000000006,4.9124976000000015e-2,3.5828570000000006],[0.4053383320569992,4.706835610999999,932278320,10,2933841592,587,104762136,0.3512061769999999,4.271690999999997,5.413768299999999e-2,4.271690999999997],[0.44209301471710205,5.147529263999999,1016813684,11,3229043792,641,117305616,0.38066646000000004,4.333819000000002,6.143201399999998e-2,4.333819000000002],[0.48704463243484497,5.655215796999997,1120201922,12,3520292504,707,126477984,0.42260570799999986,4.971330000000002,6.4444373e-2,4.971330000000002],[0.5231726318597794,6.10295953,1203295819,13,3815574536,764,136811768,0.45133424499999997,5.089320000000001,7.184375599999998e-2,5.089320000000001],[0.5724178925156593,6.633436048,1316560431,14,4106670600,829,147913128,0.49276081199999977,5.735849999999999,7.966368499999998e-2,5.735849999999999],[0.6071290373802185,7.064231984000003,1396394575,15,4398188360,886,157691984,0.5262118650000001,6.263931999999997,8.09227050000001e-2,6.263931999999997]]}]]

==> data/nbody-reducer/allpairs-data/allpairs-13.csv <==
PROGNAME,VARIANT,ARGS,HOSTNAME,RUNID,CI_BUILD_ID,THREADS,DATETIME,MINTIME,MEDIANTIME,MAXTIME,MINTIME_PRODUCTIVITY,MEDIANTIME_PRODUCTIVITY,MAXTIME_PRODUCTIVITY,ALLTIMES,TRIALS,COMPILER,COMPILE_FLAGS,RUNTIME_FLAGS,ENV_VARS,BENCH_VERSION,BENCH_FILE,UNAME,PROCESSOR,TOPOLOGY,GIT_BRANCH,GIT_HASH,GIT_DEPTH,WHO,ETC_ISSUE,LSPCI,FULL_LOG,MEDIANTIME_ALLOCRATE,MEDIANTIME_MEMFOOTPRINT,ALLJITTIMES,RETRIES,CAPABILITIES,BYTES_ALLOC,BYTES_COPIED,NUMGC,CPUTIME,CYCLES,RSQR_TIME_FIT,RSQR_TIME_LOW
"n-body (13 threads)","criterion","","c-swarm","c-swarm_1479091860","","0","2016-11-14 02:50:59.578281 UTC","3.8458197553064906e-2","3.867779084082162e-2","3.889333415608747e-2","","0.8645412376782995","","","1","","","","[[]]","0.0","","Linux c-swarm 3.13.0-65-generic #105-Ubuntu SMP Mon Sep 21 18:50:58 UTC 2015 x86_64 x86_64 x86_64 GNU/Linux","","","master","73a60850895f6601b711d8266e2f93e855b63680","154","","","","","7864917344","","","0","13.0","3.041976280000001e8","1.0369382114285719e7","56.778571428571446","0.4845362366250001","8.895852625357145e7","0.9998554744213436","0.9996820777280228"


==> data/nbody-reducer/allpairs-data/allpairs-13.json <==
["criterio","1.1.3.1",[{"reportAnalysis":{"anMean":{"estUpperBound":3.8501466148226145e-2,"estLowerBound":3.8085445458107e-2,"estPoint":3.8318302769530965e-2,"estConfidenceLevel":0.95},"anRegress":[{"regRSquare":{"estUpperBound":0.9999397349422927,"estLowerBound":0.9996820777280228,"estPoint":0.9998554744213436,"estConfidenceLevel":0.95},"regResponder":"time","regCoeffs":{"y":{"estUpperBound":-2.2436262974332864e-4,"estLowerBound":-3.808585388631336e-3,"estPoint":-1.9020479349864028e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.889333415608747e-2,"estLowerBound":3.8458197553064906e-2,"estPoint":3.867779084082162e-2,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999995473132796,"estLowerBound":0.9999975053885709,"estPoint":0.9999987286019093,"estConfidenceLevel":0.95},"regResponder":"allocated","regCoeffs":{"y":{"estUpperBound":-346536.17085264146,"estLowerBound":-3496276.8611464715,"estPoint":-1851629.8666675312,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.044196245543966e8,"estLowerBound":3.039925438087649e8,"estPoint":3.041976280000001e8,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999491746567244,"estLowerBound":0.9996864034969907,"estPoint":0.9998439082746784,"estConfidenceLevel":0.95},"regResponder":"bytesCopied","regCoeffs":{"y":{"estUpperBound":853462.5283346798,"estLowerBound":-370988.87962239113,"estPoint":202662.55238092557,"estConfidenceLevel":0.95},"iters":{"estUpperBound":1.0432808950764008e7,"estLowerBound":1.0294197993095512e7,"estPoint":1.0369382114285719e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999516773834028,"estLowerBound":0.9996713336494738,"estPoint":0.9998554729495223,"estConfidenceLevel":0.95},"regResponder":"cycles","regCoeffs":{"y":{"estUpperBound":52992.87554196417,"estLowerBound":-9105605.177675579,"estPoint":-4370079.828571649,"estConfidenceLevel":0.95},"iters":{"estUpperBound":8.941670128313896e7,"estLowerBound":8.847931813244638e7,"estPoint":8.895852625357145e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999163825612811,"estLowerBound":0.9986885580314071,"estPoint":0.9994977355204759,"estConfidenceLevel":0.95},"regResponder":"numGcs","regCoeffs":{"y":{"estUpperBound":1.860434322034021,"estLowerBound":-5.734599589322335,"estPoint":-1.8952380952382428,"estConfidenceLevel":0.95},"iters":{"estUpperBound":57.34782608695657,"estLowerBound":56.05917159763313,"estPoint":56.778571428571446,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999136000530409,"estLowerBound":0.9995605000563496,"estPoint":0.9997836624371332,"estConfidenceLevel":0.95},"regResponder":"mutatorWallSeconds","regCoeffs":{"y":{"estUpperBound":-2.5918221562980443e-4,"estLowerBound":-4.428908028168569e-3,"estPoint":-2.1996904095238877e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.366087436706688e-2,"estLowerBound":3.318898755726874e-2,"estPoint":3.343851814285715e-2,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9997276552121149,"estLowerBound":0.9988928684619864,"estPoint":0.9993116352708636,"estConfidenceLevel":0.95},"regResponder":"gcWallSeconds","regCoeffs":{"y":{"estUpperBound":9.351554625056245e-4,"estLowerBound":-4.426197868852659e-4,"estPoint":3.037877238095031e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":5.323817883342835e-3,"estLowerBound":5.158082801192847e-3,"estPoint":5.2392414428571454e-3,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999414133230896,"estLowerBound":0.9996372876628551,"estPoint":0.999842995283794,"estConfidenceLevel":0.95},"regResponder":"cpuTime","regCoeffs":{"y":{"estUpperBound":5.265895768051094e-3,"estLowerBound":-4.5692813534845056e-2,"estPoint":-1.7224416600001652e-2,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.4875873510777357,"estLowerBound":0.48182404282984387,"estPoint":0.4845362366250001,"estConfidenceLevel":0.95}}}],"anStdDev":{"estUpperBound":5.713667510628487e-4,"estLowerBound":3.0349736205134356e-4,"estPoint":4.0022147390558126e-4,"estConfidenceLevel":0.95},"anOutlierVar":{"ovFraction":6.222222222222217e-2,"ovDesc":"slight","ovEffect":"Slight"},"anOverhead":3.264150292346723e-6},"reportKDEs":[{"kdeValues":[3.73007768798721e-2,3.731378509381358e-2,3.7326793307755055e-2,3.7339801521696525e-2,3.7352809735638e-2,3.736581794957948e-2,3.737882616352096e-2,3.739183437746243e-2,3.7404842591403906e-2,3.741785080534538e-2,3.743085901928686e-2,3.744386723322833e-2,3.745687544716981e-2,3.7469883661111286e-2,3.7482891875052764e-2,3.749590008899424e-2,3.750890830293571e-2,3.752191651687719e-2,3.753492473081867e-2,3.7547932944760144e-2,3.7560941158701615e-2,3.757394937264309e-2,3.758695758658457e-2,3.759996580052605e-2,3.7612974014467525e-2,3.7625982228408995e-2,3.763899044235047e-2,3.765199865629195e-2,3.766500687023343e-2,3.76780150841749e-2,3.7691023298116376e-2,3.770403151205785e-2,3.771703972599933e-2,3.77300479399408e-2,3.774305615388228e-2,3.7756064367823756e-2,3.7769072581765234e-2,3.778208079570671e-2,3.779508900964818e-2,3.780809722358966e-2,3.782110543753114e-2,3.7834113651472615e-2,3.7847121865414085e-2,3.786013007935556e-2,3.787313829329704e-2,3.788614650723852e-2,3.7899154721179995e-2,3.7912162935121466e-2,3.792517114906294e-2,3.793817936300442e-2,3.79511875769459e-2,3.796419579088737e-2,3.7977204004828846e-2,3.7990212218770324e-2,3.80032204327118e-2,3.801622864665327e-2,3.802923686059475e-2,3.804224507453623e-2,3.8055253288477704e-2,3.806826150241918e-2,3.808126971636065e-2,3.809427793030213e-2,3.810728614424361e-2,3.8120294358185085e-2,3.8133302572126555e-2,3.814631078606803e-2,3.815931900000951e-2,3.817232721395099e-2,3.818533542789246e-2,3.8198343641833936e-2,3.821135185577541e-2,3.822436006971689e-2,3.823736828365837e-2,3.825037649759984e-2,3.8263384711541316e-2,3.8276392925482794e-2,3.828940113942427e-2,3.830240935336574e-2,3.831541756730722e-2,3.83284257812487e-2,3.8341433995190174e-2,3.8354442209131645e-2,3.836745042307312e-2,3.83804586370146e-2,3.839346685095608e-2,3.8406475064897555e-2,3.8419483278839026e-2,3.84324914927805e-2,3.844549970672198e-2,3.845850792066346e-2,3.847151613460493e-2,3.8484524348546406e-2,3.8497532562487884e-2,3.851054077642936e-2,3.852354899037084e-2,3.853655720431231e-2,3.854956541825379e-2,3.8562573632195264e-2,3.857558184613674e-2,3.858859006007821e-2,3.860159827401969e-2,3.861460648796117e-2,3.8627614701902645e-2,3.864062291584412e-2,3.865363112978559e-2,3.866663934372707e-2,3.867964755766855e-2,3.8692655771610025e-2,3.8705663985551496e-2,3.871867219949297e-2,3.873168041343445e-2,3.874468862737593e-2,3.87576968413174e-2,3.8770705055258876e-2,3.8783713269200354e-2,3.879672148314183e-2,3.880972969708331e-2,3.882273791102478e-2,3.883574612496626e-2,3.8848754338907734e-2,3.886176255284921e-2,3.887477076679068e-2,3.888777898073216e-2,3.890078719467364e-2,3.8913795408615115e-2,3.8926803622556586e-2,3.893981183649806e-2,3.895282005043954e-2],"kdeType":"time","kdePDF":[357.5066657236805,357.6896601061596,358.0554738259295,358.6037569560832,359.3339850153251,360.2454594599427,361.3373083415716,362.6084871322674,364.0577797187226,365.68379956778676,367.4849910657018,369.45963103371,371.6058304228747,373.92153619109826,376.40453336541117,379.05244729264444,381.86274608157805,384.83274323957596,387.9596005065839,391.24033088916457,394.67180189697444,398.25073898377593,401.9737291946785,405.83722502086636,409.8375484625593,413.9708953003997,418.23333957483914,422.62083827243913,427.12923621729084,431.75427116500595,436.49157909594715,441.3366997035414,446.2850820726772,451.3320905423134,456.4730107455523,461.70305581952186,467.0173727765333,472.41104902706365,477.87911904425266,483.4165711587042,489.01835447156225,494.6793858729756,500.3945571523115,506.15874218568644,511.96680418571697,517.813602997688,523.6940024257791,529.6028775723892,535.5351221731714,541.48565590991,547.4494316830799,553.4214428255996,559.3967302391272,565.3703894340837,571.3375774545796,577.2935196694058,583.2335164104081,589.152949439704,595.0472882275253,600.9120960227589,606.7430356987496,612.5358753573661,618.2864936749754,623.9908849745567,629.6451640089707,635.2455704411233,640.7884730076782,646.2703733538183,651.6879095275922,657.037859123333,662.3171420647724,667.522823019523,672.6521134378144,677.702373209496,682.671111934599,687.5559898039296,692.3548180874935,697.065559229768,701.6863265521899,706.2153835644635,710.6511428876512,714.9921647932397,719.2371553637225,723.3849642814521,727.4345822538188,731.3851380840015,735.2358953977765,738.9862490380041,742.635721139587,746.1839568987539,749.6307200516059,752.9758880778348,756.21944714651,759.3614868216889,762.402194546482,765.3418499249511,768.1808188219508,770.9195473016557,773.558555426105,776.0984309355821,778.5398228330939,780.8834348955526,783.1300191345482,785.2803692297905,787.3353139584176,789.2957106434042,791.1624386442525,792.9363929130277,794.6184776385834,796.209600001536,797.7106640621724,799.1225648030291,800.4461823473458,801.6823763739925,802.8319807487873,803.8957983913708,804.8745963959707,805.7691014235064,806.5799953815201,807.307911407409,807.953430169347,808.5170764981685,808.9993163622947,809.4005541965665,809.721130594577,809.9613203727988,810.1213310134619,810.2013014917873]}],"reportKeys":["time","cpuTime","cycles","iters","allocated","numGcs","bytesCopied","mutatorWallSeconds","mutatorCpuSeconds","gcWallSeconds","gcCpuSeconds"],"reportNumber":0,"reportName":"n-body (13 threads)","reportOutliers":{"highSevere":0,"highMild":0,"lowMild":0,"samplesSeen":14,"lowSevere":0},"reportMeasured":[[3.897314518690109e-2,0.49148105200000003,89643155,1,303317936,58,10319456,3.357396000000001e-2,0.45237800000000006,5.406276e-3,0.45237800000000006],[7.615958899259567e-2,0.9543191799999997,175170044,2,605134072,111,21121400,6.497350800000001e-2,0.8025559999999999,1.1191814000000001e-2,0.8025559999999999],[0.11231697350740433,1.417134956,258332547,3,909682472,164,32233848,9.543833199999999e-2,1.196797,1.6884643999999997e-2,1.196797],[0.15141641348600388,1.9007278690000002,348260721,4,1215763816,225,41633560,0.130606428,1.580291,2.0815689000000005e-2,1.580291],[0.19088619202375412,2.401284456,439041100,5,1518585136,282,51274096,0.16544621399999998,2.1737409999999997,2.544577599999999e-2,2.1737409999999997],[0.2324974164366722,2.9251422819999995,534746403,6,1824653456,344,61849808,0.20111094200000001,2.5548849999999996,3.1392268e-2,2.5548849999999996],[0.26548003405332565,3.3453584659999986,610605751,7,2126883144,393,73393496,0.22863051,2.946166,3.6855236e-2,2.946166],[0.30591731518507004,3.8354748379999997,703611518,8,2430755488,448,83546624,0.2632053660000001,3.4042990000000017,4.271786599999999e-2,3.4042990000000017],[0.34933798015117645,4.360109015000003,803478314,9,2738710304,510,92713672,0.3014966109999999,3.8097509999999986,4.784708900000001e-2,3.8097509999999986],[0.3872586786746979,4.865341476000001,890695766,10,3039048312,576,103760800,0.3346476680000001,4.297667000000001,5.2616865999999984e-2,4.297667000000001],[0.4222935512661934,5.321188546999998,971275294,11,3343851112,626,114118296,0.3651730959999997,4.6258230000000005,5.7126275000000004e-2,4.6258230000000005],[0.4591303765773773,5.741323930999997,1056000107,12,3649374968,664,124946760,0.3952762929999998,4.939006999999997,6.386002400000002e-2,4.939006999999997],[0.5027570128440857,6.316223739999998,1156340490,13,3952422024,737,135096464,0.43388690799999985,5.412998000000002,6.887583200000003e-2,5.412998000000002],[0.5397641360759735,6.752367045000007,1241456631,14,4259502048,793,146351640,0.46552558600000005,5.8175799999999995,7.424434399999996e-2,5.8175799999999995],[0.5786153674125671,7.258505292999999,1330814112,15,4558256624,854,155005872,0.5006353990000001,6.076225000000001,7.798579000000005e-2,6.076225000000001]]}]]

==> data/nbody-reducer/allpairs-data/allpairs-14.csv <==
PROGNAME,VARIANT,ARGS,HOSTNAME,RUNID,CI_BUILD_ID,THREADS,DATETIME,MINTIME,MEDIANTIME,MAXTIME,MINTIME_PRODUCTIVITY,MEDIANTIME_PRODUCTIVITY,MAXTIME_PRODUCTIVITY,ALLTIMES,TRIALS,COMPILER,COMPILE_FLAGS,RUNTIME_FLAGS,ENV_VARS,BENCH_VERSION,BENCH_FILE,UNAME,PROCESSOR,TOPOLOGY,GIT_BRANCH,GIT_HASH,GIT_DEPTH,WHO,ETC_ISSUE,LSPCI,FULL_LOG,MEDIANTIME_ALLOCRATE,MEDIANTIME_MEMFOOTPRINT,ALLJITTIMES,RETRIES,CAPABILITIES,BYTES_ALLOC,BYTES_COPIED,NUMGC,CPUTIME,CYCLES,RSQR_TIME_FIT,RSQR_TIME_LOW
"n-body (14 threads)","criterion","","c-swarm","c-swarm_1479091867","","0","2016-11-14 02:51:06.747643 UTC","3.6413967922712e-2","3.7249562253846846e-2","3.8358067743035906e-2","","0.862890798850617","","","1","","","","[[]]","0.0","","Linux c-swarm 3.13.0-65-generic #105-Ubuntu SMP Mon Sep 21 18:50:58 UTC 2015 x86_64 x86_64 x86_64 GNU/Linux","","","master","73a60850895f6601b711d8266e2f93e855b63680","154","","","","","8455229861","","","0","14.0","3.14953611082353e8","1.0184480305882355e7","55.335294117647074","0.5008141067426471","8.567366381764708e7","0.9986698909681417","0.9979561694114352"


==> data/nbody-reducer/allpairs-data/allpairs-14.json <==
["criterio","1.1.3.1",[{"reportAnalysis":{"anMean":{"estUpperBound":3.6440881643659814e-2,"estLowerBound":3.5614932118678055e-2,"estPoint":3.6009298431949416e-2,"estConfidenceLevel":0.95},"anRegress":[{"regRSquare":{"estUpperBound":0.9994362250342677,"estLowerBound":0.9979561694114352,"estPoint":0.9986698909681417,"estConfidenceLevel":0.95},"regResponder":"time","regCoeffs":{"y":{"estUpperBound":-2.2180206081815015e-3,"estLowerBound":-2.0043534219805478e-2,"estPoint":-7.912690564990107e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.8358067743035906e-2,"estLowerBound":3.6413967922712e-2,"estPoint":3.7249562253846846e-2,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.999993938504594,"estLowerBound":0.9999617831295219,"estPoint":0.9999805444536202,"estConfidenceLevel":0.95},"regResponder":"allocated","regCoeffs":{"y":{"estUpperBound":-5456520.444445543,"estLowerBound":-2.162681642105822e7,"estPoint":-1.0091885200000558e7,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.1597007831284046e8,"estLowerBound":3.143773342907491e8,"estPoint":3.14953611082353e8,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.999652309685112,"estLowerBound":0.9980065862894718,"estPoint":0.9989088793774171,"estConfidenceLevel":0.95},"regResponder":"bytesCopied","regCoeffs":{"y":{"estUpperBound":4680673.1630717255,"estLowerBound":833923.3978495144,"estPoint":2255708.3999999803,"estConfidenceLevel":0.95},"iters":{"estUpperBound":1.039773395657726e7,"estLowerBound":1.001171727526132e7,"estPoint":1.0184480305882355e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9993424764804956,"estLowerBound":0.9978546402638566,"estPoint":0.998669870692802,"estConfidenceLevel":0.95},"regResponder":"cycles","regCoeffs":{"y":{"estUpperBound":-5239796.693452412,"estLowerBound":-3.826094997229057e7,"estPoint":-1.8195652950000152e7,"estConfidenceLevel":0.95},"iters":{"estUpperBound":8.762836512712857e7,"estLowerBound":8.3730000663114e7,"estPoint":8.567366381764708e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9996294197918303,"estLowerBound":0.9976384805966632,"estPoint":0.9986649241986932,"estConfidenceLevel":0.95},"regResponder":"numGcs","regCoeffs":{"y":{"estUpperBound":-6.160012724670161,"estLowerBound":-42.80928689884011,"estPoint":-15.3500000000001,"estConfidenceLevel":0.95},"iters":{"estUpperBound":57.728026533996776,"estLowerBound":53.9529411764706,"estPoint":55.335294117647074,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9993722813108827,"estLowerBound":0.99781533137317,"estPoint":0.9985320588726889,"estConfidenceLevel":0.95},"regResponder":"mutatorWallSeconds","regCoeffs":{"y":{"estUpperBound":-3.017734284919255e-3,"estLowerBound":-1.6632363446927586e-2,"estPoint":-8.972133600000069e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.281377949851156e-2,"estLowerBound":3.1302917464837e-2,"estPoint":3.2142332997058834e-2,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9989739072984326,"estLowerBound":0.9951211623118662,"estPoint":0.997431675956318,"estConfidenceLevel":0.95},"regResponder":"gcWallSeconds","regCoeffs":{"y":{"estUpperBound":2.1610600135799855e-3,"estLowerBound":-7.744291586538843e-5,"estPoint":1.0652101499999873e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":5.2214029152977395e-3,"estLowerBound":4.948353621235106e-3,"estPoint":5.107262247058824e-3,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9995941837651664,"estLowerBound":0.9984296287831708,"estPoint":0.9990437862980404,"estConfidenceLevel":0.95},"regResponder":"cpuTime","regCoeffs":{"y":{"estUpperBound":-2.1038110608490566e-2,"estLowerBound":-0.24585394197112853,"estPoint":-8.813478962500142e-2,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.5142341802893744,"estLowerBound":0.49363004095826934,"estPoint":0.5008141067426471,"estConfidenceLevel":0.95}}}],"anStdDev":{"estUpperBound":1.2048291255262252e-3,"estLowerBound":6.59596829520819e-4,"estPoint":8.721228950998765e-4,"estConfidenceLevel":0.95},"anOutlierVar":{"ovFraction":5.859374999999995e-2,"ovDesc":"slight","ovEffect":"Slight"},"anOverhead":4.2346327670229335e-6},"reportKDEs":[{"kdeValues":[3.413680944873442e-2,3.416531687034448e-2,3.419382429195454e-2,3.42223317135646e-2,3.4250839135174654e-2,3.427934655678472e-2,3.4307853978394774e-2,3.433636140000483e-2,3.4364868821614894e-2,3.439337624322495e-2,3.442188366483501e-2,3.445039108644507e-2,3.447889850805513e-2,3.450740592966519e-2,3.4535913351275246e-2,3.45644207728853e-2,3.4592928194495366e-2,3.462143561610542e-2,3.464994303771548e-2,3.467845045932554e-2,3.47069578809356e-2,3.4735465302545655e-2,3.476397272415572e-2,3.4792480145765775e-2,3.482098756737583e-2,3.4849494988985895e-2,3.487800241059595e-2,3.490650983220601e-2,3.493501725381607e-2,3.496352467542613e-2,3.4992032097036184e-2,3.502053951864625e-2,3.5049046940256304e-2,3.507755436186636e-2,3.5106061783476424e-2,3.513456920508648e-2,3.5163076626696536e-2,3.51915840483066e-2,3.5220091469916656e-2,3.524859889152672e-2,3.5277106313136776e-2,3.530561373474683e-2,3.5334121156356896e-2,3.536262857796695e-2,3.539113599957701e-2,3.541964342118707e-2,3.544815084279713e-2,3.5476658264407185e-2,3.550516568601725e-2,3.5533673107627305e-2,3.556218052923736e-2,3.5590687950847424e-2,3.561919537245748e-2,3.564770279406754e-2,3.56762102156776e-2,3.570471763728766e-2,3.5733225058897713e-2,3.576173248050778e-2,3.579023990211783e-2,3.581874732372789e-2,3.584725474533795e-2,3.587576216694801e-2,3.5904269588558066e-2,3.593277701016813e-2,3.5961284431778186e-2,3.598979185338825e-2,3.6018299274998306e-2,3.604680669660836e-2,3.6075314118218425e-2,3.610382153982848e-2,3.613232896143854e-2,3.61608363830486e-2,3.618934380465866e-2,3.6217851226268714e-2,3.624635864787878e-2,3.6274866069488834e-2,3.630337349109889e-2,3.6331880912708954e-2,3.636038833431901e-2,3.638889575592907e-2,3.641740317753913e-2,3.644591059914919e-2,3.647441802075924e-2,3.6502925442369306e-2,3.653143286397936e-2,3.655994028558942e-2,3.658844770719948e-2,3.661695512880954e-2,3.66454625504196e-2,3.667396997202966e-2,3.6702477393639715e-2,3.673098481524978e-2,3.6759492236859835e-2,3.678799965846989e-2,3.6816507080079955e-2,3.684501450169001e-2,3.687352192330007e-2,3.690202934491013e-2,3.693053676652019e-2,3.6959044188130244e-2,3.698755160974031e-2,3.7016059031350364e-2,3.704456645296042e-2,3.7073073874570484e-2,3.710158129618054e-2,3.7130088717790596e-2,3.715859613940066e-2,3.7187103561010716e-2,3.721561098262077e-2,3.7244118404230836e-2,3.727262582584089e-2,3.730113324745095e-2,3.732964066906101e-2,3.735814809067107e-2,3.7386655512281125e-2,3.741516293389119e-2,3.7443670355501245e-2,3.747217777711131e-2,3.7500685198721365e-2,3.752919262033142e-2,3.7557700041941484e-2,3.758620746355154e-2,3.76147148851616e-2,3.764322230677166e-2,3.767172972838172e-2,3.7700237149991773e-2,3.772874457160184e-2,3.775725199321189e-2],"kdeType":"time","kdePDF":[237.36595932324653,237.4283491617888,237.5530015558183,237.73966220874885,237.98795034901568,238.2973595366659,238.66725873650202,239.09689365579902,239.58538834412482,240.13174705230182,240.7348563470581,241.39348747743244,242.10629898851127,242.87183957759703,243.6885511874307,244.55477233061848,245.46874163894643,246.42860163080545,247.43240268949413,248.47810724471788,249.5635941491666,250.68666324161765,251.8450400875938,253.03638088819272,254.25827754730872,255.50826288707768,256.78381600100806,258.08236773390234,259.4013062773296,260.7379828690914,262.0897175848124,263.4538052095035,264.8275211766814,266.20812756238064,267.59287912117867,268.97902935115275,270.363836574522,271.7445700205756,273.1185158973783,274.48298343864536,275.8353109121286,277.17287157581393,278.4930795682396,279.7933957192683,281.07133326771606,282.32446347232934,283.55042110273814,284.74690979716763,285.91170727389175,287.0426703836369,288.1377399904117,289.1949456685289,290.2124102039217,291.1883538882153,292.121098594413,293.0090716234826,293.85080931159075,294.6449603882206,295.3902890759342,296.08567792308406,296.7301303613648,297.3227729806937,297.86285751454807,298.34976252953385,298.78299481364945,299.1621904583991,299.48711563064046,299.7576670307801,299.9738720346969,300.1358885175338,300.2440043582903,300.298636624936,300.30033044057507,300.24975753199635,300.1477144627641,299.99512055382064,299.7930154953894,299.54255665478837,299.2450160855732,298.9017772442384,298.5143314215037,298.08427389599944,297.6132998189423,297.1031998391491,296.55585547848085,295.9732342685279,295.3573846600521,294.7104307173686,294.03456661050666,293.3320509186008,292.6052007585567,291.8563857535865,291.0880218567315,290.3025650449688,289.50250489994306,288.6903580917659,287.868661782683,287.0399669677259,286.2068317697327,285.3718147063414,284.53746794673714,283.70633057605187,282.88092188539304,282.0637347054935,281.25722880194843,280.4638243499176,279.68589550603576,278.92576409508564,278.18569342874144,277.4678822733971,276.77445898374634,276.1074758183782,275.4689034532023,274.8606257080188,274.28443450099314,273.7420250452048,273.23499130078994,272.76482169551656,272.33289512589636,271.9404772501744,271.588717083726,271.27864390655367,271.01116449169973,270.7870606624903,270.60698718559337,270.47147000592423,270.3809048284542,270.3355560509908]}],"reportKeys":["time","cpuTime","cycles","iters","allocated","numGcs","bytesCopied","mutatorWallSeconds","mutatorCpuSeconds","gcWallSeconds","gcCpuSeconds"],"reportNumber":0,"reportName":"n-body (14 threads)","reportOutliers":{"highSevere":0,"highMild":0,"lowMild":0,"samplesSeen":15,"lowSevere":0},"reportMeasured":[[3.844783455133438e-2,0.5089610080000001,88432692,1,313770656,56,10340504,3.2910644999999995e-2,0.393181,5.543325e-3,0.393181],[6.953722983598709e-2,0.9566075299999999,159938602,2,623335208,102,21277416,5.7820915000000014e-2,0.815902,1.1722133000000001e-2,0.815902],[0.1074247881770134,1.456825227,247079972,3,936384792,156,32335672,9.071916e-2,1.162984,1.6711585999999997e-2,1.162984],[0.14610164612531662,1.9827607079999998,336036103,4,1255955232,213,41539504,0.12365310999999998,1.6283420000000004,2.2454560999999998e-2,1.6283420000000004],[0.17857646197080612,2.4143265549999997,410728097,5,1562641216,257,53278096,0.15026207300000005,2.11979,2.8320405000000007e-2,2.11979],[0.20663319528102875,2.799302720999999,475257976,6,1870997888,299,66221376,0.174643278,2.4492320000000003,3.1995918e-2,2.4492320000000003],[0.24624213576316833,3.3334246410000006,566358146,7,2184228936,360,74608040,0.20959473799999995,2.844384999999999,3.6653345000000004e-2,2.844384999999999],[0.28589995950460434,3.866726604,657570497,8,2507270584,421,85526272,0.24532093600000004,3.418768,4.0584645e-2,3.418768],[0.31708766520023346,4.292081067000002,729302455,9,2813444520,470,96244000,0.2718919089999998,3.7802450000000007,4.5201782999999995e-2,3.7802450000000007],[0.36005672812461853,4.869255562999999,828130787,10,3138671336,537,106227080,0.30972998499999993,4.1847470000000015,5.033266199999997e-2,4.1847470000000015],[0.4002145677804947,5.428212615999996,920493014,11,3451899960,591,113385016,0.341749847,4.807839999999999,5.8470608000000035e-2,4.807839999999999],[0.44259561598300934,5.962727887999996,1017969489,12,3774276728,649,124105872,0.38015301200000007,5.104788999999997,6.244868399999998e-2,5.104788999999997],[0.4690820351243019,6.354342711000001,1078887795,13,4082378504,697,135239312,0.40278700999999995,5.521219000000002,6.630087500000004e-2,5.521219000000002],[0.5153447017073631,6.969459815999997,1185291180,14,4411408392,765,143496424,0.44392957099999997,6.216253999999999,7.142096699999995e-2,6.216253999999999],[0.5568019598722458,7.479363682999995,1280642567,15,4711755464,825,153217264,0.47835107999999993,6.519515999999996,7.845677100000004e-2,6.519515999999996],[0.5992908924818039,8.02618354500001,1378368460,16,5033801528,882,164138808,0.5142858810000002,7.0723350000000025,8.501276000000002e-2,7.0723350000000025]]}]]

==> data/nbody-reducer/allpairs-data/allpairs-15.csv <==
PROGNAME,VARIANT,ARGS,HOSTNAME,RUNID,CI_BUILD_ID,THREADS,DATETIME,MINTIME,MEDIANTIME,MAXTIME,MINTIME_PRODUCTIVITY,MEDIANTIME_PRODUCTIVITY,MAXTIME_PRODUCTIVITY,ALLTIMES,TRIALS,COMPILER,COMPILE_FLAGS,RUNTIME_FLAGS,ENV_VARS,BENCH_VERSION,BENCH_FILE,UNAME,PROCESSOR,TOPOLOGY,GIT_BRANCH,GIT_HASH,GIT_DEPTH,WHO,ETC_ISSUE,LSPCI,FULL_LOG,MEDIANTIME_ALLOCRATE,MEDIANTIME_MEMFOOTPRINT,ALLJITTIMES,RETRIES,CAPABILITIES,BYTES_ALLOC,BYTES_COPIED,NUMGC,CPUTIME,CYCLES,RSQR_TIME_FIT,RSQR_TIME_LOW
"n-body (15 threads)","criterion","","c-swarm","c-swarm_1479091874","","0","2016-11-14 02:51:13.776868 UTC","3.554099668496052e-2","3.5975362919270996e-2","3.630296795446181e-2","","0.8564067065118458","","","1","","","","[[]]","0.0","","Linux c-swarm 3.13.0-65-generic #105-Ubuntu SMP Mon Sep 21 18:50:58 UTC 2015 x86_64 x86_64 x86_64 GNU/Linux","","","master","73a60850895f6601b711d8266e2f93e855b63680","154","","","","","9036765361","","","0","15.0","3.251009134941177e8","1.0142170764705883e7","53.47352941176472","0.513872529032353","8.274303372647062e7","0.9990497062302224","0.9975227571700808"


==> data/nbody-reducer/allpairs-data/allpairs-15.json <==
["criterio","1.1.3.1",[{"reportAnalysis":{"anMean":{"estUpperBound":3.588829597631004e-2,"estLowerBound":3.487574824029492e-2,"estPoint":3.548409803507654e-2,"estConfidenceLevel":0.95},"anRegress":[{"regRSquare":{"estUpperBound":0.9997942584732133,"estLowerBound":0.9975227571700808,"estPoint":0.9990497062302224,"estConfidenceLevel":0.95},"regResponder":"time","regCoeffs":{"y":{"estUpperBound":2.4388100892783855e-3,"estLowerBound":-5.896933397646246e-3,"estPoint":-2.777000702917652e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.630296795446181e-2,"estLowerBound":3.554099668496052e-2,"estPoint":3.5975362919270996e-2,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999977591138891,"estLowerBound":0.9999761930540073,"estPoint":0.9999917534660131,"estConfidenceLevel":0.95},"regResponder":"allocated","regCoeffs":{"y":{"estUpperBound":-904441.7824517504,"estLowerBound":-6639530.544385984,"estPoint":-4040788.2000005287,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.2548772354382986e8,"estLowerBound":3.2477115654014325e8,"estPoint":3.251009134941177e8,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999069889612415,"estLowerBound":0.9993041511270312,"estPoint":0.9997065269968578,"estConfidenceLevel":0.95},"regResponder":"bytesCopied","regCoeffs":{"y":{"estUpperBound":1156239.569703595,"estLowerBound":-159215.0833333239,"estPoint":548163.9999999808,"estConfidenceLevel":0.95},"iters":{"estUpperBound":1.0216155166666666e7,"estLowerBound":1.0064334516605172e7,"estPoint":1.0142170764705883e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9997878298588384,"estLowerBound":0.9970714189680793,"estPoint":0.9990496898438288,"estConfidenceLevel":0.95},"regResponder":"cycles","regCoeffs":{"y":{"estUpperBound":4203650.306511549,"estLowerBound":-1.4584162019673927e7,"estPoint":-6383261.17500015,"estConfidenceLevel":0.95},"iters":{"estUpperBound":8.354021877736512e7,"estLowerBound":8.176002553676651e7,"estPoint":8.274303372647062e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.999608708157693,"estLowerBound":0.9941379064099438,"estPoint":0.9984825485333284,"estConfidenceLevel":0.95},"regResponder":"numGcs","regCoeffs":{"y":{"estUpperBound":6.649233543732856,"estLowerBound":-9.909866253150307,"estPoint":-3.9000000000000976,"estConfidenceLevel":0.95},"iters":{"estUpperBound":54.17424242424239,"estLowerBound":52.603257707969824,"estPoint":53.47352941176472,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9997070878713231,"estLowerBound":0.9966207541033,"estPoint":0.998658403841818,"estConfidenceLevel":0.95},"regResponder":"mutatorWallSeconds","regCoeffs":{"y":{"estUpperBound":1.638738525667541e-3,"estLowerBound":-7.075103092429826e-3,"estPoint":-2.7266066749999924e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.1273922990990966e-2,"estLowerBound":3.042052976299045e-2,"estPoint":3.0809562138235293e-2,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9997341337261635,"estLowerBound":0.998523967274266,"estPoint":0.9991978550729099,"estConfidenceLevel":0.95},"regResponder":"gcWallSeconds","regCoeffs":{"y":{"estUpperBound":6.306734061971682e-4,"estLowerBound":-8.380416325103128e-4,"estPoint":-4.456185000000891e-5,"estConfidenceLevel":0.95},"iters":{"estUpperBound":5.243503203292184e-3,"estLowerBound":5.060779660845073e-3,"estPoint":5.165824210294118e-3,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999229676945547,"estLowerBound":0.9990332701535675,"estPoint":0.9996035425435604,"estConfidenceLevel":0.95},"regResponder":"cpuTime","regCoeffs":{"y":{"estUpperBound":7.850391877126503e-3,"estLowerBound":-6.489520996818472e-2,"estPoint":-2.870235215000052e-2,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.5176453383546236,"estLowerBound":0.5107359134839444,"estPoint":0.513872529032353,"estConfidenceLevel":0.95}}}],"anStdDev":{"estUpperBound":1.534598321735184e-3,"estLowerBound":5.785713951691535e-4,"estPoint":9.956996329452115e-4,"estConfidenceLevel":0.95},"anOutlierVar":{"ovFraction":5.859375e-2,"ovDesc":"slight","ovEffect":"Slight"},"anOverhead":3.6057582691067054e-6},"reportKDEs":[{"kdeValues":[3.233100322870286e-2,3.237034314855733e-2,3.24096830684118e-2,3.244902298826627e-2,3.248836290812074e-2,3.252770282797521e-2,3.256704274782968e-2,3.260638266768415e-2,3.264572258753862e-2,3.268506250739309e-2,3.2724402427247556e-2,3.276374234710203e-2,3.28030822669565e-2,3.284242218681097e-2,3.288176210666544e-2,3.292110202651991e-2,3.296044194637438e-2,3.299978186622885e-2,3.303912178608332e-2,3.307846170593779e-2,3.311780162579226e-2,3.315714154564673e-2,3.31964814655012e-2,3.323582138535567e-2,3.327516130521014e-2,3.331450122506461e-2,3.335384114491908e-2,3.339318106477355e-2,3.343252098462802e-2,3.347186090448249e-2,3.351120082433696e-2,3.355054074419143e-2,3.3589880664045904e-2,3.3629220583900374e-2,3.3668560503754844e-2,3.370790042360931e-2,3.374724034346378e-2,3.378658026331825e-2,3.382592018317272e-2,3.386526010302719e-2,3.390460002288166e-2,3.394393994273613e-2,3.39832798625906e-2,3.402261978244507e-2,3.406195970229954e-2,3.410129962215401e-2,3.414063954200848e-2,3.417997946186295e-2,3.421931938171742e-2,3.425865930157189e-2,3.429799922142636e-2,3.433733914128083e-2,3.43766790611353e-2,3.441601898098977e-2,3.445535890084424e-2,3.4494698820698715e-2,3.4534038740553184e-2,3.4573378660407654e-2,3.4612718580262124e-2,3.465205850011659e-2,3.469139841997106e-2,3.473073833982553e-2,3.477007825968e-2,3.480941817953447e-2,3.484875809938894e-2,3.488809801924341e-2,3.492743793909788e-2,3.496677785895235e-2,3.500611777880682e-2,3.504545769866129e-2,3.508479761851576e-2,3.512413753837023e-2,3.51634774582247e-2,3.520281737807917e-2,3.5242157297933646e-2,3.5281497217788116e-2,3.5320837137642586e-2,3.5360177057497055e-2,3.5399516977351525e-2,3.5438856897205995e-2,3.5478196817060464e-2,3.5517536736914934e-2,3.5556876656769404e-2,3.5596216576623874e-2,3.563555649647834e-2,3.567489641633281e-2,3.571423633618728e-2,3.575357625604175e-2,3.579291617589622e-2,3.583225609575069e-2,3.587159601560516e-2,3.591093593545963e-2,3.59502758553141e-2,3.598961577516857e-2,3.602895569502304e-2,3.606829561487751e-2,3.610763553473198e-2,3.614697545458646e-2,3.6186315374440926e-2,3.6225655294295396e-2,3.6264995214149866e-2,3.6304335134004335e-2,3.6343675053858805e-2,3.6383014973713275e-2,3.6422354893567745e-2,3.6461694813422214e-2,3.6501034733276684e-2,3.6540374653131154e-2,3.6579714572985624e-2,3.661905449284009e-2,3.665839441269456e-2,3.669773433254903e-2,3.67370742524035e-2,3.677641417225797e-2,3.681575409211244e-2,3.685509401196691e-2,3.689443393182139e-2,3.693377385167586e-2,3.697311377153033e-2,3.70124536913848e-2,3.705179361123927e-2,3.709113353109374e-2,3.7130473450948207e-2,3.7169813370802676e-2,3.7209153290657146e-2,3.7248493210511616e-2,3.7287833130366085e-2,3.7327173050220555e-2],"kdeType":"time","kdePDF":[75.80531601957864,76.23756348984661,77.05651079568915,78.17464984791414,79.46937904891792,80.79256355111218,81.98197751441273,82.87366719853178,83.31421268200245,83.17189902774217,82.34593080181149,80.77302389656971,78.4309646302043,75.3390114150612,71.55529949704666,67.1716656117197,62.306512136651456,57.09646155747088,51.68760267653195,46.2271002801733,40.855839048067175,35.702616453859065,30.880208785038757,26.483431138059114,22.589116844081264,19.257771104250676,16.53651947192742,14.46288060359361,13.06884591390137,12.384744224322956,12.442402807375284,13.277182249605815,14.92855638670405,17.43902595357159,20.851291669492902,25.20376492327428,30.524656145617758,36.825043841863106,44.09147935898548,52.27880894999455,61.30397877936939,71.0416134624401,81.32211065583648,91.93286507676217,102.62302566944132,113.1119103949058,123.10087599677303,132.28809616295925,140.38537803385276,147.13588285327762,152.33144673388352,155.82814784363657,157.55884912842856,157.5416572606977,155.88355897931288,152.77889167403035,148.50273294208975,143.39970742547422,137.86906489030025,132.34714609131657,127.28849991862049,123.14693864698211,120.35772404850711,119.3218839099183,120.39339270988286,123.86964270045766,129.9853136457313,138.90944967260242,150.74529434115254,165.5322392012577,183.2491205401495,203.81806236381675,227.10811427727896,252.93806843596337,281.07805101894536,311.249753938279,343.1254768806858,376.3264560682017,410.4212270794654,444.9249663706546,479.30084560637266,512.9643902518587,545.2916497573528,575.6316700891156,603.3233383774273,627.7161887285222,648.1942736790438,664.2017768737861,675.2687239082059,681.034981557547,681.2707435277223,675.8918841808098,664.9688997369151,648.7286108910663,627.5483218308674,601.9426645500998,572.5438537351445,540.0764952934045,505.3284028372616,469.119067526877,432.2674972649632,395.56110141590165,359.727163788479,325.4082393300926,293.1425484758751,263.3501449843225,236.3253132554514,212.23532212152244,191.1253352186186,172.92896459212483,157.48366646123452,144.54992973153443,133.833013493387,125.00586368816869,117.7317936115839,111.68555611942152,106.57156953416896,102.13827929497128,98.18793058887975,94.58137356523262,91.23789654855346,88.13045476181208,85.27700261938477,82.72891905141951,80.55771485911683,78.841312997759,77.65118939905389,77.04155461114807]}],"reportKeys":["time","cpuTime","cycles","iters","allocated","numGcs","bytesCopied","mutatorWallSeconds","mutatorCpuSeconds","gcWallSeconds","gcCpuSeconds"],"reportNumber":0,"reportName":"n-body (15 threads)","reportOutliers":{"highSevere":0,"highMild":1,"lowMild":2,"samplesSeen":15,"lowSevere":1},"reportMeasured":[[3.372792899608612e-2,0.4932346249999999,77576792,1,321477600,49,10837904,2.7848112999999994e-2,0.431953,5.885778000000001e-3,0.431953],[6.549650430679321e-2,0.9552484350000001,150645190,2,643323376,97,20973048,5.5637019999999995e-2,0.828029,9.865223999999999e-3,0.828029],[0.10761309415102005,1.5335510989999999,247513474,3,971749152,158,30993632,9.145394400000001e-2,1.2888379999999997,1.6165039e-2,1.2888379999999997],[0.14278974384069443,2.042046119,328419326,4,1294811440,212,41063696,0.122078504,1.6980089999999999,2.0717243000000003e-2,1.6980089999999999],[0.1764906719326973,2.5508489019999994,405931129,5,1626025760,264,50867688,0.15045566300000002,2.1849480000000003,2.6040993e-2,2.1849480000000003],[0.20650245994329453,2.983198698999999,474957633,6,1942301920,307,62742320,0.17548573400000006,2.5800289999999997,3.1022510000000003e-2,2.5800289999999997],[0.2583775818347931,3.6361840139999995,594270266,7,2272950968,385,70966992,0.22285173800000002,3.0469659999999994,3.553179899999999e-2,3.0469659999999994],[0.28959280252456665,4.128312910999998,666064950,8,2601950864,432,80685272,0.24927809600000006,3.444084,4.0320700000000015e-2,3.444084],[0.3230217695236206,4.616573587000001,742951517,9,2921212264,480,91467232,0.27626845099999997,3.877721000000001,4.6759598999999985e-2,3.877721000000001],[0.3432268872857094,4.984260584000001,789422638,10,3236941328,505,103616168,0.2915940670000001,4.365594999999999,5.163883300000002e-2,4.365594999999999],[0.39284761995077133,5.657276272999997,903550314,11,3579501216,593,110729392,0.3374960439999999,4.954902000000001,5.535777399999997e-2,4.954902000000001],[0.4330512434244156,6.181404610000001,996018179,12,3902559776,653,122004240,0.3712337630000002,5.231891999999998,6.1823616000000026e-2,5.231891999999998],[0.46063947677612305,6.620927625999997,1059470447,13,4223459504,684,132913136,0.3941842219999998,5.858512000000005,6.646128200000001e-2,5.858512000000005],[0.504786416888237,7.187973317999997,1161008352,14,4542385880,747,141666184,0.432449337,5.888748999999997,7.234332900000001e-2,5.888748999999997],[0.5376788601279259,7.660530045999998,1236660458,15,4870061616,795,153726800,0.45975594399999986,6.425099000000003,7.792896900000001e-2,6.425099000000003],[0.5723742842674255,8.195855465999998,1316459743,16,5198358960,849,162852144,0.4884041039999998,6.894959,8.397641499999997e-2,6.894959]]}]]

==> data/nbody-reducer/allpairs-data/allpairs-16.csv <==
PROGNAME,VARIANT,ARGS,HOSTNAME,RUNID,CI_BUILD_ID,THREADS,DATETIME,MINTIME,MEDIANTIME,MAXTIME,MINTIME_PRODUCTIVITY,MEDIANTIME_PRODUCTIVITY,MAXTIME_PRODUCTIVITY,ALLTIMES,TRIALS,COMPILER,COMPILE_FLAGS,RUNTIME_FLAGS,ENV_VARS,BENCH_VERSION,BENCH_FILE,UNAME,PROCESSOR,TOPOLOGY,GIT_BRANCH,GIT_HASH,GIT_DEPTH,WHO,ETC_ISSUE,LSPCI,FULL_LOG,MEDIANTIME_ALLOCRATE,MEDIANTIME_MEMFOOTPRINT,ALLJITTIMES,RETRIES,CAPABILITIES,BYTES_ALLOC,BYTES_COPIED,NUMGC,CPUTIME,CYCLES,RSQR_TIME_FIT,RSQR_TIME_LOW
"n-body (16 threads)","criterion","","c-swarm","c-swarm_1479091881","","0","2016-11-14 02:51:20.682531 UTC","3.429465273304945e-2","3.506094450678897e-2","3.576131205235164e-2","","0.8551146965031179","","","1","","","","[[]]","0.0","","Linux c-swarm 3.13.0-65-generic #105-Ubuntu SMP Mon Sep 21 18:50:58 UTC 2015 x86_64 x86_64 x86_64 GNU/Linux","","","master","73a60850895f6601b711d8266e2f93e855b63680","154","","","","","9585008678","","","0","16.0","3.360594573529413e8","1.0145195482352942e7","52.16617647058825","0.5284108111808825","8.063985644852944e7","0.9983766469960321","0.9963243826460749"


==> data/nbody-reducer/allpairs-data/allpairs-16.json <==
["criterio","1.1.3.1",[{"reportAnalysis":{"anMean":{"estUpperBound":3.49568867122908e-2,"estLowerBound":3.3945079584825115e-2,"estPoint":3.454445814050054e-2,"estConfidenceLevel":0.95},"anRegress":[{"regRSquare":{"estUpperBound":0.999712495323304,"estLowerBound":0.9963243826460749,"estPoint":0.9983766469960321,"estConfidenceLevel":0.95},"regResponder":"time","regCoeffs":{"y":{"estUpperBound":2.55613684926877e-3,"estLowerBound":-7.4218557787089105e-3,"estPoint":-2.434053272008959e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.576131205235164e-2,"estLowerBound":3.429465273304945e-2,"estPoint":3.506094450678897e-2,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999961693430879,"estLowerBound":0.9999736599030155,"estPoint":0.9999860387725299,"estConfidenceLevel":0.95},"regResponder":"allocated","regCoeffs":{"y":{"estUpperBound":2584542.278903531,"estLowerBound":-7312672.852718078,"estPoint":-3423153.000000661,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.36692599653608e8,"estLowerBound":3.352919689525453e8,"estPoint":3.360594573529413e8,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999175218437171,"estLowerBound":0.9993754049805089,"estPoint":0.9997160943328754,"estConfidenceLevel":0.95},"regResponder":"bytesCopied","regCoeffs":{"y":{"estUpperBound":1112027.172413736,"estLowerBound":-417275.42857152235,"estPoint":406959.39999998506,"estConfidenceLevel":0.95},"iters":{"estUpperBound":1.0248872445297517e7,"estLowerBound":1.004089707431092e7,"estPoint":1.0145195482352942e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9997354369976753,"estLowerBound":0.9958079649422161,"estPoint":0.9983766403655677,"estConfidenceLevel":0.95},"regResponder":"cycles","regCoeffs":{"y":{"estUpperBound":8584815.518902421,"estLowerBound":-1.6283832489468535e7,"estPoint":-5594505.375000145,"estConfidenceLevel":0.95},"iters":{"estUpperBound":8.216547327792642e7,"estLowerBound":7.875888122322227e7,"estPoint":8.063985644852944e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9997482243422509,"estLowerBound":0.9968322944200312,"estPoint":0.998533302373256,"estConfidenceLevel":0.95},"regResponder":"numGcs","regCoeffs":{"y":{"estUpperBound":3.5120752297505202,"estLowerBound":-10.409090909091073,"estPoint":-4.600000000000093,"estConfidenceLevel":0.95},"iters":{"estUpperBound":53.06010928961755,"estLowerBound":50.87898866608545,"estPoint":52.16617647058825,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9996602878320894,"estLowerBound":0.9949568858622316,"estPoint":0.9980938291083078,"estConfidenceLevel":0.95},"regResponder":"mutatorWallSeconds","regCoeffs":{"y":{"estUpperBound":2.368953731812449e-3,"estLowerBound":-7.525906210284081e-3,"estPoint":-2.8694670999999923e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.0654794251719387e-2,"estLowerBound":2.921495226613065e-2,"estPoint":2.9981140739705873e-2,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.999650014425064,"estLowerBound":0.9980165555737343,"estPoint":0.9988822576034991,"estConfidenceLevel":0.95},"regResponder":"gcWallSeconds","regCoeffs":{"y":{"estUpperBound":9.937836410208968e-4,"estLowerBound":-1.871079562899528e-4,"estPoint":4.4203524999999506e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":5.17148463957597e-3,"estLowerBound":4.990087334256692e-3,"estPoint":5.079817588235294e-3,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999133985462715,"estLowerBound":0.9986415614398753,"estPoint":0.9995182864220457,"estConfidenceLevel":0.95},"regResponder":"cpuTime","regCoeffs":{"y":{"estUpperBound":2.798028010940239e-2,"estLowerBound":-5.688679548678013e-2,"estPoint":-1.9141836100001003e-2,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.5349982176488292,"estLowerBound":0.5217375924191909,"estPoint":0.5284108111808825,"estConfidenceLevel":0.95}}}],"anStdDev":{"estUpperBound":1.6009917094182006e-3,"estLowerBound":6.951393043243598e-4,"estPoint":1.032836933611637e-3,"estConfidenceLevel":0.95},"anOutlierVar":{"ovFraction":5.859375e-2,"ovDesc":"slight","ovEffect":"Slight"},"anOverhead":5.617916839422719e-6},"reportKDEs":[{"kdeValues":[3.1537317957809154e-2,3.157410035755413e-2,3.161088275729912e-2,3.16476651570441e-2,3.1684447556789085e-2,3.1721229956534064e-2,3.175801235627904e-2,3.179479475602403e-2,3.183157715576901e-2,3.1868359555513995e-2,3.1905141955258974e-2,3.194192435500395e-2,3.197870675474894e-2,3.201548915449392e-2,3.2052271554238905e-2,3.2089053953983884e-2,3.2125836353728864e-2,3.216261875347385e-2,3.219940115321883e-2,3.2236183552963815e-2,3.2272965952708794e-2,3.2309748352453774e-2,3.234653075219876e-2,3.238331315194374e-2,3.2420095551688725e-2,3.2456877951433705e-2,3.2493660351178684e-2,3.253044275092367e-2,3.256722515066865e-2,3.2604007550413636e-2,3.2640789950158615e-2,3.2677572349903594e-2,3.271435474964858e-2,3.275113714939356e-2,3.2787919549138546e-2,3.2824701948883525e-2,3.2861484348628504e-2,3.289826674837349e-2,3.293504914811847e-2,3.2971831547863456e-2,3.3008613947608435e-2,3.3045396347353415e-2,3.30821787470984e-2,3.311896114684338e-2,3.3155743546588366e-2,3.3192525946333346e-2,3.3229308346078325e-2,3.326609074582331e-2,3.330287314556829e-2,3.3339655545313276e-2,3.3376437945058256e-2,3.3413220344803235e-2,3.345000274454822e-2,3.34867851442932e-2,3.352356754403819e-2,3.3560349943783166e-2,3.359713234352815e-2,3.363391474327313e-2,3.367069714301811e-2,3.37074795427631e-2,3.3744261942508076e-2,3.3781044342253055e-2,3.381782674199804e-2,3.385460914174302e-2,3.389139154148801e-2,3.3928173941232986e-2,3.396495634097797e-2,3.400173874072295e-2,3.403852114046793e-2,3.407530354021292e-2,3.41120859399579e-2,3.4148868339702876e-2,3.418565073944786e-2,3.422243313919284e-2,3.425921553893783e-2,3.429599793868281e-2,3.433278033842779e-2,3.436956273817277e-2,3.440634513791775e-2,3.444312753766274e-2,3.447990993740772e-2,3.4516692337152696e-2,3.455347473689768e-2,3.459025713664266e-2,3.462703953638765e-2,3.466382193613263e-2,3.470060433587761e-2,3.473738673562259e-2,3.477416913536757e-2,3.481095153511256e-2,3.484773393485754e-2,3.488451633460252e-2,3.49212987343475e-2,3.495808113409248e-2,3.499486353383747e-2,3.503164593358245e-2,3.5068428333327434e-2,3.510521073307241e-2,3.514199313281739e-2,3.517877553256238e-2,3.521555793230736e-2,3.5252340332052344e-2,3.528912273179732e-2,3.53259051315423e-2,3.536268753128729e-2,3.539946993103227e-2,3.5436252330777254e-2,3.5473034730522233e-2,3.550981713026721e-2,3.55465995300122e-2,3.558338192975718e-2,3.562016432950216e-2,3.5656946729247144e-2,3.569372912899212e-2,3.573051152873711e-2,3.576729392848209e-2,3.5804076328227075e-2,3.5840858727972054e-2,3.587764112771703e-2,3.591442352746202e-2,3.5951205927207e-2,3.5987988326951985e-2,3.6024770726696964e-2,3.606155312644194e-2,3.609833552618693e-2,3.613511792593191e-2,3.6171900325676895e-2,3.6208682725421874e-2],"kdeType":"time","kdePDF":[104.6770110331888,104.74848771885328,104.89140295903377,105.10568040943552,105.39120534937418,105.74782443878777,106.17534539774502,106.67353661141767,107.24212666419632,107.8808038073199,108.58921536505324,109.36696708508836,110.21362243944749,111.1287018827405,112.11168207515878,113.16199507808119,114.27902753061028,115.46211981576172,116.71056522537171,118.023609133092,119.40044818507872,120.84022951817599,122.3420500155176,123.90495560955158,125.5279406424967,127.20994729420161,128.94986508726345,130.7465304791011,132.59872655044842,134.50518279944956,136.4645750501904,138.47552548410192,140.53660280221237,142.64632252571158,144.80314744173157,147.00548820062644,149.25170407038286,151.540103853076,153.8689469675498,156.23644470170206,158.6407616369495,161.0800172465805,163.5522876688394,166.05560765467084,168.5879726891467,171.147341284646,173.73163744293421,176.3387532823138,178.96655182509593,181.6128699396675,184.2755214305214,186.9523002686677,189.6409839539679,192.33933700003178,195.04511453149271,197.75606598263775,200.46993888562176,203.18448273573708,205.89745292055525,208.60661469910343,211.30974721669287,214.00464754048306,216.68913470044734,219.36105372000605,222.0182796203196,224.65872138198125,227.28032584773064,229.88108154971687,232.4590224448843,235.01223154213025,237.53884440510046,240.03705251473255,242.50510647605424,244.9413190541567,247.34406802483474,249.71179882597139,252.04302699648284,254.33634039039399,256.59040115450813,258.80394745904806,260.9757949716838,263.10483806641855,265.1900507599695,267.2304873694615,269.2252828865258,271.17365306417804,273.0748942142076,274.9283827141687,276.7335742244825,278.4900026175595,280.197278622304,281.8550881887755,283.4631905792318,285.02141619318206,286.52966413548114,287.9878995378606,289.39615064562497,290.7545056825197,292.0631095080142,293.3221600824036,294.53190475624166,295.69263640162956,296.80468940383315,297.86843553254465,298.8842797128611,299.85265571670413,300.77402179594674,301.64885627895353,302.4776531525544,303.26091765167956,303.99916187896116,304.69290047657074,305.34264637239767,305.9489066223907,306.51217837047705,307.0329449469461,307.51167212554026,307.9488045587348,308.34476240981337,308.6999381993713,309.0146938827903,309.28935817405903,309.52422413003694,309.71954700791883,309.8755424072245,309.99238470615376,310.0702058005929,310.1090941524629]}],"reportKeys":["time","cpuTime","cycles","iters","allocated","numGcs","bytesCopied","mutatorWallSeconds","mutatorCpuSeconds","gcWallSeconds","gcCpuSeconds"],"reportNumber":0,"reportName":"n-body (16 threads)","reportOutliers":{"highSevere":0,"highMild":0,"lowMild":1,"samplesSeen":15,"lowSevere":0},"reportMeasured":[[3.4439340233802795e-2,0.527430021,79213222,1,333643688,50,10746024,2.8587390999999997e-2,0.434106,5.858469999999999e-3,0.434106],[6.385600566864014e-2,0.9945475189999997,146872273,2,663305144,96,20696328,5.404395100000001e-2,0.8339030000000001,9.818562e-3,0.8339030000000001],[0.10013794898986816,1.552817336,230320648,3,1002395000,149,31134704,8.4365299e-2,1.3840780000000001,1.5779164e-2,1.3840780000000001],[0.14113954454660416,2.108834938,324623532,4,1345635528,211,41880352,0.120433089,1.857109,2.07132e-2,1.857109],[0.1712203547358513,2.624505613,393808987,5,1676439304,253,50749288,0.145099837,2.2240149999999996,2.6127316999999997e-2,2.2240149999999996],[0.2029193416237831,3.0995152630000007,466716503,6,2008392200,300,61105032,0.17232816499999998,2.6811930000000004,3.0597973e-2,2.6811930000000004],[0.24643103033304214,3.695048056000001,566793238,7,2349057504,362,71621840,0.21012339199999996,3.115195,3.631450500000001e-2,3.115195],[0.27573271840810776,4.207209006999998,634186558,8,2693820528,415,80956264,0.23610360499999994,3.655467,3.9636020999999994e-2,3.655467],[0.3195442408323288,4.791201215000001,734952600,9,3023842648,474,91479480,0.272518579,3.972616000000002,4.7032617e-2,3.972616000000002],[0.35819683223962784,5.323550997000002,823853069,10,3355315936,525,102135200,0.30585972400000005,4.466795999999999,5.234377399999998e-2,4.466795999999999],[0.37918540090322495,5.773187591000003,872126730,11,3686450416,562,111955968,0.3222613809999999,4.916070000000001,5.693065800000002e-2,4.916070000000001],[0.4202490746974945,6.383596937999997,966573117,12,4040973520,625,120397392,0.35931246799999994,5.255376000000002,6.0943426999999994e-2,5.255376000000002],[0.45859503000974655,6.876965757000001,1054768348,13,4361545416,677,131912960,0.39090378800000014,5.934846999999998,6.769805499999998e-2,5.934846999999998],[0.4692125618457794,7.220342662,1079188169,14,4698847112,698,142831064,0.39913506200000004,6.329011000000001,7.0084054e-2,6.329011000000001],[0.5298312827944756,7.9651293439999975,1218611173,15,5045857080,792,151836592,0.45382162999999975,6.8687479999999965,7.6016576e-2,6.8687479999999965],[0.5586528927087784,8.413718686000003,1284900224,16,5363794728,832,164819448,0.47662630599999956,7.104165000000002,8.203338299999996e-2,7.104165000000002]]}]]

==> data/nbody-reducer/allpairs-data/allpairs-17.csv <==
PROGNAME,VARIANT,ARGS,HOSTNAME,RUNID,CI_BUILD_ID,THREADS,DATETIME,MINTIME,MEDIANTIME,MAXTIME,MINTIME_PRODUCTIVITY,MEDIANTIME_PRODUCTIVITY,MAXTIME_PRODUCTIVITY,ALLTIMES,TRIALS,COMPILER,COMPILE_FLAGS,RUNTIME_FLAGS,ENV_VARS,BENCH_VERSION,BENCH_FILE,UNAME,PROCESSOR,TOPOLOGY,GIT_BRANCH,GIT_HASH,GIT_DEPTH,WHO,ETC_ISSUE,LSPCI,FULL_LOG,MEDIANTIME_ALLOCRATE,MEDIANTIME_MEMFOOTPRINT,ALLJITTIMES,RETRIES,CAPABILITIES,BYTES_ALLOC,BYTES_COPIED,NUMGC,CPUTIME,CYCLES,RSQR_TIME_FIT,RSQR_TIME_LOW
"n-body (17 threads)","criterion","","c-swarm","c-swarm_1479091888","","0","2016-11-14 02:51:27.543731 UTC","3.390589907333236e-2","3.506735932520208e-2","3.717098524611942e-2","","0.8480205415820056","","","1","","","","[[]]","0.0","","Linux c-swarm 3.13.0-65-generic #105-Ubuntu SMP Mon Sep 21 18:50:58 UTC 2015 x86_64 x86_64 x86_64 GNU/Linux","","","master","73a60850895f6601b711d8266e2f93e855b63680","154","","","","","10399938812","","","0","17.0","3.646983912941177e8","1.0604237752941178e7","54.19411764705883","0.5515080924235293","8.065463667794119e7","0.9888885342628291","0.973613416455524"


==> data/nbody-reducer/allpairs-data/allpairs-17.json <==
["criterio","1.1.3.1",[{"reportAnalysis":{"anMean":{"estUpperBound":3.5625416073937176e-2,"estLowerBound":3.3634151998598e-2,"estPoint":3.4258641431329596e-2,"estConfidenceLevel":0.95},"anRegress":[{"regRSquare":{"estUpperBound":0.9992117856469506,"estLowerBound":0.973613416455524,"estPoint":0.9888885342628291,"estConfidenceLevel":0.95},"regResponder":"time","regCoeffs":{"y":{"estUpperBound":7.11322154541691e-3,"estLowerBound":-1.3117988942205765e-2,"estPoint":-4.3858397752047215e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.717098524611942e-2,"estLowerBound":3.390589907333236e-2,"estPoint":3.506735932520208e-2,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999907170216629,"estLowerBound":0.9999351580682494,"estPoint":0.9999701566848396,"estConfidenceLevel":0.95},"regResponder":"allocated","regCoeffs":{"y":{"estUpperBound":5483868.6004776005,"estLowerBound":-1.0577319618097292e7,"estPoint":-2911712.000000641,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.657683236735624e8,"estLowerBound":3.6369017993796664e8,"estPoint":3.646983912941177e8,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999236512538597,"estLowerBound":0.9994258371811564,"estPoint":0.9997128064176672,"estConfidenceLevel":0.95},"regResponder":"bytesCopied","regCoeffs":{"y":{"estUpperBound":618821.8859928066,"estLowerBound":-778448.0000000603,"estPoint":87543.59999997822,"estConfidenceLevel":0.95},"iters":{"estUpperBound":1.0723704574960282e7,"estLowerBound":1.0509647825386733e7,"estPoint":1.0604237752941178e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9994475765776125,"estLowerBound":0.9750140470242952,"estPoint":0.988888778256658,"estConfidenceLevel":0.95},"regResponder":"cycles","regCoeffs":{"y":{"estUpperBound":8381897.178958221,"estLowerBound":-3.0523725871900085e7,"estPoint":-1.0082681700000139e7,"estConfidenceLevel":0.95},"iters":{"estUpperBound":8.489328479788265e7,"estLowerBound":7.834323471788007e7,"estPoint":8.065463667794119e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9992179440299785,"estLowerBound":0.9786211670610201,"estPoint":0.9915270880602453,"estConfidenceLevel":0.95},"regResponder":"numGcs","regCoeffs":{"y":{"estUpperBound":0.965687891784736,"estLowerBound":-26.395326807704834,"estPoint":-7.1500000000000945,"estConfidenceLevel":0.95},"iters":{"estUpperBound":57.90455120101136,"estLowerBound":52.545170799375725,"estPoint":54.19411764705883,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9996230655602553,"estLowerBound":0.9647482370826564,"estPoint":0.9872650357227375,"estConfidenceLevel":0.95},"regResponder":"mutatorWallSeconds","regCoeffs":{"y":{"estUpperBound":8.977910003191442e-4,"estLowerBound":-1.7308338653281137e-2,"estPoint":-6.096649575000015e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.210175484411637e-2,"estLowerBound":2.852298384584471e-2,"estPoint":2.973783270735294e-2,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.999441742995207,"estLowerBound":0.9266476168908162,"estPoint":0.9772802671052958,"estConfidenceLevel":0.95},"regResponder":"gcWallSeconds","regCoeffs":{"y":{"estUpperBound":6.204796492088583e-3,"estLowerBound":-9.161825161866761e-4,"estPoint":1.7183255249999898e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":5.564475634615387e-3,"estLowerBound":4.9767810405982925e-3,"estPoint":5.329516783823531e-3,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9991548550565035,"estLowerBound":0.9914128455583117,"estPoint":0.9964096779087427,"estConfidenceLevel":0.95},"regResponder":"cpuTime","regCoeffs":{"y":{"estUpperBound":0.1241047607739038,"estLowerBound":-0.1154439603333351,"estPoint":-1.8385244725000232e-2,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.5663706200738255,"estLowerBound":0.5372455508318451,"estPoint":0.5515080924235293,"estConfidenceLevel":0.95}}}],"anStdDev":{"estUpperBound":2.785779297495244e-3,"estLowerBound":1.319040397430688e-3,"estPoint":1.9097325308520716e-3,"estConfidenceLevel":0.95},"anOutlierVar":{"ovFraction":0.17645164123322477,"ovDesc":"moderate","ovEffect":"Moderate"},"anOverhead":4.59557616559683e-6},"reportKDEs":[{"kdeValues":[3.172191764828852e-2,3.17830298330963e-2,3.1844142017904066e-2,3.190525420271184e-2,3.196636638751961e-2,3.2027478572327385e-2,3.208859075713516e-2,3.214970294194293e-2,3.2210815126750704e-2,3.227192731155847e-2,3.233303949636625e-2,3.239415168117402e-2,3.245526386598179e-2,3.251637605078957e-2,3.2577488235597335e-2,3.263860042040511e-2,3.2699712605212886e-2,3.2760824790020654e-2,3.282193697482843e-2,3.28830491596362e-2,3.294416134444397e-2,3.300527352925175e-2,3.306638571405952e-2,3.312749789886729e-2,3.318861008367506e-2,3.3249722268482836e-2,3.331083445329061e-2,3.337194663809838e-2,3.3433058822906155e-2,3.349417100771392e-2,3.35552831925217e-2,3.3616395377329474e-2,3.367750756213724e-2,3.373861974694502e-2,3.3799731931752786e-2,3.386084411656056e-2,3.3921956301368336e-2,3.3983068486176105e-2,3.404418067098388e-2,3.410529285579165e-2,3.4166405040599424e-2,3.422751722540719e-2,3.428862941021497e-2,3.434974159502274e-2,3.441085377983051e-2,3.4471965964638286e-2,3.453307814944606e-2,3.459419033425383e-2,3.4655302519061605e-2,3.4716414703869374e-2,3.477752688867715e-2,3.483863907348492e-2,3.489975125829269e-2,3.496086344310047e-2,3.5021975627908236e-2,3.508308781271601e-2,3.514419999752379e-2,3.5205312182331555e-2,3.526642436713933e-2,3.53275365519471e-2,3.5388648736754874e-2,3.544976092156264e-2,3.551087310637042e-2,3.557198529117819e-2,3.563309747598596e-2,3.569420966079374e-2,3.575532184560151e-2,3.581643403040928e-2,3.5877546215217056e-2,3.5938658400024824e-2,3.59997705848326e-2,3.606088276964037e-2,3.612199495444814e-2,3.618310713925592e-2,3.624421932406369e-2,3.630533150887146e-2,3.636644369367923e-2,3.6427555878487006e-2,3.648866806329478e-2,3.654978024810255e-2,3.6610892432910325e-2,3.667200461771809e-2,3.673311680252587e-2,3.6794228987333644e-2,3.685534117214141e-2,3.691645335694919e-2,3.6977565541756956e-2,3.703867772656473e-2,3.7099789911372506e-2,3.7160902096180275e-2,3.722201428098805e-2,3.728312646579582e-2,3.7344238650603594e-2,3.740535083541137e-2,3.746646302021914e-2,3.752757520502691e-2,3.758868738983468e-2,3.7649799574642456e-2,3.771091175945023e-2,3.7772023944258e-2,3.7833136129065775e-2,3.7894248313873544e-2,3.795536049868132e-2,3.8016472683489094e-2,3.807758486829686e-2,3.813869705310464e-2,3.8199809237912406e-2,3.826092142272018e-2,3.832203360752795e-2,3.8383145792335725e-2,3.84442579771435e-2,3.850537016195127e-2,3.8566482346759044e-2,3.862759453156682e-2,3.868870671637459e-2,3.874981890118236e-2,3.881093108599013e-2,3.887204327079791e-2,3.8933155455605675e-2,3.899426764041345e-2,3.9055379825221226e-2,3.9116492010028994e-2,3.917760419483677e-2,3.9238716379644545e-2,3.929982856445231e-2,3.936094074926009e-2,3.942205293406786e-2,3.948316511887563e-2],"kdeType":"time","kdePDF":[215.509140878672,215.45275125871683,215.33997978645908,215.17084230969374,214.94536337842308,214.66357717069434,214.32552871356853,213.9312753878128,213.48088870224458,212.9744563211063,212.4120843254496,211.79389968726528,211.12005293303753,210.39072097154005,209.60611005905164,208.76645887374607,207.8720416698408,206.92317148115742,205.9202033430802,204.86353750148683,203.75362257708215,202.59095865368445,201.37610025939577,200.10965921022708,198.7923072866417,197.42477871461216,196.0078724241556,194.54245405989678,193.02945771999987,191.46988740179276,189.8648181345562,188.2153967822607,186.52284250146639,184.78844684215514,183.01357348190004,181.19965758648797,179.3482047928585,177.46078981300116,175.53905466022238,173.58470650194727,171.59951514592254,169.58531016933168,167.54397770287733,165.47745688434142,163.38773599844194,161.27684832199918,159.14686769542908,156.99990384344946,154.83809746953298,152.6636151501322,150.47864405595143,148.28538652861963,146.08605454194083,143.88286407754683,141.67802944515927,139.47375757787793,137.27224233285935,135.07565882752823,132.8861578409936,130.70586030971216,128.53685194557994,126.38117800363425,124.24083822533501,122.11778198207146,120.01390364202695,117.93103818194,115.87095706354624,113.83536439267853,111.82589337707093,109.84410309695727,107.8914756005101,105.96941333412825,104.07923691548775,102.22218325521654,100.39940403097211,98.61196451569275,96.86084275978261,95.14692912508247,93.47102616659349,91.8338488561602,90.23602514060583,88.67809682524056,87.1605207721577,85.68367040138193,84.24783748166048,82.85323419658263,81.4999954706911,80.1881815393982,78.91778074575994,77.68871254656635,76.50083070970928,75.35392668444419,74.24773312591631,73.18192755521567,72.15613613621163,71.16993755053102,70.22286695223887,69.31441998408548,68.44405683756236,67.61120633947348,66.81527004825782,66.05562634389265,65.33163449585157,64.6426386942802,63.987972030278975,63.36696041193253,62.778926403500186,62.223192975961865,61.69908715790567,61.20594357652326,60.74310787926178,60.30994002743427,59.90581745383913,59.5301380771476,59.1823231665119,58.86182005049508,58.568104665048935,58.300683935844056,58.059097990805505,57.842922199209255,57.65176903416587,57.48528975574391,57.34317591238061,57.225160658584485,57.13101988726061,57.06057317528524,57.013684541227825,56.99026301436542]}],"reportKeys":["time","cpuTime","cycles","iters","allocated","numGcs","bytesCopied","mutatorWallSeconds","mutatorCpuSeconds","gcWallSeconds","gcCpuSeconds"],"reportNumber":0,"reportName":"n-body (17 threads)","reportOutliers":{"highSevere":0,"highMild":2,"lowMild":0,"samplesSeen":15,"lowSevere":0},"reportMeasured":[[3.161954879760742e-2,0.519816328,72728171,1,354362944,47,11043112,2.5771864e-2,0.42657900000000004,5.854299e-3,0.42657900000000004],[6.473967432975769e-2,1.059665557,148905122,2,728055064,101,21564104,5.388973699999999e-2,0.8478399999999999,1.0859387000000002e-2,0.8478399999999999],[9.823840111494064e-2,1.6102218769999999,225952058,3,1093888360,156,32120112,8.2534893e-2,1.380825,1.5710153999999997e-2,1.380825],[0.13026617467403412,2.1142143719999993,299615460,4,1452486912,205,42352880,0.10920273200000002,1.9102830000000002,2.1070135999999996e-2,1.9102830000000002],[0.18188565969467163,2.949584572,418340224,5,1825254848,262,52239976,0.14043920399999998,2.1842110000000003,4.1453506e-2,2.1842110000000003],[0.19804614782333374,3.1947406689999998,455509210,6,2177672520,306,64433776,0.16601067900000005,2.721107999999999,3.2042509999999996e-2,2.721107999999999],[0.23290129005908966,3.7550049580000007,535675626,7,2549510432,366,74756640,0.19638832100000003,3.304304,3.6519846999999994e-2,3.304304],[0.27593012899160385,4.420482460999999,634641651,8,2923206952,432,84011448,0.2331509919999999,3.684431000000002,4.278611800000001e-2,3.684431000000002],[0.2938903048634529,4.7859894339999975,675955734,9,3271006912,459,96180392,0.24563832800000007,4.212368999999999,4.826154599999999e-2,4.212368999999999],[0.3386474922299385,5.437984039,778891047,10,3642475544,527,105223576,0.2860079750000002,4.7726679999999995,5.264959200000002e-2,4.7726679999999995],[0.41305437684059143,6.322529287999998,950025750,11,4030773992,632,116262160,0.3500329689999999,5.188562000000001,6.302819700000001e-2,5.188562000000001],[0.4660390317440033,6.983571525000002,1071890085,12,4384641536,710,126558296,0.3971838300000001,5.633813,6.8862227e-2,5.633813],[0.44778426736593246,7.149044253999996,1029904462,13,4741108088,694,137122328,0.3770744829999999,5.810819000000002,7.071668600000003e-2,5.810819000000002],[0.4746805429458618,7.5671572010000006,1091765429,14,5091393800,732,149849896,0.4001242279999997,6.1418899999999965,7.456326599999996e-2,6.1418899999999965],[0.5025462210178375,8.07330263,1155856430,15,5450666312,774,160952952,0.42217854600000004,6.956250000000004,8.037484900000003e-2,6.956250000000004],[0.5487181693315506,8.767627488999992,1262051222,16,5835889608,853,168905384,0.461170074,7.238956999999999,8.755517099999999e-2,7.238956999999999]]}]]

==> data/nbody-reducer/allpairs-data/allpairs-18.csv <==
PROGNAME,VARIANT,ARGS,HOSTNAME,RUNID,CI_BUILD_ID,THREADS,DATETIME,MINTIME,MEDIANTIME,MAXTIME,MINTIME_PRODUCTIVITY,MEDIANTIME_PRODUCTIVITY,MAXTIME_PRODUCTIVITY,ALLTIMES,TRIALS,COMPILER,COMPILE_FLAGS,RUNTIME_FLAGS,ENV_VARS,BENCH_VERSION,BENCH_FILE,UNAME,PROCESSOR,TOPOLOGY,GIT_BRANCH,GIT_HASH,GIT_DEPTH,WHO,ETC_ISSUE,LSPCI,FULL_LOG,MEDIANTIME_ALLOCRATE,MEDIANTIME_MEMFOOTPRINT,ALLJITTIMES,RETRIES,CAPABILITIES,BYTES_ALLOC,BYTES_COPIED,NUMGC,CPUTIME,CYCLES,RSQR_TIME_FIT,RSQR_TIME_LOW
"n-body (18 threads)","criterion","","c-swarm","c-swarm_1479091894","","0","2016-11-14 02:51:34.219012 UTC","3.714151608808278e-2","3.808444131697928e-2","3.923877102418868e-2","","0.8467486125282908","","","1","","","","[[]]","0.0","","Linux c-swarm 3.13.0-65-generic #105-Ubuntu SMP Mon Sep 21 18:50:58 UTC 2015 x86_64 x86_64 x86_64 GNU/Linux","","","master","73a60850895f6601b711d8266e2f93e855b63680","154","","","","","10421234631","","","0","18.0","3.9688689877142864e8","1.071507262857143e7","59.860714285714295","0.6081998710750001","8.759384090714288e7","0.9957203418151481","0.9863677358945375"


==> data/nbody-reducer/allpairs-data/allpairs-18.json <==
["criterio","1.1.3.1",[{"reportAnalysis":{"anMean":{"estUpperBound":3.7268029685559256e-2,"estLowerBound":3.5494525039471765e-2,"estPoint":3.640670894664854e-2,"estConfidenceLevel":0.95},"anRegress":[{"regRSquare":{"estUpperBound":0.9993757011260089,"estLowerBound":0.9863677358945375,"estPoint":0.9957203418151481,"estConfidenceLevel":0.95},"regResponder":"time","regCoeffs":{"y":{"estUpperBound":-1.6622959480012943e-3,"estLowerBound":-1.9076215438880235e-2,"estPoint":-9.837665302412948e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.923877102418868e-2,"estLowerBound":3.714151608808278e-2,"estPoint":3.808444131697928e-2,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.999989820715078,"estLowerBound":0.9999511958875376,"estPoint":0.999974273257571,"estConfidenceLevel":0.95},"regResponder":"allocated","regCoeffs":{"y":{"estUpperBound":-5321784.102942657,"estLowerBound":-2.2752168800001472e7,"estPoint":-1.29457384380963e7,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.979278131186437e8,"estLowerBound":3.9561788932632667e8,"estPoint":3.9688689877142864e8,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9998219164329138,"estLowerBound":0.9987939678118467,"estPoint":0.999490109972901,"estConfidenceLevel":0.95},"regResponder":"bytesCopied","regCoeffs":{"y":{"estUpperBound":2320119.6869566576,"estLowerBound":392176.4251529593,"estPoint":1117788.038095208,"estConfidenceLevel":0.95},"iters":{"estUpperBound":1.0864629439330539e7,"estLowerBound":1.0574938689655172e7,"estPoint":1.071507262857143e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9992447229059223,"estLowerBound":0.9896955832631531,"estPoint":0.9957203485660461,"estConfidenceLevel":0.95},"regResponder":"cycles","regCoeffs":{"y":{"estUpperBound":-4401643.246950224,"estLowerBound":-4.087832898275919e7,"estPoint":-2.2622477857143074e7,"estConfidenceLevel":0.95},"iters":{"estUpperBound":8.996879800774728e7,"estLowerBound":8.542568529732746e7,"estPoint":8.759384090714288e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9987945231504196,"estLowerBound":0.9861982047498377,"estPoint":0.9949719132847619,"estConfidenceLevel":0.95},"regResponder":"numGcs","regCoeffs":{"y":{"estUpperBound":-5.691353887399122,"estLowerBound":-36.556174089068755,"estPoint":-19.419047619047767,"estConfidenceLevel":0.95},"iters":{"estUpperBound":61.74568071872838,"estLowerBound":58.061973227565694,"estPoint":59.860714285714295,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9985952077212301,"estLowerBound":0.9822960761510211,"estPoint":0.9939980901524739,"estConfidenceLevel":0.95},"regResponder":"mutatorWallSeconds","regCoeffs":{"y":{"estUpperBound":-4.323512621685822e-3,"estLowerBound":-2.2776041188126567e-2,"estPoint":-1.1101615933333385e-2,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.349827292720759e-2,"estLowerBound":3.124942033684818e-2,"estPoint":3.2247996300000005e-2,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9994381010584228,"estLowerBound":0.9916225257152349,"estPoint":0.9967372750124954,"estConfidenceLevel":0.95},"regResponder":"gcWallSeconds","regCoeffs":{"y":{"estUpperBound":4.118915369266029e-3,"estLowerBound":9.6474019819762e-5,"estPoint":1.270441390476171e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":5.948613226620614e-3,"estLowerBound":5.597223136518774e-3,"estPoint":5.836502242857145e-3,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9997338973138336,"estLowerBound":0.9964243426551651,"estPoint":0.9986931676134336,"estConfidenceLevel":0.95},"regResponder":"cpuTime","regCoeffs":{"y":{"estUpperBound":-3.069054905183845e-2,"estLowerBound":-0.1775183491428099,"estPoint":-9.873924733333415e-2,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.615361269780374,"estLowerBound":0.5983920773682528,"estPoint":0.6081998710750001,"estConfidenceLevel":0.95}}}],"anStdDev":{"estUpperBound":2.5879436815638554e-3,"estLowerBound":1.2520952711778438e-3,"estPoint":1.7863987516070138e-3,"estConfidenceLevel":0.95},"anOutlierVar":{"ovFraction":0.12564181161435767,"ovDesc":"moderate","ovEffect":"Moderate"},"anOverhead":4.660818782999498e-6},"reportKDEs":[{"kdeValues":[3.2664767947930336e-2,3.2730332916124615e-2,3.27958978843189e-2,3.286146285251318e-2,3.2927027820707465e-2,3.2992592788901744e-2,3.305815775709603e-2,3.312372272529031e-2,3.3189287693484594e-2,3.325485266167887e-2,3.332041762987316e-2,3.338598259806744e-2,3.345154756626172e-2,3.3517112534456e-2,3.358267750265029e-2,3.364824247084457e-2,3.371380743903885e-2,3.377937240723313e-2,3.384493737542742e-2,3.3910502343621696e-2,3.397606731181598e-2,3.404163228001026e-2,3.4107197248204546e-2,3.4172762216398825e-2,3.423832718459311e-2,3.430389215278739e-2,3.4369457120981675e-2,3.4435022089175954e-2,3.450058705737024e-2,3.456615202556452e-2,3.4631716993758804e-2,3.469728196195308e-2,3.476284693014737e-2,3.482841189834165e-2,3.489397686653593e-2,3.495954183473021e-2,3.50251068029245e-2,3.509067177111878e-2,3.515623673931306e-2,3.522180170750734e-2,3.528736667570162e-2,3.5352931643895906e-2,3.541849661209019e-2,3.548406158028447e-2,3.554962654847875e-2,3.5615191516673035e-2,3.5680756484867314e-2,3.57463214530616e-2,3.581188642125588e-2,3.5877451389450164e-2,3.594301635764444e-2,3.600858132583873e-2,3.607414629403301e-2,3.613971126222729e-2,3.620527623042157e-2,3.627084119861586e-2,3.633640616681014e-2,3.640197113500442e-2,3.64675361031987e-2,3.653310107139299e-2,3.6598666039587266e-2,3.666423100778155e-2,3.672979597597583e-2,3.6795360944170116e-2,3.6860925912364395e-2,3.692649088055868e-2,3.699205584875296e-2,3.7057620816947245e-2,3.7123185785141524e-2,3.718875075333581e-2,3.725431572153009e-2,3.7319880689724375e-2,3.738544565791865e-2,3.745101062611294e-2,3.751657559430722e-2,3.7582140562501504e-2,3.764770553069578e-2,3.771327049889007e-2,3.777883546708435e-2,3.784440043527863e-2,3.790996540347291e-2,3.797553037166719e-2,3.8041095339861476e-2,3.810666030805576e-2,3.817222527625004e-2,3.823779024444432e-2,3.8303355212638605e-2,3.836892018083289e-2,3.843448514902717e-2,3.850005011722145e-2,3.8565615085415735e-2,3.863118005361001e-2,3.86967450218043e-2,3.876230998999858e-2,3.8827874958192864e-2,3.889343992638714e-2,3.895900489458143e-2,3.902456986277571e-2,3.909013483096999e-2,3.915569979916427e-2,3.922126476735856e-2,3.9286829735552836e-2,3.935239470374712e-2,3.94179596719414e-2,3.9483524640135687e-2,3.9549089608329965e-2,3.961465457652425e-2,3.968021954471853e-2,3.9745784512912816e-2,3.9811349481107094e-2,3.987691444930138e-2,3.994247941749566e-2,4.0008044385689945e-2,4.0073609353884224e-2,4.013917432207851e-2,4.020473929027279e-2,4.0270304258467074e-2,4.033586922666135e-2,4.040143419485564e-2,4.046699916304992e-2,4.05325641312442e-2,4.059812909943848e-2,4.066369406763276e-2,4.0729259035827046e-2,4.079482400402133e-2,4.086038897221561e-2,4.092595394040989e-2,4.0991518908604176e-2],"kdeType":"time","kdePDF":[113.99993851873153,114.06599105558821,114.1978894240531,114.39522078847995,114.6573673308948,114.98350796903061,115.37262063947375,115.82348513949442,116.3346865196048,116.90461901740075,117.53149052181595,118.21332755554474,118.947980762091,119.73313088266275,120.56629520697453,121.44483448092812,122.36596025312987,123.32674264125454,124.32411849839269,125.35489995870216,126.41578334093231,127.50335838768564,128.6141178176263,129.74446716722437,130.89073489803997,132.0491827449823,133.21601628043226,134.38739566857294,135.55944658373485,136.72827126601638,137.88995968689147,139.04060079694983,140.17629382734268,141.29315961591465,142.38735192840616,143.45506874450035,144.4925634778816,145.49615609886806,146.46224412759315,147.3873134651484,148.2679490295764,149.1008451631339,149.8828157768437,150.61080419804097,151.2818926864065,151.89331158389498,152.44244806401352,152.92685444612212,153.34425604081062,153.6925584929947,153.96985459015912,154.17443050420027,154.30477143656708,154.35956663790623,154.33771377516763,154.23832262114803,154.0607180437207,153.8044422745445,153.46925643983005,153.05514133878805,152.56229745865213,151.99114421866813,151.34231843912823,150.6166720354061,149.81526894096194,148.93938126743748,147.9904847141863,146.97025324388082,145.880553045136,144.72343580738573,143.50113133746723,142.21603955150613,140.87072187967166,139.4678921251876,138.0104068225574,136.5012551432944,134.9435484004634,133.34050920603872,131.6954603374008,130.01181337123197,128.29305714456973,126.54274610385157,124.76448860337844,122.96193521476263,121.13876710856292,119.29868456847619,117.4453956971213,115.58260537065111,113.71400449714788,111.84325963103892,109.97400299260536,108.1098229381041,106.25425492208123,104.41077298918609,102.58278182821411,100.77360941627386,98.98650027591653,97.22460936284982,95.49099659651138,93.78862204037019,92.12034173339065,90.48890416870097,88.89694741019235,87.34699683260176,85.84146346563695,84.38264291794563,82.97271485224805,81.61374297879372,80.30767553050306,79.05634617975275,77.86147535378838,76.72467190323215,75.64743507611371,74.63115674831506,73.67712386029025,72.78652100941606,71.96043314734385,71.19984833226302,70.5056604870379,69.87867211573727,69.31959693311553,68.82906236411198,68.40761187337604,68.0557070881771,67.77372968178067,67.56198298842821,67.42069332540831,67.35001100230448]}],"reportKeys":["time","cpuTime","cycles","iters","allocated","numGcs","bytesCopied","mutatorWallSeconds","mutatorCpuSeconds","gcWallSeconds","gcCpuSeconds"],"reportNumber":0,"reportName":"n-body (18 threads)","reportOutliers":{"highSevere":0,"highMild":0,"lowMild":0,"samplesSeen":14,"lowSevere":0},"reportMeasured":[[3.234299272298813e-2,0.549043947,74391950,1,386502992,50,10797240,2.6380700000000007e-2,0.440882,5.968581000000001e-3,0.440882],[7.055775821208954e-2,1.1584833270000003,162285737,2,791995632,109,21915104,5.822805199999999e-2,0.88558,1.2336228000000001e-2,0.88558],[0.10007832199335098,1.700948625,230184552,3,1176672280,159,33163256,8.2814061e-2,1.3047989999999998,1.727121e-2,1.3047989999999998],[0.13897766917943954,2.273887543,319651067,4,1576388584,217,44411464,0.115416091,1.8237350000000006,2.3567438000000003e-2,1.8237350000000006],[0.17382369190454483,2.8941925520000007,399797328,5,1965466680,262,55509160,0.141557196,2.4265979999999994,3.2273729e-2,2.4265979999999994],[0.21973785012960434,3.5824266710000003,505401163,6,2363486984,329,65442920,0.17953478,2.880991,4.0211047e-2,2.880991],[0.2536717653274536,4.109371244,583444407,7,2755814440,396,77427312,0.21230883700000003,3.5253889999999988,4.137031699999999e-2,3.5253889999999988],[0.322383314371109,5.013841667000001,741481127,8,3176028712,502,86110752,0.27334041200000014,3.9754970000000007,4.9049761e-2,3.9754970000000007],[0.3118562176823616,5.250021042,717269179,9,3553027080,482,96743384,0.25728764199999987,4.288682000000001,5.457514600000002e-2,4.288682000000001],[0.3670070767402649,5.9703825309999985,844114562,10,3955025160,581,108836192,0.30698384599999984,4.8927119999999995,6.0028813999999986e-2,4.8927119999999995],[0.40569568425416946,6.445133276,933105018,11,4337530048,629,121445296,0.3404120720000001,5.172589000000002,6.529215100000002e-2,5.172589000000002],[0.4487327039241791,7.229979041,1032084336,12,4751324472,708,128591040,0.379252841,6.1880919999999975,6.948564099999999e-2,6.1880919999999975],[0.48942333459854126,7.758075327,1125675565,13,5135946624,763,141441776,0.4134938389999996,6.562685999999999,7.593721000000003e-2,6.562685999999999],[0.5386501997709274,8.558974882000001,1238893505,14,5555992592,845,149914768,0.4552899149999998,7.205434000000004,8.336769700000002e-2,7.205434000000004],[0.5496293976902962,9.008134143999996,1264144245,15,5951039496,860,160825872,0.46093503300000016,7.268155,8.870191999999999e-2,7.268155]]}]]

==> data/nbody-reducer/allpairs-data/allpairs-2.csv <==
PROGNAME,VARIANT,ARGS,HOSTNAME,RUNID,CI_BUILD_ID,THREADS,DATETIME,MINTIME,MEDIANTIME,MAXTIME,MINTIME_PRODUCTIVITY,MEDIANTIME_PRODUCTIVITY,MAXTIME_PRODUCTIVITY,ALLTIMES,TRIALS,COMPILER,COMPILE_FLAGS,RUNTIME_FLAGS,ENV_VARS,BENCH_VERSION,BENCH_FILE,UNAME,PROCESSOR,TOPOLOGY,GIT_BRANCH,GIT_HASH,GIT_DEPTH,WHO,ETC_ISSUE,LSPCI,FULL_LOG,MEDIANTIME_ALLOCRATE,MEDIANTIME_MEMFOOTPRINT,ALLJITTIMES,RETRIES,CAPABILITIES,BYTES_ALLOC,BYTES_COPIED,NUMGC,CPUTIME,CYCLES,RSQR_TIME_FIT,RSQR_TIME_LOW
"n-body (2 threads)","criterion","","c-swarm","c-swarm_1479091781","","0","2016-11-14 02:49:40.715341 UTC","0.12193168746307488","0.1229231071968872","0.12465655244886867","","0.9479965767501918","","","1","","","","[[]]","0.0","","Linux c-swarm 3.13.0-65-generic #105-Ubuntu SMP Mon Sep 21 18:50:58 UTC 2015 x86_64 x86_64 x86_64 GNU/Linux","","","master","73a60850895f6601b711d8266e2f93e855b63680","154","","","","","432953795","","","0","2.0","5.3220025714285664e7","9800190.571428562","54.857142857142804","0.24410526284523795","2.82721973833333e8","0.9998445301629884","0.9994963831390227"


==> data/nbody-reducer/allpairs-data/allpairs-2.json <==
["criterio","1.1.3.1",[{"reportAnalysis":{"anMean":{"estUpperBound":0.1231793421256335,"estLowerBound":0.12217283022772006,"estPoint":0.1224535899606046,"estConfidenceLevel":0.95},"anRegress":[{"regRSquare":{"estUpperBound":0.9999987231061371,"estLowerBound":0.9994963831390227,"estPoint":0.9998445301629884,"estConfidenceLevel":0.95},"regResponder":"time","regCoeffs":{"y":{"estUpperBound":9.077484054215037e-4,"estLowerBound":-9.114741562650743e-3,"estPoint":-1.7242208123201368e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.12465655244886867,"estLowerBound":0.12193168746307488,"estPoint":0.1229231071968872,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999997381054184,"estLowerBound":0.999962973836432,"estPoint":0.9999917429513867,"estConfidenceLevel":0.95},"regResponder":"allocated","regCoeffs":{"y":{"estUpperBound":153427.40298492127,"estLowerBound":-553697.0434781951,"estPoint":-197881.71428545137,"estConfidenceLevel":0.95},"iters":{"estUpperBound":5.3330666571428575e7,"estLowerBound":5.3106486000000045e7,"estPoint":5.3220025714285664e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.999992704412868,"estLowerBound":0.9998544069579872,"estPoint":0.9999556837709509,"estConfidenceLevel":0.95},"regResponder":"bytesCopied","regCoeffs":{"y":{"estUpperBound":277560.34408601245,"estLowerBound":-265694.400000072,"estPoint":7291.42857147517,"estConfidenceLevel":0.95},"iters":{"estUpperBound":9848216.144144168,"estLowerBound":9748432.848874606,"estPoint":9800190.571428562,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999994360296204,"estLowerBound":0.9995199228320711,"estPoint":0.9998445325515135,"estConfidenceLevel":0.95},"regResponder":"cycles","regCoeffs":{"y":{"estUpperBound":2022430.3720923779,"estLowerBound":-2.264630399999966e7,"estPoint":-3964129.9999986407,"estConfidenceLevel":0.95},"iters":{"estUpperBound":2.8689658524999845e8,"estLowerBound":2.803457721764705e8,"estPoint":2.82721973833333e8,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999555575307764,"estLowerBound":0.9992163590845841,"estPoint":0.9996113345686266,"estConfidenceLevel":0.95},"regResponder":"numGcs","regCoeffs":{"y":{"estUpperBound":0.14545454545460185,"estLowerBound":-10.36744186046435,"estPoint":-3.3571428571425748,"estConfidenceLevel":0.95},"iters":{"estUpperBound":55.974842767295755,"estLowerBound":53.62820512820518,"estPoint":54.857142857142804,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999992069558217,"estLowerBound":0.9994401396979216,"estPoint":0.9998206209916312,"estConfidenceLevel":0.95},"regResponder":"mutatorWallSeconds","regCoeffs":{"y":{"estUpperBound":1.089538587412591e-3,"estLowerBound":-8.24492769230608e-3,"estPoint":-1.0473469285708e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.11832270650704146,"estLowerBound":0.11569090911363634,"estPoint":0.11653066417857132,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9998458650995667,"estLowerBound":0.9980877831267865,"estPoint":0.9990996283184805,"estConfidenceLevel":0.95},"regResponder":"gcWallSeconds","regCoeffs":{"y":{"estUpperBound":3.638638518520019e-5,"estLowerBound":-1.6293827610063547e-3,"estPoint":-6.734683214285394e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":6.54509631666666e-3,"estLowerBound":6.198774777777776e-3,"estPoint":6.392421238095231e-3,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999995151617314,"estLowerBound":0.9999922195113277,"estPoint":0.9999960122018084,"estConfidenceLevel":0.95},"regResponder":"cpuTime","regCoeffs":{"y":{"estUpperBound":1.7517962980117179e-3,"estLowerBound":-3.133918696334467e-3,"estPoint":2.8385071429500163e-5,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.24457977093488395,"estLowerBound":0.24347938586206888,"estPoint":0.24410526284523795,"estConfidenceLevel":0.95}}}],"anStdDev":{"estUpperBound":9.591115405088258e-4,"estLowerBound":1.3488706322843067e-4,"estPoint":6.402280178174804e-4,"estConfidenceLevel":0.95},"anOutlierVar":{"ovFraction":0.10937499999999996,"ovDesc":"moderate","ovEffect":"Moderate"},"anOverhead":1.5633399811168734e-6},"reportKDEs":[{"kdeValues":[0.12184688504666404,0.12186423488566256,0.12188158472466108,0.1218989345636596,0.12191628440265813,0.12193363424165665,0.12195098408065518,0.1219683339196537,0.12198568375865221,0.12200303359765073,0.12202038343664925,0.12203773327564778,0.1220550831146463,0.12207243295364482,0.12208978279264335,0.12210713263164187,0.1221244824706404,0.12214183230963892,0.12215918214863744,0.12217653198763596,0.12219388182663449,0.12221123166563301,0.12222858150463152,0.12224593134363004,0.12226328118262857,0.12228063102162709,0.12229798086062561,0.12231533069962414,0.12233268053862266,0.12235003037762118,0.1223673802166197,0.12238473005561823,0.12240207989461675,0.12241942973361528,0.1224367795726138,0.12245412941161232,0.12247147925061083,0.12248882908960936,0.12250617892860788,0.1225235287676064,0.12254087860660492,0.12255822844560345,0.12257557828460197,0.1225929281236005,0.12261027796259902,0.12262762780159754,0.12264497764059606,0.12266232747959459,0.12267967731859311,0.12269702715759163,0.12271437699659014,0.12273172683558867,0.12274907667458719,0.12276642651358571,0.12278377635258424,0.12280112619158276,0.12281847603058128,0.1228358258695798,0.12285317570857833,0.12287052554757685,0.12288787538657538,0.1229052252255739,0.12292257506457242,0.12293992490357095,0.12295727474256946,0.12297462458156798,0.1229919744205665,0.12300932425956503,0.12302667409856355,0.12304402393756207,0.1230613737765606,0.12307872361555912,0.12309607345455764,0.12311342329355617,0.12313077313255469,0.12314812297155321,0.12316547281055173,0.12318282264955026,0.12320017248854877,0.12321752232754729,0.12323487216654581,0.12325222200554434,0.12326957184454286,0.12328692168354138,0.12330427152253991,0.12332162136153843,0.12333897120053695,0.12335632103953548,0.123373670878534,0.12339102071753252,0.12340837055653105,0.12342572039552957,0.12344307023452808,0.1234604200735266,0.12347776991252513,0.12349511975152365,0.12351246959052217,0.1235298194295207,0.12354716926851922,0.12356451910751774,0.12358186894651627,0.12359921878551479,0.12361656862451331,0.12363391846351184,0.12365126830251036,0.12366861814150888,0.1236859679805074,0.12370331781950591,0.12372066765850444,0.12373801749750296,0.12375536733650148,0.12377271717550001,0.12379006701449853,0.12380741685349705,0.12382476669249558,0.1238421165314941,0.12385946637049262,0.12387681620949115,0.12389416604848967,0.1239115158874882,0.1239288657264867,0.12394621556548523,0.12396356540448375,0.12398091524348227,0.1239982650824808,0.12401561492147932,0.12403296476047784,0.12405031459947637],"kdeType":"time","kdePDF":[1023.3681678552352,1022.8140947465786,1021.7062429976115,1020.0452069657968,1017.8318916586849,1015.067528675013,1011.7536970884835,1007.8923489625421,1003.4858391143754,998.53695868129,993.0489719834829,987.0256561247229,980.471342727311,973.3909611604561,965.7900825923257,957.6749641758905,949.0525926674748,939.9307267747533,930.3179375378104,920.2236460626092,909.6581579505944,898.6326938007522,887.1594152008367,875.2514456720264,862.9228860853392,850.18882412797,837.065337462475,823.5694902905587,809.7193231051994,795.5338354890157,781.0329618921905,766.2375403989487,751.169274566573,735.8506884943487,720.3050753506869,704.5564396542579,688.6294336683551,672.5492883263391,656.3417391591073,640.0329477426909,623.6494192246932,607.2179165221638,590.7653718101884,574.3187959400443,557.9051864378827,541.551434739915,525.2842333177654,509.12998333863345,493.11470348905726,477.2639405692339,461.6026824370096,446.15527384780523,430.94533569898357,415.9956881455756,401.3282780090552,386.9641108531076,372.9231880502999,359.22444911239535,345.88571950493247,332.9236641148,320.3537464879797,308.19019390453735,296.4459683093466,285.1327430709737,274.26088549756196,263.8394449983573,253.87614674254252,244.377390634062,235.34825539186048,226.79250750002794,218.71261477137813,211.1097642514322,203.98388417717283,197.33366969658158,191.15661205031614,185.44903091611675,180.20610961901153,175.42193291622414,171.0895270741633,167.20090196604474,163.74709493180964,160.71821615706384,158.10349534402695,155.89132946491924,154.06933140611355,152.62437932971,151.54266659728543,150.80975211841647,150.41061100357547,150.32968541718046,150.5509355414209,151.05789057504964,151.8336997032242,152.86118298477518,154.1228821117167,155.60111100248238,157.27800619514272,159.13557700984853,161.15575545093276,163.3204458186267,165.61157399829327,168.01113639159783,170.50124844929397,173.06419275946135,175.68246663832736,178.33882916337805,181.0163475806201,183.69844300970468,186.36893536250176,189.01208738270873,191.61264770651786,194.15589283733578,196.62766792132987,199.01442620523255,201.3032670536243,203.48197239983722,205.5390415029191,207.46372388270262,209.2460503061395,210.87686170057106,212.34783587366036,213.65151192515214,214.78131224253684,215.73156198089006,216.49750593666644,217.0753227358145,217.46213626824834,217.65602431319752]}],"reportKeys":["time","cpuTime","cycles","iters","allocated","numGcs","bytesCopied","mutatorWallSeconds","mutatorCpuSeconds","gcWallSeconds","gcCpuSeconds"],"reportNumber":0,"reportName":"n-body (2 threads)","reportOutliers":{"highSevere":1,"highMild":0,"lowMild":0,"samplesSeen":7,"lowSevere":0},"reportMeasured":[[0.12250318378210068,0.24477257100000005,281757022,1,52999984,53,9728304,0.11672849799999999,0.22622,5.778115e-3,0.22622],[0.2448011338710785,0.48891681099999995,563042112,2,106302936,109,19800920,0.232161936,0.46421899999999994,1.2642503000000001e-2,0.46421899999999994],[0.3669530376791954,0.7330069200000001,843990280,3,159620480,161,29375120,0.34871878300000003,0.6873850000000001,1.8237523999999998e-2,0.6873850000000001],[0.48825836181640625,0.9752510489999997,1122991278,4,212571424,213,38957536,0.46320769800000006,0.9192759999999998,2.5053934e-2,0.9192759999999998],[0.6101533025503159,1.2187530340000001,1403348848,5,265287264,267,49110448,0.579608755,1.1445310000000002,3.0548021999999994e-2,1.1445310000000002],[0.7328037694096565,1.463766186,1685443228,6,319851792,324,59007816,0.6953476950000002,1.3627230000000004,3.745936500000001e-2,1.3627230000000004],[0.8670676499605179,1.7088977280000002,1994248824,7,372170496,383,68463800,0.8232326130000001,1.6102539999999994,4.3838296e-2,1.6102539999999994],[0.9788976535201073,1.954652244000001,2251456426,8,425533496,438,78421248,0.9277191569999998,1.8442759999999998,5.118165899999999e-2,1.8442759999999998]]}]]

==> data/nbody-reducer/allpairs-data/allpairs-3.csv <==
PROGNAME,VARIANT,ARGS,HOSTNAME,RUNID,CI_BUILD_ID,THREADS,DATETIME,MINTIME,MEDIANTIME,MAXTIME,MINTIME_PRODUCTIVITY,MEDIANTIME_PRODUCTIVITY,MAXTIME_PRODUCTIVITY,ALLTIMES,TRIALS,COMPILER,COMPILE_FLAGS,RUNTIME_FLAGS,ENV_VARS,BENCH_VERSION,BENCH_FILE,UNAME,PROCESSOR,TOPOLOGY,GIT_BRANCH,GIT_HASH,GIT_DEPTH,WHO,ETC_ISSUE,LSPCI,FULL_LOG,MEDIANTIME_ALLOCRATE,MEDIANTIME_MEMFOOTPRINT,ALLJITTIMES,RETRIES,CAPABILITIES,BYTES_ALLOC,BYTES_COPIED,NUMGC,CPUTIME,CYCLES,RSQR_TIME_FIT,RSQR_TIME_LOW
"n-body (3 threads)","criterion","","c-swarm","c-swarm_1479091788","","0","2016-11-14 02:49:48.40687 UTC","9.041150183870034e-2","9.068108345523032e-2","9.083778662390485e-2","","0.9298695136019532","","","1","","","","[[]]","0.0","","Linux c-swarm 3.13.0-65-generic #105-Ubuntu SMP Mon Sep 21 18:50:58 UTC 2015 x86_64 x86_64 x86_64 GNU/Linux","","","master","73a60850895f6601b711d8266e2f93e855b63680","154","","","","","928092216","","","0","3.0","8.416040770909096e7","1.1478707200000009e7","61.37575757575762","0.2712309701030305","2.085656631575759e8","0.9999918341042714","0.9999825026664421"


==> data/nbody-reducer/allpairs-data/allpairs-3.json <==
["criterio","1.1.3.1",[{"reportAnalysis":{"anMean":{"estUpperBound":9.096574257648624e-2,"estLowerBound":9.065828370651796e-2,"estPoint":9.076366591139297e-2,"estConfidenceLevel":0.95},"anRegress":[{"regRSquare":{"estUpperBound":0.9999985348423509,"estLowerBound":0.9999825026664421,"estPoint":0.9999918341042714,"estConfidenceLevel":0.95},"regResponder":"time","regCoeffs":{"y":{"estUpperBound":1.4365711615340214e-3,"estLowerBound":-8.447869312052244e-4,"estPoint":1.7287830511690535e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":9.083778662390485e-2,"estLowerBound":9.041150183870034e-2,"estPoint":9.068108345523032e-2,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999998465873259,"estLowerBound":0.999996867910267,"estPoint":0.9999990704867125,"estConfidenceLevel":0.95},"regResponder":"allocated","regCoeffs":{"y":{"estUpperBound":13155.272726984702,"estLowerBound":-446532.7119265301,"estPoint":-222571.2000003458,"estConfidenceLevel":0.95},"iters":{"estUpperBound":8.420277215642452e7,"estLowerBound":8.41136922308892e7,"estPoint":8.416040770909096e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999788346753131,"estLowerBound":0.9997226268656413,"estPoint":0.9998946928808911,"estConfidenceLevel":0.95},"regResponder":"bytesCopied","regCoeffs":{"y":{"estUpperBound":265611.6470588321,"estLowerBound":-392416.7741935107,"estPoint":-30785.600000047,"estConfidenceLevel":0.95},"iters":{"estUpperBound":1.1559090953101354e7,"estLowerBound":1.1415696399092967e7,"estPoint":1.1478707200000009e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999987084534903,"estLowerBound":0.9999812656125753,"estPoint":0.9999918325025529,"estConfidenceLevel":0.95},"regResponder":"cycles","regCoeffs":{"y":{"estUpperBound":3424841.5425215876,"estLowerBound":-2806010.9431823753,"estPoint":399465.3333324811,"estConfidenceLevel":0.95},"iters":{"estUpperBound":2.0897349991304392e8,"estLowerBound":2.079355088846152e8,"estPoint":2.085656631575759e8,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999623535364335,"estLowerBound":0.9995863686777589,"estPoint":0.9998457278082635,"estConfidenceLevel":0.95},"regResponder":"numGcs","regCoeffs":{"y":{"estUpperBound":4.42105263157856,"estLowerBound":-1.6945812807880274,"estPoint":1.1333333333330828,"estConfidenceLevel":0.95},"iters":{"estUpperBound":61.8411214953271,"estLowerBound":60.7662337662337,"estPoint":61.37575757575762,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.999999269932008,"estLowerBound":0.9999815306093895,"estPoint":0.9999900164684632,"estConfidenceLevel":0.95},"regResponder":"mutatorWallSeconds","regCoeffs":{"y":{"estUpperBound":1.2948034607085173e-3,"estLowerBound":-1.4350528972594235e-3,"estPoint":3.653606666637191e-5,"estConfidenceLevel":0.95},"iters":{"estUpperBound":8.453870223268721e-2,"estLowerBound":8.405931348387097e-2,"estPoint":8.432160856969702e-2,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999044140897955,"estLowerBound":0.999064519899035,"estPoint":0.9996400257154313,"estConfidenceLevel":0.95},"regResponder":"gcWallSeconds","regCoeffs":{"y":{"estUpperBound":9.125643832334889e-4,"estLowerBound":-2.1282960670733839e-4,"estPoint":1.398066666666431e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":6.45252661688312e-3,"estLowerBound":6.253626340909078e-3,"estPoint":6.359511024242428e-3,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999991757001737,"estLowerBound":0.99998712231722,"estPoint":0.9999945610006188,"estConfidenceLevel":0.95},"regResponder":"cpuTime","regCoeffs":{"y":{"estUpperBound":1.8433802049414546e-3,"estLowerBound":-2.369831907800657e-3,"estPoint":-7.858236666676192e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.27156265074611424,"estLowerBound":0.2705588379361704,"estPoint":0.2712309701030305,"estConfidenceLevel":0.95}}}],"anStdDev":{"estUpperBound":3.656999358987033e-4,"estLowerBound":7.703639310847794e-5,"estPoint":2.2951259295280816e-4,"estConfidenceLevel":0.95},"anOutlierVar":{"ovFraction":9.0e-2,"ovDesc":"slight","ovEffect":"Slight"},"anOverhead":1.8032864950037782e-6},"reportKDEs":[{"kdeValues":[9.040418313828844e-2,9.041202224320108e-2,9.041986134811372e-2,9.042770045302637e-2,9.043553955793901e-2,9.044337866285165e-2,9.04512177677643e-2,9.045905687267694e-2,9.046689597758958e-2,9.047473508250223e-2,9.048257418741487e-2,9.049041329232752e-2,9.049825239724016e-2,9.05060915021528e-2,9.051393060706545e-2,9.052176971197809e-2,9.052960881689073e-2,9.053744792180338e-2,9.054528702671602e-2,9.055312613162866e-2,9.056096523654131e-2,9.056880434145395e-2,9.05766434463666e-2,9.058448255127924e-2,9.059232165619188e-2,9.060016076110453e-2,9.060799986601717e-2,9.061583897092981e-2,9.062367807584246e-2,9.06315171807551e-2,9.063935628566774e-2,9.064719539058039e-2,9.065503449549302e-2,9.066287360040566e-2,9.06707127053183e-2,9.067855181023095e-2,9.068639091514359e-2,9.069423002005624e-2,9.070206912496888e-2,9.070990822988152e-2,9.071774733479417e-2,9.072558643970681e-2,9.073342554461945e-2,9.07412646495321e-2,9.074910375444474e-2,9.075694285935738e-2,9.076478196427003e-2,9.077262106918267e-2,9.078046017409531e-2,9.078829927900796e-2,9.07961383839206e-2,9.080397748883325e-2,9.081181659374589e-2,9.081965569865853e-2,9.082749480357118e-2,9.083533390848382e-2,9.084317301339646e-2,9.085101211830911e-2,9.085885122322175e-2,9.08666903281344e-2,9.087452943304704e-2,9.088236853795968e-2,9.089020764287233e-2,9.089804674778497e-2,9.090588585269761e-2,9.091372495761026e-2,9.09215640625229e-2,9.092940316743554e-2,9.093724227234819e-2,9.094508137726083e-2,9.095292048217347e-2,9.096075958708612e-2,9.096859869199876e-2,9.09764377969114e-2,9.098427690182405e-2,9.099211600673669e-2,9.099995511164934e-2,9.100779421656198e-2,9.101563332147462e-2,9.102347242638727e-2,9.103131153129991e-2,9.103915063621255e-2,9.10469897411252e-2,9.105482884603784e-2,9.106266795095048e-2,9.107050705586313e-2,9.107834616077577e-2,9.108618526568842e-2,9.109402437060106e-2,9.11018634755137e-2,9.110970258042635e-2,9.111754168533899e-2,9.112538079025163e-2,9.113321989516428e-2,9.114105900007692e-2,9.114889810498956e-2,9.11567372099022e-2,9.116457631481484e-2,9.117241541972748e-2,9.118025452464013e-2,9.118809362955277e-2,9.119593273446541e-2,9.120377183937806e-2,9.12116109442907e-2,9.121945004920334e-2,9.122728915411599e-2,9.123512825902863e-2,9.124296736394127e-2,9.125080646885392e-2,9.125864557376656e-2,9.12664846786792e-2,9.127432378359185e-2,9.128216288850449e-2,9.129000199341714e-2,9.129784109832978e-2,9.130568020324242e-2,9.131351930815507e-2,9.132135841306771e-2,9.132919751798035e-2,9.1337036622893e-2,9.134487572780564e-2,9.135271483271828e-2,9.136055393763093e-2,9.136839304254357e-2,9.137623214745622e-2,9.138407125236886e-2,9.13919103572815e-2,9.139974946219415e-2],"kdeType":"time","kdePDF":[1431.1782147407387,1431.000644802473,1430.6453100484352,1430.111822179781,1429.3996023811187,1428.5078856588716,1427.435726590746,1426.1820064565147,1424.745441713211,1423.1245937708552,1421.3178800181454,1419.3235860410869,1417.1398789714158,1414.7648218958564,1412.1963892518436,1409.4324831302804,1406.4709504013153,1403.3096005749444,1399.9462243045487,1396.3786124382732,1392.6045755204368,1388.621963642979,1384.428686545284,1380.0227338595798,1375.4021953985336,1370.565281381594,1365.5103424971253,1360.2358896983926,1354.7406136329973,1349.0234036074235,1343.0833659909224,1336.9198419660015,1330.5324245363067,1323.9209747066564,1317.0856367543624,1310.0268525157792,1302.745374617159,1295.2422785844196,1287.5189737722164,1279.5772130588277,1271.419101259663,1263.0471022187926,1254.4640445445552,1245.6731259622145,1236.6779162635166,1227.4823588400855,1218.0907707945405,1208.5078416303284,1198.7386305281327,1188.788562223691,1178.6634215085107,1168.369346381645,1157.9128198870087,1147.300660676951,1136.5400123486365,1125.6383316054864,1114.6033753011368,1103.4431864284445,1092.1660791205416,1080.7806227352721,1069.295625098018,1057.7201149814243,1046.0633239033407,1034.3346673269116,1022.5437253486483,1010.7002229620001,998.8140099849013,986.8950407405208,974.9533535804476,962.9990503393552,951.0422758092727,939.0931973204697,927.1619845141603,915.2587893902348,903.393726710582,891.576854835749,879.8181570692802,868.1275235805127,856.5147339725141,844.9894405576526,833.5611523985912,822.2392201677753,811.0328218733006,799.9509494939008,789.0023965602539,778.1957467143486,767.5393632728772,757.0413798149864,746.7096918088338,736.5519492856986,726.5755505645466,716.7876370243075,707.1950889154251,697.8045221967885,688.6222863787243,679.6544633475766,670.9068671423562,662.3850446492021,654.0942771748305,646.0395828559169,638.2257198573661,630.6571903087844,623.3382449251267,616.2728882545183,609.4648844936194,602.9177638086437,596.634829098275,590.6191631332239,584.8736360060853,579.4009128244468,574.2034615799029,569.2835611257186,564.6433091963897,560.284630403197,556.2092841411474,552.4188723442916,548.914847028435,545.6985175625725,542.7710576130847,540.1335117077031,537.7868013695745,535.73173077531,533.968991894764,532.4991690743449,531.32274302997,530.4400942202427,529.8515055750901,529.5571645598694]}],"reportKeys":["time","cpuTime","cycles","iters","allocated","numGcs","bytesCopied","mutatorWallSeconds","mutatorCpuSeconds","gcWallSeconds","gcCpuSeconds"],"reportNumber":0,"reportName":"n-body (3 threads)","reportOutliers":{"highSevere":1,"highMild":0,"lowMild":0,"samplesSeen":9,"lowSevere":0},"reportMeasured":[[9.045758843421936e-2,0.270376417,208053233,1,83853400,61,11499192,8.4361402e-2,0.25152299999999994,6.099971999999999e-3,0.25152299999999994],[0.18263447284698486,0.542533917,420059696,2,168146512,125,22866680,0.16997430100000002,0.5115759999999999,1.2663662e-2,0.5115759999999999],[0.27211063355207443,0.8128490050000001,625853950,3,252370024,189,34567640,0.252847683,0.758872,1.9266487e-2,0.758872],[0.3632454574108124,1.0856993630000003,835463175,4,336278296,244,45536568,0.337200737,0.9888130000000002,2.6048283000000005e-2,0.9888130000000002],[0.45363321155309677,1.355949888,1043354157,5,420979392,309,57530688,0.4212869699999999,1.2548660000000003,3.2349815000000004e-2,1.2548660000000003],[0.5438449308276176,1.6257743110000007,1250840154,6,504601840,368,69320640,0.505235788,1.5090239999999993,3.8612679999999996e-2,1.5090239999999993],[0.6334109306335449,1.8937920840000002,1456841081,7,588418488,428,79730224,0.5893372439999998,1.747662,4.407731100000001e-2,1.747662],[0.7252298295497894,2.1675754229999997,1668023537,8,673138560,492,91518840,0.6740996880000001,2.004486000000001,5.113374899999998e-2,2.004486000000001],[0.8164788037538528,2.4405759180000004,1877895278,9,757502024,557,103817928,0.7589351980000001,2.2626790000000003,5.7547242e-2,2.2626790000000003],[0.908142514526844,2.7147187929999994,2088721866,10,841308176,614,114632640,0.8447748209999997,2.5106209999999987,6.3371972e-2,2.5106209999999987]]}]]

==> data/nbody-reducer/allpairs-data/allpairs-4.csv <==
PROGNAME,VARIANT,ARGS,HOSTNAME,RUNID,CI_BUILD_ID,THREADS,DATETIME,MINTIME,MEDIANTIME,MAXTIME,MINTIME_PRODUCTIVITY,MEDIANTIME_PRODUCTIVITY,MAXTIME_PRODUCTIVITY,ALLTIMES,TRIALS,COMPILER,COMPILE_FLAGS,RUNTIME_FLAGS,ENV_VARS,BENCH_VERSION,BENCH_FILE,UNAME,PROCESSOR,TOPOLOGY,GIT_BRANCH,GIT_HASH,GIT_DEPTH,WHO,ETC_ISSUE,LSPCI,FULL_LOG,MEDIANTIME_ALLOCRATE,MEDIANTIME_MEMFOOTPRINT,ALLJITTIMES,RETRIES,CAPABILITIES,BYTES_ALLOC,BYTES_COPIED,NUMGC,CPUTIME,CYCLES,RSQR_TIME_FIT,RSQR_TIME_LOW
"n-body (4 threads)","criterion","","c-swarm","c-swarm_1479091796","","0","2016-11-14 02:49:55.64025 UTC","7.118677211015725e-2","7.130578234791754e-2","7.144656983843771e-2","","0.9229414925633779","","","1","","","","[[]]","0.0","","Linux c-swarm 3.13.0-65-generic #105-Ubuntu SMP Mon Sep 21 18:50:58 UTC 2015 x86_64 x86_64 x86_64 GNU/Linux","","","master","73a60850895f6601b711d8266e2f93e855b63680","154","","","","","1299980883","","","0","4.0","9.269615389090908e7","1.0670151490909092e7","48.8","0.2841457637","1.640026086090909e8","0.9999916564037439","0.9999790754755847"


==> data/nbody-reducer/allpairs-data/allpairs-4.json <==
["criterio","1.1.3.1",[{"reportAnalysis":{"anMean":{"estUpperBound":7.140219676242157e-2,"estLowerBound":7.12555889091128e-2,"estPoint":7.132286719839268e-2,"estConfidenceLevel":0.95},"anRegress":[{"regRSquare":{"estUpperBound":0.9999993489373077,"estLowerBound":0.9999790754755847,"estPoint":0.9999916564037439,"estConfidenceLevel":0.95},"regResponder":"time","regCoeffs":{"y":{"estUpperBound":9.213149966348276e-4,"estLowerBound":-5.375360297001775e-4,"estPoint":2.980868924749093e-5,"estConfidenceLevel":0.95},"iters":{"estUpperBound":7.144656983843771e-2,"estLowerBound":7.118677211015725e-2,"estPoint":7.130578234791754e-2,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999995083173959,"estLowerBound":0.9999877593240131,"estPoint":0.9999941872998858,"estConfidenceLevel":0.95},"regResponder":"allocated","regCoeffs":{"y":{"estUpperBound":882035.573486983,"estLowerBound":-1198146.116504629,"estPoint":-181549.52727272906,"estConfidenceLevel":0.95},"iters":{"estUpperBound":9.28547274754098e7,"estLowerBound":9.251026122880004e7,"estPoint":9.269615389090908e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999829086610124,"estLowerBound":0.9997450223642582,"estPoint":0.9999113460957519,"estConfidenceLevel":0.95},"regResponder":"bytesCopied","regCoeffs":{"y":{"estUpperBound":531847.5124153034,"estLowerBound":-190705.80346825786,"estPoint":166858.32727272535,"estConfidenceLevel":0.95},"iters":{"estUpperBound":1.0712464679245286e7,"estLowerBound":1.0620192823300963e7,"estPoint":1.0670151490909092e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999992905640758,"estLowerBound":0.9999781165745045,"estPoint":0.9999916557374438,"estConfidenceLevel":0.95},"regResponder":"cycles","regCoeffs":{"y":{"estUpperBound":2228420.109635289,"estLowerBound":-1326264.2652729584,"estPoint":70705.80000001751,"estConfidenceLevel":0.95},"iters":{"estUpperBound":1.643772233836735e8,"estLowerBound":1.6372032714720848e8,"estPoint":1.640026086090909e8,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999851323374198,"estLowerBound":0.9991223526572663,"estPoint":0.999726055152564,"estConfidenceLevel":0.95},"regResponder":"numGcs","regCoeffs":{"y":{"estUpperBound":3.6755674232308064,"estLowerBound":-0.5660036166365279,"estPoint":1.4727272727272707,"estConfidenceLevel":0.95},"iters":{"estUpperBound":49.40054249547921,"estLowerBound":48.45894160583944,"estPoint":48.8,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999991309233588,"estLowerBound":0.9999863829918904,"estPoint":0.9999956404631315,"estConfidenceLevel":0.95},"regResponder":"mutatorWallSeconds","regCoeffs":{"y":{"estUpperBound":1.1210206197479675e-3,"estLowerBound":-2.1471431934737728e-4,"estPoint":2.4872241818179e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":6.588706327027023e-2,"estLowerBound":6.571596891935472e-2,"estPoint":6.581107199090909e-2,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999102147382966,"estLowerBound":0.9974619768992344,"estPoint":0.999269449034001,"estConfidenceLevel":0.95},"regResponder":"gcWallSeconds","regCoeffs":{"y":{"estUpperBound":3.688712070484131e-4,"estLowerBound":-5.427525036496649e-4,"estPoint":-2.1519436363636016e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":5.587807406735745e-3,"estLowerBound":5.430259125000004e-3,"estPoint":5.494717727272726e-3,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999995156193823,"estLowerBound":0.9999845735952718,"estPoint":0.9999950338303236,"estConfidenceLevel":0.95},"regResponder":"cpuTime","regCoeffs":{"y":{"estUpperBound":2.0015421891245023e-3,"estLowerBound":-2.0451291489565456e-3,"estPoint":-5.976244727271793e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.28455751064927476,"estLowerBound":0.28377602241923966,"estPoint":0.2841457637,"estConfidenceLevel":0.95}}}],"anStdDev":{"estUpperBound":1.5689753029152738e-4,"estLowerBound":7.704233691175461e-5,"estPoint":1.1965872976925121e-4,"estConfidenceLevel":0.95},"anOutlierVar":{"ovFraction":8.264462809917356e-2,"ovDesc":"slight","ovEffect":"Slight"},"anOverhead":1.8869088209354665e-6},"reportKDEs":[{"kdeValues":[7.116441273719933e-2,7.11676274413016e-2,7.117084214540387e-2,7.117405684950615e-2,7.117727155360841e-2,7.118048625771069e-2,7.118370096181295e-2,7.118691566591523e-2,7.11901303700175e-2,7.119334507411977e-2,7.119655977822203e-2,7.119977448232431e-2,7.120298918642658e-2,7.120620389052885e-2,7.120941859463112e-2,7.12126332987334e-2,7.121584800283566e-2,7.121906270693794e-2,7.12222774110402e-2,7.122549211514248e-2,7.122870681924474e-2,7.123192152334702e-2,7.123513622744929e-2,7.123835093155156e-2,7.124156563565383e-2,7.12447803397561e-2,7.124799504385838e-2,7.125120974796065e-2,7.125442445206293e-2,7.125763915616519e-2,7.126085386026747e-2,7.126406856436973e-2,7.126728326847201e-2,7.127049797257427e-2,7.127371267667655e-2,7.127692738077882e-2,7.128014208488109e-2,7.128335678898336e-2,7.128657149308563e-2,7.12897861971879e-2,7.129300090129018e-2,7.129621560539244e-2,7.129943030949472e-2,7.130264501359698e-2,7.130585971769926e-2,7.130907442180152e-2,7.13122891259038e-2,7.131550383000607e-2,7.131871853410834e-2,7.132193323821061e-2,7.132514794231289e-2,7.132836264641516e-2,7.133157735051743e-2,7.13347920546197e-2,7.133800675872197e-2,7.134122146282425e-2,7.134443616692651e-2,7.134765087102879e-2,7.135086557513105e-2,7.135408027923333e-2,7.13572949833356e-2,7.136050968743787e-2,7.136372439154014e-2,7.136693909564241e-2,7.137015379974468e-2,7.137336850384696e-2,7.137658320794922e-2,7.13797979120515e-2,7.138301261615376e-2,7.138622732025604e-2,7.13894420243583e-2,7.139265672846058e-2,7.139587143256285e-2,7.139908613666512e-2,7.140230084076739e-2,7.140551554486967e-2,7.140873024897193e-2,7.141194495307421e-2,7.141515965717649e-2,7.141837436127875e-2,7.142158906538103e-2,7.142480376948329e-2,7.142801847358557e-2,7.143123317768783e-2,7.143444788179011e-2,7.143766258589238e-2,7.144087728999465e-2,7.144409199409692e-2,7.14473066981992e-2,7.145052140230146e-2,7.145373610640374e-2,7.1456950810506e-2,7.146016551460828e-2,7.146338021871054e-2,7.146659492281282e-2,7.146980962691508e-2,7.147302433101736e-2,7.147623903511963e-2,7.14794537392219e-2,7.148266844332417e-2,7.148588314742645e-2,7.148909785152871e-2,7.149231255563099e-2,7.149552725973327e-2,7.149874196383553e-2,7.150195666793781e-2,7.150517137204007e-2,7.150838607614235e-2,7.151160078024461e-2,7.151481548434689e-2,7.151803018844916e-2,7.152124489255143e-2,7.15244595966537e-2,7.152767430075598e-2,7.153088900485824e-2,7.153410370896052e-2,7.153731841306278e-2,7.154053311716506e-2,7.154374782126732e-2,7.15469625253696e-2,7.155017722947186e-2,7.155339193357414e-2,7.15566066376764e-2,7.155982134177868e-2,7.156303604588095e-2,7.156625074998323e-2,7.156946545408549e-2,7.157268015818777e-2],"kdeType":"time","kdePDF":[3395.4011829530914,3394.6652911767274,3393.194250638315,3390.989546844067,3388.0534067432227,3384.388797144744,3379.999422587707,3374.8897226497747,3369.0648686745717,3362.5307598955014,3355.294018930414,3347.36198661885,3338.74271617113,3329.4449665965517,3319.478195376314,3308.8525503456085,3297.5788607485406,3285.6686274293247,3273.1340121233493,3259.987825812469,3246.24351611005,3231.915153643033,3217.017417400449,3201.5655790205537,3185.5754859918966,3169.063543747251,3152.0466966334393,3134.5424077445246,3116.568637610726,3098.1438217406226,3079.286847019728,3060.017026974352,3040.354075915664,3020.3180819851655,2999.929479129089,2979.209018035801,2958.177736076734,2936.856926297995,2915.268105516194,2893.432981578527,2871.373419853273,2849.111409023063,2826.6690262589195,2804.06840185877,2781.3316834391426,2758.4809997737825,2735.5384243771073,2712.525938934635,2689.4653966857613,2666.378485867478,2643.2866933298455,2620.2112684361505,2597.1731873617696,2574.1931179067255,2551.2913849368215,2528.4879365680163,2505.802311207375,2483.253605562531,2460.8604437290605,2438.640947462574,2416.612707738691,2394.792757700316,2373.1975470869093,2351.8429182357227,2330.7440837392296,2309.915605837336,2289.371377616419,2269.124606080786,2249.187797154907,2229.5727426677213,2210.2905093625322,2191.351429968496,2172.7650963615565,2154.5403548349045,2136.6853034906976,2119.207291756876,2102.1129220245984,2085.4080533939523,2069.097807507468,2053.186576443325,2037.6780326323267,2022.5751407554792,2007.8801715716559,1993.5947176181262,1979.7197107199463,1966.2554412381753,1953.2015789807904,1940.557195694866,1928.320789053322,1916.490308044992,1905.0631796724106,1894.0363368579865,1883.406247455794,1873.1689442633503,1863.320055925232,1853.854838618418,1844.768208407608,1836.0547741577097,1827.7088708899023,1819.7245934674809,1812.0958304977337,1804.8162983366997,1797.8795750844688,1791.2791344600264,1785.0083794461682,1779.060675597001,1773.4293839027284,1768.1078931089717,1763.0896513906423,1758.3681972834074,1753.9371897790827,1749.7904374946877,1745.921926828638,1742.3258490212702,1738.9966260409797,1735.9289352212656,1733.11773257829,1730.5582747428314,1728.2461394449954,1726.1772444945204,1724.3478652041108,1722.75465020785,1721.3946356314618,1720.2652575758484,1719.3643628801844,1718.6902181355167,1718.2415169247242,1718.017385269445]}],"reportKeys":["time","cpuTime","cycles","iters","allocated","numGcs","bytesCopied","mutatorWallSeconds","mutatorCpuSeconds","gcWallSeconds","gcCpuSeconds"],"reportNumber":0,"reportName":"n-body (4 threads)","reportOutliers":{"highSevere":0,"highMild":0,"lowMild":0,"samplesSeen":10,"lowSevere":0},"reportMeasured":[[7.08257183432579e-2,0.282109691,162900047,1,91289040,49,10709208,6.578388999999998e-2,0.26419699999999996,5.045594e-3,0.26419699999999996],[0.14239781349897385,0.5672690949999999,327515917,2,185932360,99,21549704,0.131563099,0.5229590000000001,1.0838399e-2,0.5229590000000001],[0.21461691707372665,0.853072941,493619146,3,278219472,148,32233168,0.198492483,0.7909979999999999,1.6128148000000002e-2,0.7909979999999999],[0.2851038873195648,1.135857112,655738497,4,370925688,196,43349728,0.26345141800000005,1.0862479999999999,2.1656182999999996e-2,1.0862479999999999],[0.35621460527181625,1.419432316,819292390,5,463391024,244,53627024,0.3287497429999999,1.2866430000000006,2.7468632000000007e-2,1.2866430000000006],[0.4277256652712822,1.7030977540000007,983767170,6,556073680,296,63686840,0.39548578199999995,1.5338119999999993,3.2243656999999995e-2,1.5338119999999993],[0.5002128556370735,1.9928895949999994,1150486975,7,648039944,343,74253448,0.460831982,1.8057760000000007,3.938474900000001e-2,1.8057760000000007],[0.5717407613992691,2.2754238539999996,1315000315,8,741366408,399,85900960,0.5274637169999998,2.0453270000000003,4.428079699999998e-2,2.0453270000000003],[0.6409047618508339,2.553820507000001,1474076877,9,835367168,439,96113512,0.59226329,2.354149999999999,4.8645302e-2,2.354149999999999],[0.7126123532652855,2.839542969,1639003554,10,926943520,489,107117640,0.6579359629999999,2.577857,5.4680145999999985e-2,2.577857],[0.7841541916131973,3.1245307009999994,1803549044,11,1018400808,535,117524208,0.7242453310000001,2.832293,5.9912625e-2,2.832293]]}]]

==> data/nbody-reducer/allpairs-data/allpairs-5.csv <==
PROGNAME,VARIANT,ARGS,HOSTNAME,RUNID,CI_BUILD_ID,THREADS,DATETIME,MINTIME,MEDIANTIME,MAXTIME,MINTIME_PRODUCTIVITY,MEDIANTIME_PRODUCTIVITY,MAXTIME_PRODUCTIVITY,ALLTIMES,TRIALS,COMPILER,COMPILE_FLAGS,RUNTIME_FLAGS,ENV_VARS,BENCH_VERSION,BENCH_FILE,UNAME,PROCESSOR,TOPOLOGY,GIT_BRANCH,GIT_HASH,GIT_DEPTH,WHO,ETC_ISSUE,LSPCI,FULL_LOG,MEDIANTIME_ALLOCRATE,MEDIANTIME_MEMFOOTPRINT,ALLJITTIMES,RETRIES,CAPABILITIES,BYTES_ALLOC,BYTES_COPIED,NUMGC,CPUTIME,CYCLES,RSQR_TIME_FIT,RSQR_TIME_LOW
"n-body (5 threads)","criterion","","c-swarm","c-swarm_1479091803","","0","2016-11-14 02:50:02.94121 UTC","6.180050718917782e-2","6.197570530059454e-2","6.212770145224487e-2","","0.9106528970639345","","","1","","","","[[]]","0.0","","Linux c-swarm 3.13.0-65-generic #105-Ubuntu SMP Mon Sep 21 18:50:58 UTC 2015 x86_64 x86_64 x86_64 GNU/Linux","","","master","73a60850895f6601b711d8266e2f93e855b63680","154","","","","","1977769372","","","0","5.0","1.2257365177622378e8","1.0772955972027972e7","56.15384615384616","0.305952330923077","1.4254351474125874e8","0.9999818249176605","0.999960359240184"


==> data/nbody-reducer/allpairs-data/allpairs-5.json <==
["criterio","1.1.3.1",[{"reportAnalysis":{"anMean":{"estUpperBound":6.196391351491595e-2,"estLowerBound":6.1805086117071674e-2,"estPoint":6.1888831272441006e-2,"estConfidenceLevel":0.95},"anRegress":[{"regRSquare":{"estUpperBound":0.9999982316165181,"estLowerBound":0.999960359240184,"estPoint":0.9999818249176605,"estConfidenceLevel":0.95},"regResponder":"time","regCoeffs":{"y":{"estUpperBound":3.312622402469762e-4,"estLowerBound":-1.7468640747593982e-3,"estPoint":-5.635804299152568e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":6.212770145224487e-2,"estLowerBound":6.180050718917782e-2,"estPoint":6.197570530059454e-2,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999991844226408,"estLowerBound":0.9999848588036803,"estPoint":0.9999945358538663,"estConfidenceLevel":0.95},"regResponder":"allocated","regCoeffs":{"y":{"estUpperBound":825452.4549298313,"estLowerBound":-863523.1521193536,"estPoint":-48333.21212124836,"estConfidenceLevel":0.95},"iters":{"estUpperBound":1.2276833538461527e8,"estLowerBound":1.2241419786617795e8,"estPoint":1.2257365177622378e8,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999893156021441,"estLowerBound":0.9998111354145932,"estPoint":0.9999364917522515,"estConfidenceLevel":0.95},"regResponder":"bytesCopied","regCoeffs":{"y":{"estUpperBound":697217.0721649538,"estLowerBound":66854.9248677454,"estPoint":282803.5151515079,"estConfidenceLevel":0.95},"iters":{"estUpperBound":1.0810142164263329e7,"estLowerBound":1.0717714640000006e7,"estPoint":1.0772955972027972e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.999998401116987,"estLowerBound":0.9999570208083415,"estPoint":0.9999818245379649,"estConfidenceLevel":0.95},"regResponder":"cycles","regCoeffs":{"y":{"estUpperBound":1117369.762710905,"estLowerBound":-3863475.1711486247,"estPoint":-1293838.3181819115,"estConfidenceLevel":0.95},"iters":{"estUpperBound":1.4287436795094627e8,"estLowerBound":1.4209253234285715e8,"estPoint":1.4254351474125874e8,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999100730835742,"estLowerBound":0.9992784074552068,"estPoint":0.9997200213181737,"estConfidenceLevel":0.95},"regResponder":"numGcs","regCoeffs":{"y":{"estUpperBound":5.64935064935034,"estLowerBound":-0.8527607361963474,"estPoint":1.8333333333332917,"estConfidenceLevel":0.95},"iters":{"estUpperBound":56.65739910313899,"estLowerBound":55.69827586206895,"estPoint":56.15384615384616,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999979094267817,"estLowerBound":0.9999790535743907,"estPoint":0.9999912065013368,"estConfidenceLevel":0.95},"regResponder":"mutatorWallSeconds","regCoeffs":{"y":{"estUpperBound":5.46376597434942e-4,"estLowerBound":-8.308007635624385e-4,"estPoint":-1.1972313636357103e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":5.653473912213737e-2,"estLowerBound":5.631935618811887e-2,"estPoint":5.643834990559438e-2,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999060749331714,"estLowerBound":0.9986918295465769,"estPoint":0.9994557056239072,"estConfidenceLevel":0.95},"regResponder":"gcWallSeconds","regCoeffs":{"y":{"estUpperBound":9.250869095182695e-5,"estLowerBound":-1.0407726393110322e-3,"estPoint":-4.3984265151515435e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":5.622982989690727e-3,"estLowerBound":5.423678028169009e-3,"estPoint":5.537349164335664e-3,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999980973248613,"estLowerBound":0.9999741211344038,"estPoint":0.9999888206096652,"estConfidenceLevel":0.95},"regResponder":"cpuTime","regCoeffs":{"y":{"estUpperBound":1.9889368229378556e-3,"estLowerBound":-6.359473485057389e-3,"estPoint":-2.396273166667039e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.30649558991793335,"estLowerBound":0.30504201978099155,"estPoint":0.305952330923077,"estConfidenceLevel":0.95}}}],"anStdDev":{"estUpperBound":2.174081815367686e-4,"estLowerBound":1.012529701616143e-4,"estPoint":1.4610088339870429e-4,"estConfidenceLevel":0.95},"anOutlierVar":{"ovFraction":7.638888888888883e-2,"ovDesc":"slight","ovEffect":"Slight"},"anOverhead":1.982449767267148e-6},"reportKDEs":[{"kdeValues":[6.154781992143535e-2,6.155253387829553e-2,6.155724783515572e-2,6.15619617920159e-2,6.1566675748876094e-2,6.157138970573628e-2,6.1576103662596464e-2,6.158081761945665e-2,6.158553157631683e-2,6.159024553317702e-2,6.15949594900372e-2,6.159967344689739e-2,6.160438740375758e-2,6.1609101360617764e-2,6.161381531747795e-2,6.1618529274338134e-2,6.162324323119832e-2,6.16279571880585e-2,6.163267114491869e-2,6.163738510177888e-2,6.1642099058639065e-2,6.164681301549925e-2,6.1651526972359434e-2,6.165624092921962e-2,6.1660954886079804e-2,6.166566884293999e-2,6.167038279980017e-2,6.1675096756660365e-2,6.167981071352055e-2,6.1684524670380735e-2,6.168923862724092e-2,6.1693952584101104e-2,6.169866654096129e-2,6.1703380497821474e-2,6.1708094454681665e-2,6.171280841154185e-2,6.1717522368402035e-2,6.172223632526222e-2,6.1726950282122404e-2,6.173166423898259e-2,6.1736378195842774e-2,6.174109215270296e-2,6.174580610956315e-2,6.1750520066423335e-2,6.175523402328352e-2,6.1759947980143705e-2,6.176466193700389e-2,6.1769375893864074e-2,6.177408985072426e-2,6.177880380758445e-2,6.1783517764444636e-2,6.178823172130482e-2,6.1792945678165005e-2,6.179765963502519e-2,6.1802373591885375e-2,6.180708754874556e-2,6.181180150560575e-2,6.1816515462465936e-2,6.182122941932612e-2,6.1825943376186306e-2,6.183065733304649e-2,6.1835371289906675e-2,6.184008524676686e-2,6.1844799203627045e-2,6.1849513160487236e-2,6.185422711734742e-2,6.1858941074207606e-2,6.186365503106779e-2,6.1868368987927976e-2,6.187308294478816e-2,6.1877796901648345e-2,6.188251085850854e-2,6.188722481536872e-2,6.1891938772228906e-2,6.189665272908909e-2,6.1901366685949276e-2,6.190608064280946e-2,6.1910794599669645e-2,6.191550855652983e-2,6.192022251339002e-2,6.192493647025021e-2,6.192965042711039e-2,6.1934364383970576e-2,6.193907834083076e-2,6.1943792297690946e-2,6.194850625455113e-2,6.195322021141132e-2,6.195793416827151e-2,6.196264812513169e-2,6.196736208199188e-2,6.197207603885206e-2,6.1976789995712246e-2,6.198150395257243e-2,6.1986217909432616e-2,6.199093186629281e-2,6.199564582315299e-2,6.200035978001318e-2,6.200507373687336e-2,6.200978769373355e-2,6.201450165059373e-2,6.2019215607453916e-2,6.202392956431411e-2,6.202864352117429e-2,6.203335747803448e-2,6.203807143489466e-2,6.204278539175485e-2,6.204749934861503e-2,6.2052213305475216e-2,6.20569272623354e-2,6.206164121919559e-2,6.206635517605578e-2,6.207106913291596e-2,6.207578308977615e-2,6.208049704663633e-2,6.208521100349652e-2,6.20899249603567e-2,6.209463891721689e-2,6.209935287407708e-2,6.210406683093726e-2,6.210878078779745e-2,6.211349474465763e-2,6.211820870151782e-2,6.2122922658378e-2,6.212763661523819e-2,6.213235057209838e-2,6.213706452895856e-2,6.214177848581875e-2,6.214649244267893e-2],"kdeType":"time","kdePDF":[1202.050132534838,1202.4532928814624,1203.2591882544532,1204.466968125865,1206.0753569885633,1208.0826547073489,1210.4867370026627,1213.285056080064,1216.4746414217343,1220.052100759264,1224.0136212497682,1228.3549708800485,1233.0715001259396,1238.1581438962273,1243.6094237925033,1249.419450718066,1255.581927870429,1262.0901541531907,1268.9370280438827,1276.1150519549672,1283.6163371254333,1291.4326090803038,1299.5552136949832,1307.9751239005936,1316.6829470653458,1325.6689330855686,1334.9229832182104,1344.434659684552,1354.1931960724064,1364.1875085613437,1374.4062079924279,1384.8376128005814,1395.4697628240995,1406.2904340019256,1417.2871539651926,1428.4472185251589,1439.757709055168,1451.205510759493,1462.7773318170882,1474.45972338325,1486.2391004271406,1498.1017633778936,1510.0339205469259,1522.0217112887512,1534.0512298575325,1546.1085499113453,1558.1797496112022,1570.2509372568313,1582.3082773965084,1594.3380173435464,1606.3265140277042,1618.2602611055236,1630.1259162497736,1641.9103285344697,1653.6005658287197,1665.1839421095856,1676.6480446016628,1687.9807606487475,1699.1703042212814,1710.2052419617612,1721.0745186695008,1731.767482125503,1742.2739071583478,1752.5840188523139,1762.6885148000417,1772.5785863033698,1782.2459384280053,1791.6828088200189,1800.8819851951655,1809.836821415319,1818.5412520702723,1826.989805487395,1835.177615096501,1843.1004290824035,1850.7546182633455,1858.137182139423,1865.2457530615893,1872.0785984784839,1878.6346212254462,1884.9133578273313,1890.9149747944311,1896.6402628984933,1902.090629423968,1907.2680883976102,1912.1752488079717,1916.8153008345257,1921.1920001146345,1925.309650084867,1929.173082441538,1932.787635773547,1936.1591324287149,1939.2938536827526,1942.1985132877282,1944.8802294843792,1947.3464955698319,1949.6051491191445,1951.6643399656305,1953.5324970510308,1955.2182942623058,1956.7306153770485,1958.0785182442876,1959.2711983316817,1960.3179517737851,1961.2281380592365,1962.011142497251,1962.6763386057692,1963.2330505649609,1963.6905158805052,1964.0578484011676,1964.344001834658,1964.5577339045649,1964.7075712893763,1964.801775482121,1964.8483097061462,1964.8548070188265,1964.8285397307675,1964.7763902631925,1964.7048235608015,1964.6198611714349,1964.527057097433,1964.4314755166151,1964.3376704634393,1964.249667553065,1964.1709478228663,1964.1044337573942,1964.0524775539366,1964.0168516767233,1963.9987417384737]}],"reportKeys":["time","cpuTime","cycles","iters","allocated","numGcs","bytesCopied","mutatorWallSeconds","mutatorCpuSeconds","gcWallSeconds","gcCpuSeconds"],"reportNumber":0,"reportName":"n-body (5 threads)","reportOutliers":{"highSevere":0,"highMild":0,"lowMild":1,"samplesSeen":11,"lowSevere":0},"reportMeasured":[[6.144208461046219e-2,0.30363733800000003,141317964,1,122379040,55,10782168,5.6235867999999994e-2,0.290654,5.2102e-3,0.290654],[0.1241941973567009,0.6122864140000002,285648090,2,244805952,114,21628800,0.11343646499999999,0.5723790000000001,1.0761772999999999e-2,0.5723790000000001],[0.18554118275642395,0.9168643259999998,426745492,3,367352272,173,32808648,0.168936517,0.8420329999999998,1.6608649e-2,0.8420329999999998],[0.24738848209381104,1.2210412670000004,568993588,4,491202816,225,43480072,0.225707351,1.0777200000000002,2.1685033e-2,1.0777200000000002],[0.30798953771591187,1.5228131860000005,708375427,5,612463424,279,54134096,0.281188125,1.3915089999999997,2.6805438000000008e-2,1.3915089999999997],[0.37174106389284134,1.8341748109999996,855003305,6,735790784,345,65067512,0.3392274959999999,1.6690950000000004,3.2517568999999996e-2,1.6690950000000004],[0.43279843032360077,2.137149408999999,995434688,7,858016608,396,76367456,0.39456893000000015,1.8876790000000003,3.8233567999999996e-2,1.8876790000000003],[0.4955996200442314,2.4482967140000014,1139876564,8,980833264,455,86545408,0.45162362999999983,2.2375049999999987,4.397994399999999e-2,2.2375049999999987],[0.5574401840567589,2.751178542,1282109350,9,1101032768,506,96671816,0.5081440560000003,2.429317000000001,4.930009200000002e-2,2.429317000000001],[0.6169475093483925,3.0484251639999993,1418975478,10,1227829096,558,107740816,0.5630667799999998,2.7773639999999986,5.388461e-2,2.7773639999999986],[0.6820926517248154,3.367167664,1568808730,11,1348691216,622,118860448,0.620832938,3.0323569999999993,6.126361899999999e-2,3.0323569999999993],[0.7441671043634415,3.672491699000002,1711579414,12,1469767600,674,129596968,0.6777864589999996,3.411549000000001,6.6384628e-2,3.411549000000001]]}]]

==> data/nbody-reducer/allpairs-data/allpairs-6.csv <==
PROGNAME,VARIANT,ARGS,HOSTNAME,RUNID,CI_BUILD_ID,THREADS,DATETIME,MINTIME,MEDIANTIME,MAXTIME,MINTIME_PRODUCTIVITY,MEDIANTIME_PRODUCTIVITY,MAXTIME_PRODUCTIVITY,ALLTIMES,TRIALS,COMPILER,COMPILE_FLAGS,RUNTIME_FLAGS,ENV_VARS,BENCH_VERSION,BENCH_FILE,UNAME,PROCESSOR,TOPOLOGY,GIT_BRANCH,GIT_HASH,GIT_DEPTH,WHO,ETC_ISSUE,LSPCI,FULL_LOG,MEDIANTIME_ALLOCRATE,MEDIANTIME_MEMFOOTPRINT,ALLJITTIMES,RETRIES,CAPABILITIES,BYTES_ALLOC,BYTES_COPIED,NUMGC,CPUTIME,CYCLES,RSQR_TIME_FIT,RSQR_TIME_LOW
"n-body (6 threads)","criterion","","c-swarm","c-swarm_1479091810","","0","2016-11-14 02:50:09.94118 UTC","5.8202933236707735e-2","5.8655210725077386e-2","5.9129303332689724e-2","","0.9019415684252231","","","1","","","","[[]]","0.0","","Linux c-swarm 3.13.0-65-generic #105-Ubuntu SMP Mon Sep 21 18:50:58 UTC 2015 x86_64 x86_64 x86_64 GNU/Linux","","","master","73a60850895f6601b711d8266e2f93e855b63680","154","","","","","2612308267","","","0","6.0","1.532254918881119e8","1.1040505818181822e7","60.59790209790211","0.3439394319125874","1.3490641801048952e8","0.9998452751330167","0.9996633289791665"


==> data/nbody-reducer/allpairs-data/allpairs-6.json <==
["criterio","1.1.3.1",[{"reportAnalysis":{"anMean":{"estUpperBound":5.8936584776677556e-2,"estLowerBound":5.8569858254630056e-2,"estPoint":5.87410660641551e-2,"estConfidenceLevel":0.95},"anRegress":[{"regRSquare":{"estUpperBound":0.9999596904620326,"estLowerBound":0.9996633289791665,"estPoint":0.9998452751330167,"estConfidenceLevel":0.95},"regResponder":"time","regCoeffs":{"y":{"estUpperBound":2.325957623727039e-3,"estLowerBound":-2.365250636920676e-3,"estPoint":3.6019628698170665e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":5.9129303332689724e-2,"estLowerBound":5.8202933236707735e-2,"estPoint":5.8655210725077386e-2,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999986921570273,"estLowerBound":0.9999872076918354,"estPoint":0.9999949496272323,"estConfidenceLevel":0.95},"regResponder":"allocated","regCoeffs":{"y":{"estUpperBound":1945052.4797454602,"estLowerBound":-1224602.6758945035,"estPoint":-17603.272727357224,"estConfidenceLevel":0.95},"iters":{"estUpperBound":1.5341968988502038e8,"estLowerBound":1.530260872314875e8,"estPoint":1.532254918881119e8,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999451051081781,"estLowerBound":0.9993287817462867,"estPoint":0.9997184422162776,"estConfidenceLevel":0.95},"regResponder":"bytesCopied","regCoeffs":{"y":{"estUpperBound":-149323.41333332987,"estLowerBound":-1297967.0805687518,"estPoint":-737685.8181818251,"estConfidenceLevel":0.95},"iters":{"estUpperBound":1.1147630151724132e7,"estLowerBound":1.0926662522522531e7,"estPoint":1.1040505818181822e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999734558679073,"estLowerBound":0.9997095574475326,"estPoint":0.999845276826304,"estConfidenceLevel":0.95},"regResponder":"cycles","regCoeffs":{"y":{"estUpperBound":5007116.506173206,"estLowerBound":-6893090.567165058,"estPoint":831001.5151514013,"estConfidenceLevel":0.95},"iters":{"estUpperBound":1.3620640081395337e8,"estLowerBound":1.340100276041667e8,"estPoint":1.3490641801048952e8,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999161651966575,"estLowerBound":0.9990081563017054,"estPoint":0.9995435507397273,"estConfidenceLevel":0.95},"regResponder":"numGcs","regCoeffs":{"y":{"estUpperBound":1.2081911262798906,"estLowerBound":-7.585754451733668,"estPoint":-1.8030303030303447,"estConfidenceLevel":0.95},"iters":{"estUpperBound":61.46226415094334,"estLowerBound":59.78486334968464,"estPoint":60.59790209790211,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999632481399395,"estLowerBound":0.9994892344685837,"estPoint":0.9997859119896103,"estConfidenceLevel":0.95},"regResponder":"mutatorWallSeconds","regCoeffs":{"y":{"estUpperBound":2.6547452728483702e-3,"estLowerBound":-2.589109415662845e-3,"estPoint":5.236463030303424e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":5.346818277464787e-2,"estLowerBound":5.236027056390971e-2,"estPoint":5.290357444055943e-2,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9998698226063621,"estLowerBound":0.9988305673274707,"estPoint":0.9994163076857089,"estConfidenceLevel":0.95},"regResponder":"gcWallSeconds","regCoeffs":{"y":{"estUpperBound":3.8318158566974763e-4,"estLowerBound":-8.101235124555072e-4,"estPoint":-1.5918672727273264e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":5.8371481675675695e-3,"estLowerBound":5.64832742857143e-3,"estPoint":5.751638150349651e-3,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999896754140869,"estLowerBound":0.9999048344297644,"estPoint":0.9999535273120681,"estConfidenceLevel":0.95},"regResponder":"cpuTime","regCoeffs":{"y":{"estUpperBound":6.143600195432474e-3,"estLowerBound":-1.1734490627986796e-2,"estPoint":-5.086668181812226e-5,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.3455241553223484,"estLowerBound":0.3423619772070585,"estPoint":0.3439394319125874,"estConfidenceLevel":0.95}}}],"anStdDev":{"estUpperBound":5.146776884895747e-4,"estLowerBound":2.7540923145559883e-4,"estPoint":3.6518461228235335e-4,"estConfidenceLevel":0.95},"anOutlierVar":{"ovFraction":7.638888888888876e-2,"ovDesc":"slight","ovEffect":"Slight"},"anOverhead":2.268887646802406e-6},"reportKDEs":[{"kdeValues":[5.80430697525814e-2,5.805391205423752e-2,5.806475435589364e-2,5.807559665754976e-2,5.808643895920587e-2,5.809728126086199e-2,5.8108123562518106e-2,5.811896586417423e-2,5.812980816583034e-2,5.814065046748646e-2,5.8151492769142575e-2,5.8162335070798696e-2,5.8173177372454817e-2,5.818401967411093e-2,5.819486197576705e-2,5.8205704277423165e-2,5.8216546579079285e-2,5.82273888807354e-2,5.823823118239152e-2,5.8249073484047634e-2,5.8259915785703754e-2,5.827075808735987e-2,5.828160038901599e-2,5.82924426906721e-2,5.830328499232822e-2,5.8314127293984344e-2,5.832496959564046e-2,5.833581189729658e-2,5.834665419895269e-2,5.835749650060881e-2,5.836833880226493e-2,5.837918110392105e-2,5.839002340557716e-2,5.840086570723328e-2,5.8411708008889396e-2,5.842255031054552e-2,5.843339261220164e-2,5.844423491385775e-2,5.845507721551387e-2,5.8465919517169986e-2,5.8476761818826106e-2,5.848760412048222e-2,5.849844642213834e-2,5.8509288723794455e-2,5.8520131025450575e-2,5.853097332710669e-2,5.854181562876281e-2,5.855265793041893e-2,5.8563500232075044e-2,5.8574342533731165e-2,5.858518483538728e-2,5.85960271370434e-2,5.860686943869951e-2,5.8617711740355634e-2,5.862855404201175e-2,5.863939634366787e-2,5.865023864532398e-2,5.86610809469801e-2,5.8671923248636224e-2,5.868276555029234e-2,5.869360785194846e-2,5.870445015360457e-2,5.871529245526069e-2,5.8726134756916806e-2,5.873697705857293e-2,5.874781936022904e-2,5.875866166188516e-2,5.8769503963541275e-2,5.8780346265197396e-2,5.879118856685351e-2,5.880203086850963e-2,5.881287317016575e-2,5.8823715471821865e-2,5.8834557773477986e-2,5.88454000751341e-2,5.885624237679022e-2,5.8867084678446334e-2,5.8877926980102455e-2,5.888876928175857e-2,5.889961158341469e-2,5.89104538850708e-2,5.8921296186726924e-2,5.8932138488383044e-2,5.894298079003916e-2,5.895382309169528e-2,5.896466539335139e-2,5.897550769500751e-2,5.898634999666363e-2,5.899719229831975e-2,5.900803459997586e-2,5.901887690163198e-2,5.9029719203288096e-2,5.904056150494422e-2,5.905140380660034e-2,5.906224610825645e-2,5.907308840991257e-2,5.9083930711568686e-2,5.9094773013224806e-2,5.910561531488092e-2,5.911645761653704e-2,5.9127299918193155e-2,5.9138142219849275e-2,5.914898452150539e-2,5.915982682316151e-2,5.9170669124817624e-2,5.9181511426473744e-2,5.9192353728129865e-2,5.920319602978598e-2,5.92140383314421e-2,5.922488063309821e-2,5.9235722934754334e-2,5.924656523641045e-2,5.925740753806657e-2,5.926824983972268e-2,5.92790921413788e-2,5.928993444303492e-2,5.930077674469104e-2,5.931161904634716e-2,5.932246134800327e-2,5.933330364965939e-2,5.9344145951315506e-2,5.935498825297163e-2,5.936583055462774e-2,5.937667285628386e-2,5.9387515157939975e-2,5.9398357459596096e-2,5.940919976125221e-2,5.942004206290833e-2],"kdeType":"time","kdePDF":[679.8302521018445,679.897244359472,680.0311073958751,680.2315984677022,680.4983539954793,680.8308902053593,681.2286039832725,681.6907739401801,682.2165616868288,682.8050133160889,683.455061090664,684.1655253336677,684.9351165192774,685.7624375604067,686.6459862900716,687.5841581328781,688.5752489628127,689.6174581432879,690.7088917451803,691.8475659383777,693.0314105521651,694.2582727995725,695.5259211606402,696.8320494193644,698.17428084893,699.5501725396575,700.9572198639397,702.3928610722736,703.8544820143362,705.3394209788886,706.8449736461271,708.368398145931,709.9069202152791,711.4577384479246,713.0180296292253,714.5849541488242,716.1556614836625,717.7272957435806,719.2970012715308,720.8619282901618,722.4192385862913,723.9661112244856,725.4997482806906,727.01738058655,728.5162734747336,729.993732515278,731.4471092326114,732.8738067925922,734.2712856485546,735.637069135006,736.9687489972853,738.2639908451393,739.5205395178671,740.7362243483327,741.9089643128738,743.0367730538204,744.1177637611016,745.1501538991614,746.1322697652236,747.0625508647646,747.9395540899434,748.7619576866495,749.5285649958076,750.2383079546073,750.8902503434067,751.4835907642114,752.0176653368454,752.4919500992123,752.9060630984095,753.2597661598808,753.5529663223167,753.7857169265885,753.958218347687,754.0708183593728,754.1240121220965,754.1184417856484,754.0548956989961,753.9343072208475,753.757753125613,753.5264516006808,753.2417598321906,752.9051711778643,752.5183119268642,752.0829376481148,751.6009291300608,751.0742879163765,750.5051314437669,749.8956877895944,749.2482900387469,748.5653702807863,747.8494532500979,747.1031496234041,746.3291489906392,745.5302125168027,744.7091653139636,743.86888854414,743.0123112752336,742.1424021136227,741.2621606383395,740.3746086630274,739.4827813530197,738.589718225952,737.6984540652727,736.8120097768484,735.9333832195813,735.0655400415367,734.2114045535318,733.3738506724491,732.5556929666973,731.7596778362762,730.9884748597547,730.2446683402087,729.5307490817144,728.8491064274226,728.2020205894937,727.591655300294,727.0200508132228,726.4891172803656,726.0006285328661,725.556216288462,725.1573648090713,724.8054060296304,724.5015151775935,724.2467069006148,724.0418319179419,723.887574209001,723.784448750498,723.7327998111848]}],"reportKeys":["time","cpuTime","cycles","iters","allocated","numGcs","bytesCopied","mutatorWallSeconds","mutatorCpuSeconds","gcWallSeconds","gcCpuSeconds"],"reportNumber":0,"reportName":"n-body (6 threads)","reportOutliers":{"highSevere":0,"highMild":0,"lowMild":0,"samplesSeen":11,"lowSevere":0},"reportMeasured":[[5.905074626207352e-2,0.343498599,135818217,1,152528432,60,10540224,5.362472900000001e-2,0.322292,5.4303780000000005e-3,0.322292],[0.11861172318458557,0.6905974099999999,272808568,2,305169376,120,21274224,0.10714720900000001,0.6021089999999999,1.1468784e-2,0.6021089999999999],[0.17632801085710526,1.0340560749999999,405555393,3,461602960,182,32664064,0.158940475,0.950223,1.7391748e-2,0.950223],[0.23448870331048965,1.3795490480000003,539324382,4,612244520,240,42986752,0.21099740399999994,1.2322989999999998,2.3495514000000002e-2,1.2322989999999998],[0.29496534168720245,1.7227486030000003,678420319,5,766372464,301,53944680,0.26635537500000006,1.5178920000000002,2.861432e-2,1.5178920000000002],[0.34894803911447525,2.05085245,802579762,6,917905760,356,65816472,0.31493094099999996,1.8531300000000002,3.402137300000001e-2,1.8531300000000002],[0.4092613011598587,2.3976923160000005,941299449,7,1075004840,418,76464584,0.369779579,2.158161999999999,3.9485935e-2,2.158161999999999],[0.4680265486240387,2.746049543,1076459132,8,1226515864,480,88558896,0.4225867700000001,2.488569,4.5444105999999984e-2,2.488569],[0.532001405954361,3.1018129949999995,1223600511,9,1378503920,552,98856272,0.480910245,2.7622780000000002,5.109529199999999e-2,2.7622780000000002],[0.5893160551786423,3.4483950699999983,1355423746,10,1532943792,607,108165832,0.5313107500000003,3.1442880000000013,5.800952800000003e-2,3.1442880000000013],[0.6491314023733139,3.796720780000001,1492998388,11,1684910744,671,120371528,0.5865248489999999,3.490818000000001,6.2610836e-2,3.490818000000001],[0.6992995142936707,4.114692399999999,1608384756,12,1837674456,718,132663696,0.6296542359999995,3.629816999999999,6.9649721e-2,3.629816999999999]]}]]

==> data/nbody-reducer/allpairs-data/allpairs-7.csv <==
PROGNAME,VARIANT,ARGS,HOSTNAME,RUNID,CI_BUILD_ID,THREADS,DATETIME,MINTIME,MEDIANTIME,MAXTIME,MINTIME_PRODUCTIVITY,MEDIANTIME_PRODUCTIVITY,MAXTIME_PRODUCTIVITY,ALLTIMES,TRIALS,COMPILER,COMPILE_FLAGS,RUNTIME_FLAGS,ENV_VARS,BENCH_VERSION,BENCH_FILE,UNAME,PROCESSOR,TOPOLOGY,GIT_BRANCH,GIT_HASH,GIT_DEPTH,WHO,ETC_ISSUE,LSPCI,FULL_LOG,MEDIANTIME_ALLOCRATE,MEDIANTIME_MEMFOOTPRINT,ALLJITTIMES,RETRIES,CAPABILITIES,BYTES_ALLOC,BYTES_COPIED,NUMGC,CPUTIME,CYCLES,RSQR_TIME_FIT,RSQR_TIME_LOW
"n-body (7 threads)","criterion","","c-swarm","c-swarm_1479091817","","0","2016-11-14 02:50:17.070852 UTC","5.150118281865477e-2","5.213406714764271e-2","5.289613018036993e-2","","0.898647951137627","","","1","","","","[[]]","0.0","","Linux c-swarm 3.13.0-65-generic #105-Ubuntu SMP Mon Sep 21 18:50:58 UTC 2015 x86_64 x86_64 x86_64 GNU/Linux","","","master","73a60850895f6601b711d8266e2f93e855b63680","154","","","","","3120648453","","","0","7.0","1.6269209600000003e8","1.0436917406593407e7","56.84065934065935","0.35553753245054953","1.1990785776923078e8","0.9995248639140384","0.9988236536059838"


==> data/nbody-reducer/allpairs-data/allpairs-7.json <==
["criterio","1.1.3.1",[{"reportAnalysis":{"anMean":{"estUpperBound":5.252430047555065e-2,"estLowerBound":5.198880437086604e-2,"estPoint":5.221285312038315e-2,"estConfidenceLevel":0.95},"anRegress":[{"regRSquare":{"estUpperBound":0.9999323528312698,"estLowerBound":0.9988236536059838,"estPoint":0.9995248639140384,"estConfidenceLevel":0.95},"regResponder":"time","regCoeffs":{"y":{"estUpperBound":4.358191985004281e-3,"estLowerBound":-3.190589341182908e-3,"estPoint":5.797457236508712e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":5.289613018036993e-2,"estLowerBound":5.150118281865477e-2,"estPoint":5.213406714764271e-2,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999983690722475,"estLowerBound":0.9999882891802295,"estPoint":0.9999944428836275,"estConfidenceLevel":0.95},"regResponder":"allocated","regCoeffs":{"y":{"estUpperBound":1833074.6590087481,"estLowerBound":-1424124.9974294978,"estPoint":152134.15384576685,"estConfidenceLevel":0.95},"iters":{"estUpperBound":1.6296930848609066e8,"estLowerBound":1.6247869092592585e8,"estPoint":1.6269209600000003e8,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999224932329965,"estLowerBound":0.9991770140830579,"estPoint":0.9996822890933702,"estConfidenceLevel":0.95},"regResponder":"bytesCopied","regCoeffs":{"y":{"estUpperBound":437713.1789473485,"estLowerBound":-624350.9179190906,"estPoint":-4935.076923099575,"estConfidenceLevel":0.95},"iters":{"estUpperBound":1.0539073244318176e7,"estLowerBound":1.0347896773759456e7,"estPoint":1.0436917406593407e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999298724938277,"estLowerBound":0.9987973701546762,"estPoint":0.9995248628672192,"estConfidenceLevel":0.95},"regResponder":"cycles","regCoeffs":{"y":{"estUpperBound":9731203.691424998,"estLowerBound":-6621708.5556491325,"estPoint":1336365.6923074485,"estConfidenceLevel":0.95},"iters":{"estUpperBound":1.2175587272777775e8,"estLowerBound":1.1838157983560312e8,"estPoint":1.1990785776923078e8,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9997654849133377,"estLowerBound":0.9963387895361906,"estPoint":0.9984078785044277,"estConfidenceLevel":0.95},"regResponder":"numGcs","regCoeffs":{"y":{"estUpperBound":8.6582446808516,"estLowerBound":-5.077097505668904,"estPoint":1.3461538461537175,"estConfidenceLevel":0.95},"iters":{"estUpperBound":58.389830508474624,"estLowerBound":55.63333333333334,"estPoint":56.84065934065935,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999292076961509,"estLowerBound":0.9990853891211562,"estPoint":0.999570961769215,"estConfidenceLevel":0.95},"regResponder":"mutatorWallSeconds","regCoeffs":{"y":{"estUpperBound":4.056825856199619e-3,"estLowerBound":-2.725219685658222e-3,"estPoint":7.18702461538332e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":4.7553380094982084e-2,"estLowerBound":4.624990133277367e-2,"estPoint":4.685017107692309e-2,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9998329917341532,"estLowerBound":0.9950389767140758,"estPoint":0.9981932554394837,"estConfidenceLevel":0.95},"regResponder":"gcWallSeconds","regCoeffs":{"y":{"estUpperBound":5.887051303940772e-4,"estLowerBound":-8.439433634184896e-4,"estPoint":-1.3445973076924166e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":5.458887210466439e-3,"estLowerBound":5.172283994047619e-3,"estPoint":5.283894346153847e-3,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999832598136156,"estLowerBound":0.9994233628130514,"estPoint":0.9997887430599081,"estConfidenceLevel":0.95},"regResponder":"cpuTime","regCoeffs":{"y":{"estUpperBound":1.7425580632243483e-2,"estLowerBound":-1.5050129157765475e-2,"estPoint":3.4064461538352287e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.3589547192502986,"estLowerBound":0.3524334669457995,"estPoint":0.35553753245054953,"estConfidenceLevel":0.95}}}],"anStdDev":{"estUpperBound":8.343410686320427e-4,"estLowerBound":3.4383874625438994e-4,"estPoint":5.019650719483646e-4,"estConfidenceLevel":0.95},"anOutlierVar":{"ovFraction":7.100591715976316e-2,"ovDesc":"slight","ovEffect":"Slight"},"anOverhead":2.402451563452737e-6},"reportKDEs":[{"kdeValues":[5.125508225996785e-2,5.1272598271450594e-2,5.129011428293333e-2,5.130763029441607e-2,5.13251463058988e-2,5.134266231738154e-2,5.136017832886428e-2,5.1377694340347016e-2,5.1395210351829757e-2,5.141272636331249e-2,5.143024237479523e-2,5.144775838627797e-2,5.1465274397760705e-2,5.1482790409243445e-2,5.150030642072618e-2,5.151782243220892e-2,5.153533844369166e-2,5.155285445517439e-2,5.1570370466657134e-2,5.1587886478139874e-2,5.160540248962261e-2,5.162291850110535e-2,5.164043451258808e-2,5.165795052407082e-2,5.167546653555356e-2,5.16929825470363e-2,5.171049855851904e-2,5.172801457000177e-2,5.174553058148451e-2,5.176304659296725e-2,5.1780562604449985e-2,5.1798078615932726e-2,5.181559462741546e-2,5.18331106388982e-2,5.185062665038094e-2,5.1868142661863674e-2,5.1885658673346415e-2,5.190317468482915e-2,5.192069069631189e-2,5.193820670779463e-2,5.195572271927736e-2,5.19732387307601e-2,5.199075474224284e-2,5.200827075372558e-2,5.202578676520832e-2,5.204330277669105e-2,5.206081878817379e-2,5.2078334799656525e-2,5.2095850811139266e-2,5.2113366822622006e-2,5.213088283410474e-2,5.214839884558748e-2,5.216591485707022e-2,5.2183430868552955e-2,5.2200946880035695e-2,5.221846289151843e-2,5.223597890300117e-2,5.225349491448391e-2,5.227101092596664e-2,5.2288526937449384e-2,5.230604294893212e-2,5.232355896041486e-2,5.23410749718976e-2,5.235859098338033e-2,5.237610699486307e-2,5.2393623006345806e-2,5.241113901782855e-2,5.242865502931129e-2,5.244617104079402e-2,5.246368705227676e-2,5.2481203063759495e-2,5.2498719075242235e-2,5.2516235086724976e-2,5.253375109820771e-2,5.255126710969045e-2,5.2568783121173183e-2,5.2586299132655924e-2,5.2603815144138664e-2,5.26213311556214e-2,5.263884716710414e-2,5.265636317858688e-2,5.267387919006961e-2,5.269139520155235e-2,5.270891121303509e-2,5.272642722451783e-2,5.274394323600057e-2,5.27614592474833e-2,5.277897525896604e-2,5.2796491270448775e-2,5.2814007281931516e-2,5.2831523293414256e-2,5.284903930489699e-2,5.286655531637973e-2,5.2884071327862464e-2,5.2901587339345205e-2,5.2919103350827945e-2,5.293661936231068e-2,5.295413537379342e-2,5.297165138527615e-2,5.298916739675889e-2,5.3006683408241634e-2,5.302419941972437e-2,5.304171543120711e-2,5.305923144268984e-2,5.307674745417258e-2,5.309426346565532e-2,5.3111779477138056e-2,5.31292954886208e-2,5.314681150010353e-2,5.316432751158627e-2,5.318184352306901e-2,5.3199359534551745e-2,5.3216875546034485e-2,5.323439155751722e-2,5.325190756899996e-2,5.32694235804827e-2,5.328693959196543e-2,5.3304455603448174e-2,5.3321971614930914e-2,5.333948762641365e-2,5.335700363789639e-2,5.337451964937912e-2,5.339203566086186e-2,5.34095516723446e-2,5.342706768382734e-2,5.344458369531008e-2,5.346209970679281e-2,5.347961571827555e-2],"kdeType":"time","kdePDF":[515.4436166983779,515.4773982118791,515.5447469368687,515.6452349510397,515.7782220730802,515.9428578992332,516.1380845087093,516.3626398294158,516.6150616533955,516.8936922893236,517.1966838374079,517.5220040700947,517.8674429000815,518.230619415313,518.6089894588683,518.9998537299666,519.4003663807025,519.807544081606,520.2182755276933,520.6293313553261,521.0373744389785,521.4389705358612,521.8305992453414,522.2086652491702,522.5695097977401,522.9094224069014,523.2246527293044,523.5114225637849,523.7659379659922,523.9844014232409,524.1630240565029,524.298037812485,524.3857076089068,524.4223433963753,524.404312100654,524.3280494096535,524.1900713700965,523.9869857595719,523.7155032005462,523.3724479838714,522.9547685703994,522.459547740483,521.884012362407,521.2255427521538,520.481681598336,519.6501424276613,518.7288175878755,517.7157857267985,516.6093187477793,515.4078882236872,514.1101712533595,512.7150557463137,511.22164512341135,509.6292624231037,507.9374538048153,506.14599144300445,504.2548758073732,502.2643373266844,500.1748374355715,497.9870690056751,495.70195616433216,493.32065350593,490.8445447028576,488.2752405247957,485.61457627679204,482.8646086682809,480.0276121267786,477.106074571557,474.10269266403293,471.0203665530137,467.86219413420514,464.63146484461896,461.33165301359014,457.9664107931542,454.53956069140537,451.05508773329365,447.51713127397835,443.9299764904768,440.29804557779795,436.62588867614994,432.91817455604644,429.17968108832474,425.41528552610913,421.629954625732,417.82873463344447,414.01674116452784,410.19914900104226,406.38118183404964,402.5681019755946,398.7652000651606,394.9777847946196,391.21117267496743,387.470677867322,383.7616020998079,380.0892246910283,376.45879269988444,372.87551122049797,369.3445338399828,365.8709532757643,362.45979220809164,359.11599432232265,355.8444155744957,352.64981569264575,349.536849925272,346.51006104734046,343.5738716331981,340.732576604805,337.99033606275094,335.3511684066297,332.818943750487,330.3973776382584,328.09002506335855,325.9002747958866,323.8313440202703,321.8862732855893,320.0679217702925,318.37896286256307,316.82188005717376,315.3989631693352,314.1123048657443,312.96379751280944,311.9551303418434,311.0877869308879,310.3630430027393,309.78196453871146,309.3454062076562,309.0540101097937,308.90820483496117]}],"reportKeys":["time","cpuTime","cycles","iters","allocated","numGcs","bytesCopied","mutatorWallSeconds","mutatorCpuSeconds","gcWallSeconds","gcCpuSeconds"],"reportNumber":0,"reportName":"n-body (7 threads)","reportOutliers":{"highSevere":0,"highMild":0,"lowMild":0,"samplesSeen":12,"lowSevere":0},"reportMeasured":[[5.190485715866089e-2,0.3510356190000001,119383126,1,161412272,55,10299632,4.6993517e-2,0.30999399999999994,4.9159500000000005e-3,0.30999399999999994],[0.10358403623104095,0.708631239,238245535,2,326479824,116,21080696,9.3277764e-2,0.643493,1.031077e-2,0.643493],[0.15760299563407898,1.0690799020000001,362488280,3,488534104,174,31720032,0.141938242,0.95641,1.5669110999999996e-2,0.95641],[0.20901870727539063,1.4220896960000005,480744157,4,650606168,227,41520904,0.188099417,1.2377259999999999,2.0923756e-2,1.2377259999999999],[0.2586520090699196,1.7702928389999997,594900285,5,812033336,283,52652480,0.23229408100000004,1.5439649999999996,2.6362392e-2,1.5439649999999996],[0.3156173676252365,2.1332614149999998,725920032,6,977623536,342,61751752,0.284110568,1.9321800000000007,3.151136e-2,1.9321800000000007],[0.3629784807562828,2.4833111490000004,834849881,7,1139187192,398,72655184,0.32634209000000003,2.228202999999999,3.6640782e-2,2.228202999999999],[0.4153890535235405,2.8319904809999983,955393946,8,1300337128,451,84203632,0.37408339,2.5637170000000005,4.131022100000001e-2,2.5637170000000005],[0.4796493425965309,3.250995003,1103191896,9,1466858752,532,92632184,0.4302229610000001,2.8927180000000003,4.943092199999999e-2,2.8927180000000003],[0.5221590027213097,3.5508646479999975,1200963733,10,1628232520,560,105838056,0.4683972770000002,3.171571,5.376619599999999e-2,3.171571],[0.5776576548814774,3.9296011049999997,1328609895,11,1790677408,640,114556856,0.5203472309999997,3.4894409999999993,5.7314804e-2,3.4894409999999993],[0.6287961155176163,4.274486669000002,1446228049,12,1952839912,687,124693320,0.5648920319999999,3.9395880000000005,6.3908562e-2,3.9395880000000005],[0.6687271818518639,4.582704068000002,1538068996,13,2112136328,725,136090600,0.6017101300000003,4.195830999999998,6.7021583e-2,4.195830999999998]]}]]

==> data/nbody-reducer/allpairs-data/allpairs-8.csv <==
PROGNAME,VARIANT,ARGS,HOSTNAME,RUNID,CI_BUILD_ID,THREADS,DATETIME,MINTIME,MEDIANTIME,MAXTIME,MINTIME_PRODUCTIVITY,MEDIANTIME_PRODUCTIVITY,MAXTIME_PRODUCTIVITY,ALLTIMES,TRIALS,COMPILER,COMPILE_FLAGS,RUNTIME_FLAGS,ENV_VARS,BENCH_VERSION,BENCH_FILE,UNAME,PROCESSOR,TOPOLOGY,GIT_BRANCH,GIT_HASH,GIT_DEPTH,WHO,ETC_ISSUE,LSPCI,FULL_LOG,MEDIANTIME_ALLOCRATE,MEDIANTIME_MEMFOOTPRINT,ALLJITTIMES,RETRIES,CAPABILITIES,BYTES_ALLOC,BYTES_COPIED,NUMGC,CPUTIME,CYCLES,RSQR_TIME_FIT,RSQR_TIME_LOW
"n-body (8 threads)","criterion","","c-swarm","c-swarm_1479091824","","0","2016-11-14 02:50:24.411227 UTC","4.7525102571572816e-2","4.803462220089778e-2","4.8553078489981395e-2","","0.8991766803594823","","","1","","","","[[]]","0.0","","Linux c-swarm 3.13.0-65-generic #105-Ubuntu SMP Mon Sep 21 18:50:58 UTC 2015 x86_64 x86_64 x86_64 GNU/Linux","","","master","73a60850895f6601b711d8266e2f93e855b63680","154","","","","","3591912482","","","0","8.0","1.725361590505495e8","1.014315706373627e7","51.51868131868133","0.37429656078241785","1.1047918553186816e8","0.9997402061127424","0.9994717258591344"


==> data/nbody-reducer/allpairs-data/allpairs-8.json <==
["criterio","1.1.3.1",[{"reportAnalysis":{"anMean":{"estUpperBound":4.771104542189605e-2,"estLowerBound":4.711412529051314e-2,"estPoint":4.744310637827031e-2,"estConfidenceLevel":0.95},"anRegress":[{"regRSquare":{"estUpperBound":0.9999130397580052,"estLowerBound":0.9994717258591344,"estPoint":0.9997402061127424,"estConfidenceLevel":0.95},"regResponder":"time","regCoeffs":{"y":{"estUpperBound":-5.175564370617732e-4,"estLowerBound":-8.336788713603337e-3,"estPoint":-3.6489803876196786e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":4.8553078489981395e-2,"estLowerBound":4.7525102571572816e-2,"estPoint":4.803462220089778e-2,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999950441181451,"estLowerBound":0.9999612255457738,"estPoint":0.99998128722899,"estConfidenceLevel":0.95},"regResponder":"allocated","regCoeffs":{"y":{"estUpperBound":-1348168.633529702,"estLowerBound":-8748827.303076893,"estPoint":-3824786.0219784286,"estConfidenceLevel":0.95},"iters":{"estUpperBound":1.7311286982634524e8,"estLowerBound":1.72105022236181e8,"estPoint":1.725361590505495e8,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999646249695511,"estLowerBound":0.9991787656463995,"estPoint":0.9997145223786589,"estConfidenceLevel":0.95},"regResponder":"bytesCopied","regCoeffs":{"y":{"estUpperBound":958694.609026213,"estLowerBound":-304955.0392788218,"estPoint":150683.16483514197,"estConfidenceLevel":0.95},"iters":{"estUpperBound":1.0218589658234391e7,"estLowerBound":1.0074105918699188e7,"estPoint":1.014315706373627e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999390072270504,"estLowerBound":0.9995081269549647,"estPoint":0.9997402091304237,"estConfidenceLevel":0.95},"regResponder":"cycles","regCoeffs":{"y":{"estUpperBound":-1769338.6857142847,"estLowerBound":-1.949868721818279e7,"estPoint":-8389896.846154112,"estConfidenceLevel":0.95},"iters":{"estUpperBound":1.116737557221471e8,"estLowerBound":1.0942984663423835e8,"estPoint":1.1047918553186816e8,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9994567057965813,"estLowerBound":0.9975274382549699,"estPoint":0.9985387125267661,"estConfidenceLevel":0.95},"regResponder":"numGcs","regCoeffs":{"y":{"estUpperBound":-3.9349945828818655,"estLowerBound":-25.608324439701132,"estPoint":-12.604395604395734,"estConfidenceLevel":0.95},"iters":{"estUpperBound":52.902752293578004,"estLowerBound":50.425068119891044,"estPoint":51.51868131868133,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9998825035405149,"estLowerBound":0.99934934863786,"estPoint":0.9996690413624573,"estConfidenceLevel":0.95},"regResponder":"mutatorWallSeconds","regCoeffs":{"y":{"estUpperBound":-1.0327432020506508e-3,"estLowerBound":-1.0196794140625286e-2,"estPoint":-4.066802439560538e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":4.3805763964646506e-2,"estLowerBound":4.26546171691966e-2,"estPoint":4.319161552527473e-2,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9997703092701273,"estLowerBound":0.9967104672819762,"estPoint":0.9988740435450533,"estConfidenceLevel":0.95},"regResponder":"gcWallSeconds","regCoeffs":{"y":{"estUpperBound":1.5020465900249462e-3,"estLowerBound":-1.7692803815581995e-4,"estPoint":4.224407802197703e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":4.9027994704766405e-3,"estLowerBound":4.745102498039211e-3,"estPoint":4.843010448351649e-3,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999495913187071,"estLowerBound":0.9996678443734249,"estPoint":0.9998456612690028,"estConfidenceLevel":0.95},"regResponder":"cpuTime","regCoeffs":{"y":{"estUpperBound":-1.1157128580015012e-2,"estLowerBound":-5.838009316558715e-2,"estPoint":-2.6960224582419208e-2,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.3774557182587001,"estLowerBound":0.3716941607241382,"estPoint":0.37429656078241785,"estConfidenceLevel":0.95}}}],"anStdDev":{"estUpperBound":8.106569369845007e-4,"estLowerBound":3.691477431557734e-4,"estPoint":5.758974685111561e-4,"estConfidenceLevel":0.95},"anOutlierVar":{"ovFraction":6.632653061224474e-2,"ovDesc":"slight","ovEffect":"Slight"},"anOverhead":2.6090685238697122e-6},"reportKDEs":[{"kdeValues":[4.600817601669158e-2,4.602725797864254e-2,4.604633994059349e-2,4.606542190254444e-2,4.608450386449539e-2,4.6103585826446344e-2,4.61226677883973e-2,4.6141749750348245e-2,4.61608317122992e-2,4.617991367425015e-2,4.6198995636201105e-2,4.621807759815205e-2,4.6237159560103006e-2,4.625624152205396e-2,4.627532348400491e-2,4.629440544595586e-2,4.631348740790681e-2,4.6332569369857766e-2,4.635165133180872e-2,4.637073329375967e-2,4.638981525571062e-2,4.6408897217661574e-2,4.642797917961253e-2,4.6447061141563474e-2,4.646614310351443e-2,4.648522506546538e-2,4.6504307027416335e-2,4.652338898936728e-2,4.6542470951318235e-2,4.656155291326919e-2,4.658063487522014e-2,4.659971683717109e-2,4.661879879912204e-2,4.6637880761072996e-2,4.665696272302395e-2,4.6676044684974896e-2,4.669512664692585e-2,4.67142086088768e-2,4.673329057082776e-2,4.6752372532778703e-2,4.677145449472966e-2,4.679053645668061e-2,4.6809618418631564e-2,4.682870038058251e-2,4.6847782342533464e-2,4.686686430448442e-2,4.688594626643537e-2,4.6905028228386325e-2,4.692411019033727e-2,4.6943192152288225e-2,4.696227411423918e-2,4.698135607619013e-2,4.700043803814108e-2,4.701952000009203e-2,4.7038601962042986e-2,4.705768392399394e-2,4.7076765885944886e-2,4.709584784789584e-2,4.7114929809846794e-2,4.713401177179775e-2,4.7153093733748694e-2,4.717217569569965e-2,4.71912576576506e-2,4.7210339619601555e-2,4.72294215815525e-2,4.7248503543503455e-2,4.726758550545441e-2,4.728666746740536e-2,4.730574942935631e-2,4.732483139130726e-2,4.7343913353258216e-2,4.736299531520917e-2,4.7382077277160116e-2,4.740115923911107e-2,4.742024120106202e-2,4.743932316301298e-2,4.745840512496392e-2,4.747748708691488e-2,4.749656904886583e-2,4.7515651010816784e-2,4.753473297276773e-2,4.7553814934718684e-2,4.757289689666964e-2,4.759197885862059e-2,4.761106082057154e-2,4.763014278252249e-2,4.7649224744473445e-2,4.76683067064244e-2,4.768738866837535e-2,4.77064706303263e-2,4.772555259227725e-2,4.7744634554228206e-2,4.776371651617916e-2,4.7782798478130106e-2,4.780188044008106e-2,4.782096240203201e-2,4.784004436398297e-2,4.7859126325933914e-2,4.787820828788487e-2,4.789729024983582e-2,4.7916372211786774e-2,4.793545417373772e-2,4.7954536135688675e-2,4.797361809763963e-2,4.799270005959058e-2,4.801178202154153e-2,4.803086398349248e-2,4.8049945945443436e-2,4.806902790739439e-2,4.8088109869345336e-2,4.810719183129629e-2,4.812627379324724e-2,4.8145355755198196e-2,4.816443771714914e-2,4.81835196791001e-2,4.820260164105105e-2,4.8221683603002004e-2,4.824076556495295e-2,4.8259847526903904e-2,4.827892948885486e-2,4.829801145080581e-2,4.831709341275676e-2,4.833617537470771e-2,4.8355257336658665e-2,4.837433929860962e-2,4.8393421260560565e-2,4.841250322251152e-2,4.843158518446247e-2],"kdeType":"time","kdePDF":[262.1496670193019,262.27391522179926,262.5222978443233,262.89458724603867,263.390441777735,264.00940556123663,264.75090820350783,265.6142644524252,266.5986738028257,267.7032200630272,268.9268708935055,270.2684773308336,271.72677331129114,273.30037520975594,274.9877814105654,276.78737192798803,278.69740809475456,280.7160323377665,282.8412680606168,285.0710196529169,287.4030726466234,289.83509403959715,292.36463280649286,294.9891206167889,297.7058727792955,300.512089431862,303.4048569942072,306.38114990084796,309.4378326300023,312.57166204308254,315.7792900480064,319.05726659801627,322.40204303604855,325.80997579291284,329.27733044567134,332.80028614062553,336.3749403832659,339.99731419540666,343.66335763754745,347.3689556922623,351.1099345021694,354.88206795373895,358.68108459593725,362.50267488041436,366.34249870772805,370.1961932618694,374.059381113241,377.92767856813674,381.79670424081087,385.66208782229876,389.5194790184027,393.36455662755617,397.1930377277876,401.00068694058155,404.7833257382367,408.53684176021875,412.2571981031314,415.9404425481807,419.58271668949493,423.18026492627575,426.7294432816346,430.2267280109583,433.6687239629184,437.05217265662264,440.3739600390623,443.6311238877854,446.8208608247611,449.94053290854737,452.987673773283,455.9599942845166,458.8553876836322,461.67193419445533,464.40790506766274,467.0617660407385,469.6321801935192,472.11801018173134,474.5183198334486,476.8323750959414,479.05964432309185,481.19979789623,483.2527071740587,485.21844277010933,487.09727215903337,488.8896566158443,490.59624749508646,492.2178818596902,493.7555774720796,495.2105271628054,496.5840925946661,497.87779744286036,499.09332001424394,500.23248533116066,501.297256707641,502.28972684793763,503.21210849944043,504.06672469392555,504.8559986128846,505.58244311429655,506.2486499596838,506.85727878158633,507.4110458327334,507.91271255914563,508.3650740401864,508.7709473391907,509.13315980871687,509.45453739471833,509.7378929839872,509.9860148391098,510.2016551648716,510.3875188495801,510.54625242412254,510.68043328076334,510.79255919269815,510.88503817424345,510.9601787202364,511.0201804617756,511.06712527384116,511.1029688686049,511.129532906384,511.14849765422196,511.161395219977,511.16960338762,511.17434007713956,511.1766584500837,511.17744267930493,511.177404398959,511.1770798482151,511.1768277195116]}],"reportKeys":["time","cpuTime","cycles","iters","allocated","numGcs","bytesCopied","mutatorWallSeconds","mutatorCpuSeconds","gcWallSeconds","gcCpuSeconds"],"reportNumber":0,"reportName":"n-body (8 threads)","reportOutliers":{"highSevere":0,"highMild":0,"lowMild":2,"samplesSeen":13,"lowSevere":0},"reportMeasured":[[4.726071655750275e-2,0.368550849,108701372,1,170860368,50,9780496,4.2750095e-2,0.343726,4.515373e-3,0.343726],[9.646057337522507e-2,0.7405356219999999,221861433,2,343930128,100,20317952,8.633391e-2,0.6579229999999999,1.0131300999999999e-2,0.6579229999999999],[0.14140334725379944,1.1057425510000003,325229298,3,514780384,143,30194240,0.126321103,0.9831670000000001,1.5086907e-2,0.9831670000000001],[0.1848418116569519,1.4482416039999997,425137261,4,682051904,181,40433304,0.16559984300000002,1.276856,1.9246514e-2,1.276856],[0.23702330142259598,1.8444432710000003,545154245,5,860811824,246,50272848,0.21185057199999996,1.6301929999999998,2.5177299000000007e-2,1.6301929999999998],[0.2835541218519211,2.2119221419999997,652174542,6,1030623304,289,61330392,0.252298527,1.98327,3.126011599999999e-2,1.98327],[0.3261355236172676,2.5517005379999986,750111506,7,1198633816,335,73197056,0.291518104,2.293748000000001,3.4622083e-2,2.293748000000001],[0.379710391163826,2.9564418050000008,873333064,8,1376430096,396,82070152,0.3412989179999999,2.649049999999999,3.841608400000002e-2,2.649049999999999],[0.4269024655222893,3.3399975549999983,981874474,9,1545755144,448,91365464,0.382777194,2.9726230000000005,4.412988999999998e-2,2.9726230000000005],[0.47662387043237686,3.7176402499999988,1096233196,10,1723287384,505,101687496,0.4280946079999999,3.3422829999999983,4.8534051999999994e-2,3.3422829999999983],[0.523304894566536,4.080613825,1203599120,11,1893432520,555,111981368,0.470408103,3.6457140000000017,5.290150600000004e-2,3.6457140000000017],[0.5778391510248184,4.496152357000003,1329027182,12,2072495784,619,121343528,0.5192655959999999,4.030404999999998,5.857816299999996e-2,4.030404999999998],[0.6184702590107918,4.8277659820000025,1422478539,13,2235922736,651,131309544,0.5553338210000001,4.182608000000002,6.314108099999999e-2,4.182608000000002],[0.673019178211689,5.233947387000001,1547940693,14,2413734304,715,141857216,0.6043340019999999,4.503915999999997,6.8689899e-2,4.503915999999997]]}]]

==> data/nbody-reducer/allpairs-data/allpairs-9.csv <==
PROGNAME,VARIANT,ARGS,HOSTNAME,RUNID,CI_BUILD_ID,THREADS,DATETIME,MINTIME,MEDIANTIME,MAXTIME,MINTIME_PRODUCTIVITY,MEDIANTIME_PRODUCTIVITY,MAXTIME_PRODUCTIVITY,ALLTIMES,TRIALS,COMPILER,COMPILE_FLAGS,RUNTIME_FLAGS,ENV_VARS,BENCH_VERSION,BENCH_FILE,UNAME,PROCESSOR,TOPOLOGY,GIT_BRANCH,GIT_HASH,GIT_DEPTH,WHO,ETC_ISSUE,LSPCI,FULL_LOG,MEDIANTIME_ALLOCRATE,MEDIANTIME_MEMFOOTPRINT,ALLJITTIMES,RETRIES,CAPABILITIES,BYTES_ALLOC,BYTES_COPIED,NUMGC,CPUTIME,CYCLES,RSQR_TIME_FIT,RSQR_TIME_LOW
"n-body (9 threads)","criterion","","c-swarm","c-swarm_1479091832","","0","2016-11-14 02:50:31.592309 UTC","4.624731777970617e-2","4.666853774707397e-2","4.6962904712457336e-2","","0.8931511580929037","","","1","","","","[[]]","0.0","","Linux c-swarm 3.13.0-65-generic #105-Ubuntu SMP Mon Sep 21 18:50:58 UTC 2015 x86_64 x86_64 x86_64 GNU/Linux","","","master","73a60850895f6601b711d8266e2f93e855b63680","154","","","","","4337193902","","","0","9.0","2.024104973362638e8","1.0257081389010994e7","54.83076923076925","0.4038241777010992","1.073372169604396e8","0.9998252179725257","0.9996293635167647"


==> data/nbody-reducer/allpairs-data/allpairs-9.json <==
["criterio","1.1.3.1",[{"reportAnalysis":{"anMean":{"estUpperBound":4.666122804974156e-2,"estLowerBound":4.6158983945248186e-2,"estPoint":4.640566607220428e-2,"estConfidenceLevel":0.95},"anRegress":[{"regRSquare":{"estUpperBound":0.9999333919192793,"estLowerBound":0.9996293635167647,"estPoint":0.9998252179725257,"estConfidenceLevel":0.95},"regResponder":"time","regCoeffs":{"y":{"estUpperBound":6.175070972652558e-4,"estLowerBound":-4.76792459097123e-3,"estPoint":-1.8705252435182143e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":4.6962904712457336e-2,"estLowerBound":4.624731777970617e-2,"estPoint":4.666853774707397e-2,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999990597176232,"estLowerBound":0.999987810442597,"estPoint":0.9999953954153478,"estConfidenceLevel":0.95},"regResponder":"allocated","regCoeffs":{"y":{"estUpperBound":-107895.7269396688,"estLowerBound":-3838935.339212524,"estPoint":-1807894.593407103,"estConfidenceLevel":0.95},"iters":{"estUpperBound":2.0259725643002227e8,"estLowerBound":2.021823178018018e8,"estPoint":2.024104973362638e8,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999561053979709,"estLowerBound":0.9997108861355691,"estPoint":0.9998649264688105,"estConfidenceLevel":0.95},"regResponder":"bytesCopied","regCoeffs":{"y":{"estUpperBound":748864.8958397593,"estLowerBound":-315421.1643346773,"estPoint":157234.72527469808,"estConfidenceLevel":0.95},"iters":{"estUpperBound":1.0327305817174524e7,"estLowerBound":1.020016461072089e7,"estPoint":1.0257081389010994e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.999942448830314,"estLowerBound":0.9996588498825612,"estPoint":0.9998252221313174,"estConfidenceLevel":0.95},"regResponder":"cycles","regCoeffs":{"y":{"estUpperBound":2797761.084399739,"estLowerBound":-1.1909777616608469e7,"estPoint":-4299116.417582678,"estConfidenceLevel":0.95},"iters":{"estUpperBound":1.0814666668462904e8,"estLowerBound":1.0617843152599387e8,"estPoint":1.073372169604396e8,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9998497231022734,"estLowerBound":0.9977649197664337,"estPoint":0.9992305187820486,"estConfidenceLevel":0.95},"regResponder":"numGcs","regCoeffs":{"y":{"estUpperBound":-1.4762516046208671,"estLowerBound":-14.69387755102088,"estPoint":-6.087912087912219,"estConfidenceLevel":0.95},"iters":{"estUpperBound":55.60751748251744,"estLowerBound":53.91875214261228,"estPoint":54.83076923076925,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999165628257146,"estLowerBound":0.9993826534144774,"estPoint":0.9996977216613147,"estConfidenceLevel":0.95},"regResponder":"mutatorWallSeconds","regCoeffs":{"y":{"estUpperBound":1.1933291140990172e-4,"estLowerBound":-7.702930781105208e-3,"estPoint":-2.881102791208845e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":4.215549594533761e-2,"estLowerBound":4.118266977433632e-2,"estPoint":4.168207313406594e-2,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9993912854449007,"estLowerBound":0.9957020681982768,"estPoint":0.9978402955686297,"estConfidenceLevel":0.95},"regResponder":"gcWallSeconds","regCoeffs":{"y":{"estUpperBound":2.3068772935153446e-3,"estLowerBound":2.457440105315993e-4,"estPoint":1.0154378131867984e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":5.125159685257235e-3,"estLowerBound":4.8511506033057815e-3,"estPoint":4.98648095824176e-3,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999628154559917,"estLowerBound":0.9997748759602822,"estPoint":0.9998972900465709,"estConfidenceLevel":0.95},"regResponder":"cpuTime","regCoeffs":{"y":{"estUpperBound":3.2505163402691785e-3,"estLowerBound":-3.268846658219487e-2,"estPoint":-1.1225947901100724e-2,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.40563476470909077,"estLowerBound":0.4018598611409687,"estPoint":0.4038241777010992,"estConfidenceLevel":0.95}}}],"anStdDev":{"estUpperBound":6.905456174615095e-4,"estLowerBound":3.5874572119467396e-4,"estPoint":5.054565061664391e-4,"estConfidenceLevel":0.95},"anOutlierVar":{"ovFraction":6.632653061224474e-2,"ovDesc":"slight","ovEffect":"Slight"},"anOverhead":2.702712971908113e-6},"reportKDEs":[{"kdeValues":[4.5380962994701166e-2,4.539868913004897e-2,4.5416415265396776e-2,4.543414140074458e-2,4.545186753609238e-2,4.5469593671440184e-2,4.548731980678799e-2,4.5505045942135794e-2,4.55227720774836e-2,4.5540498212831404e-2,4.555822434817921e-2,4.557595048352701e-2,4.559367661887481e-2,4.561140275422262e-2,4.562912888957042e-2,4.564685502491823e-2,4.566458116026603e-2,4.568230729561383e-2,4.5700033430961635e-2,4.571775956630944e-2,4.5735485701657246e-2,4.575321183700505e-2,4.5770937972352856e-2,4.578866410770066e-2,4.580639024304846e-2,4.5824116378396264e-2,4.584184251374407e-2,4.5859568649091874e-2,4.587729478443968e-2,4.5895020919787484e-2,4.591274705513529e-2,4.593047319048309e-2,4.594819932583089e-2,4.59659254611787e-2,4.59836515965265e-2,4.600137773187431e-2,4.601910386722211e-2,4.603683000256991e-2,4.6054556137917715e-2,4.607228227326552e-2,4.6090008408613325e-2,4.610773454396113e-2,4.6125460679308936e-2,4.614318681465674e-2,4.616091295000454e-2,4.6178639085352344e-2,4.619636522070015e-2,4.6214091356047954e-2,4.623181749139576e-2,4.6249543626743564e-2,4.626726976209137e-2,4.628499589743917e-2,4.630272203278697e-2,4.632044816813478e-2,4.633817430348258e-2,4.635590043883039e-2,4.637362657417819e-2,4.639135270952599e-2,4.6409078844873795e-2,4.64268049802216e-2,4.6444531115569405e-2,4.646225725091721e-2,4.6479983386265016e-2,4.649770952161282e-2,4.651543565696062e-2,4.6533161792308424e-2,4.655088792765623e-2,4.6568614063004034e-2,4.658634019835184e-2,4.6604066333699644e-2,4.662179246904745e-2,4.663951860439525e-2,4.665724473974305e-2,4.667497087509086e-2,4.669269701043866e-2,4.671042314578647e-2,4.672814928113427e-2,4.674587541648208e-2,4.6763601551829875e-2,4.678132768717768e-2,4.6799053822525485e-2,4.681677995787329e-2,4.6834506093221095e-2,4.68522322285689e-2,4.68699583639167e-2,4.6887684499264504e-2,4.690541063461231e-2,4.6923136769960114e-2,4.694086290530792e-2,4.6958589040655724e-2,4.697631517600353e-2,4.699404131135133e-2,4.701176744669913e-2,4.702949358204694e-2,4.704721971739474e-2,4.706494585274255e-2,4.708267198809035e-2,4.710039812343815e-2,4.7118124258785955e-2,4.713585039413376e-2,4.7153576529481565e-2,4.717130266482937e-2,4.7189028800177175e-2,4.720675493552498e-2,4.722448107087278e-2,4.7242207206220584e-2,4.725993334156839e-2,4.7277659476916194e-2,4.7295385612264e-2,4.7313111747611804e-2,4.733083788295961e-2,4.734856401830741e-2,4.736629015365521e-2,4.738401628900302e-2,4.740174242435082e-2,4.741946855969863e-2,4.743719469504643e-2,4.745492083039424e-2,4.7472646965742035e-2,4.749037310108984e-2,4.7508099236437645e-2,4.752582537178545e-2,4.7543551507133255e-2,4.756127764248106e-2,4.7579003777828865e-2,4.7596729913176664e-2,4.761445604852447e-2,4.7632182183872274e-2],"kdeType":"time","kdePDF":[464.0015486901188,464.07285705474726,464.21522643211523,464.42816276345445,464.71092657169856,465.06253489076033,465.4817638311983,465.9671517765282,466.51700320301546,467.12939311435593,467.8021720812468,468.5329718744355,469.3192116784474,470.1581048718063,471.0466663581964,471.98172043166335,472.9599091576199,473.9777012501127,475.03140142452554,476.11716020363224,477.2309841536967,478.3687465261178,479.52619827898104,480.6989794517551,481.88263086532737,483.07260611855054,484.2642838515304,485.45298024498305,486.6339617241647,487.80245783512174,488.9536742603139,490.0828059400653,491.18505026576247,492.25562031028966,493.28975806083446,494.28274761894505,495.2299283325684,496.12670782473464,496.9685748836107,497.7511121787947,498.4700087689907,499.12107236657704,499.7002413250669,500.2035963160601,500.6273716629964,500.96796629984266,501.2219543237824,501.3860951120246,501.45734297399224,501.43285631142226,501.3100062602515,501.0863847896397,500.7598122350106,500.32834424365006,499.79027811310635,499.14415850444703,498.38878251428525,497.5232040914271,496.54673778596754,495.45896182070754,494.2597204768191,492.94912578780696,491.52755853791626,489.9956685632927,488.35437435631803,486.60486197569486,484.74858326695573,482.7872534001749,480.7228477337059,478.5575980147991,476.2939879298983,473.9347480193352,471.48284997295974,468.9415003250195,466.3141335682578,463.6044047088079,460.8161812849259,457.9535348740161,455.0207321136624,452.022225263568,448.96264233634116,445.8467768260216,442.67957706403945,439.46613523301664,436.2116760693669,432.92154528613185,429.6011977477939,426.2561854290388,422.8921451895133,419.5147863966206,416.1298784282437,412.74323808706316,409.3607169577749,405.9881887380906,402.6315365738519,399.2966404279902,395.9893645123503,392.7155448106389,389.4809767199158,386.29140283716004,383.1525009164948,380.069872021673,377.04902889740026,374.09538458202496,371.2142412830521,368.4107795358533,365.69004766485284,363.05695156537615,360.5162448232609,358.0725191882521,355.7301954161443,353.49351449359455,351.366529258516,349.3530964279778,347.45686904458535,345.6812893513981,344.0295821045621,342.5047483319902,341.1095595456249,339.8465524140507,338.71802390149844,337.72602687859995,336.87236620959465,336.1585953200807,335.58601324880686,335.15566218645847,334.8683255038452,334.72452627139984]}],"reportKeys":["time","cpuTime","cycles","iters","allocated","numGcs","bytesCopied","mutatorWallSeconds","mutatorCpuSeconds","gcWallSeconds","gcCpuSeconds"],"reportNumber":0,"reportName":"n-body (9 threads)","reportOutliers":{"highSevere":0,"highMild":1,"lowMild":1,"samplesSeen":13,"lowSevere":0},"reportMeasured":[[4.563587158918381e-2,0.396682683,104964338,1,200043976,52,10466968,4.061930600000001e-2,0.34297099999999997,5.02158e-3,0.34297099999999997],[9.489051252603531e-2,0.81429793,218250407,2,406175592,108,19841008,8.4690223e-2,0.7587860000000001,1.0205016e-2,0.7587860000000001],[0.13670704513788223,1.192825644,314428377,3,604823768,159,30870424,0.120786792,1.0130780000000001,1.5925163999999995e-2,1.0130780000000001],[0.1861426830291748,1.615003487,428129774,4,808501304,218,41005496,0.165251678,1.467177,2.0895913000000002e-2,1.467177],[0.2288656160235405,1.990837611,526392125,5,1010120816,264,51819672,0.20271788100000004,1.7811209999999997,2.6152700000000008e-2,1.7811209999999997],[0.2813795655965805,2.437770843999999,647173790,6,1212835272,323,61361464,0.24875016900000002,2.1795540000000004,3.2634316999999996e-2,2.1795540000000004],[0.32392048835754395,2.7880903630000002,745017369,7,1413493616,372,72932504,0.287771843,2.394906999999999,3.615360200000001e-2,2.394906999999999],[0.36691880226135254,3.1959442389999992,843913323,8,1612732120,417,82683592,0.32418239300000007,2.6925989999999995,4.274144799999999e-2,2.6925989999999995],[0.4163215532898903,3.616044049000001,957538812,9,1821502808,490,92785704,0.37143988400000016,3.2155959999999997,4.488674000000001e-2,3.2155959999999997],[0.46201474964618683,4.017571964999998,1062632827,10,2021876064,542,103322584,0.41121694799999986,3.6180130000000013,5.080280499999998e-2,3.6180130000000013],[0.5122329518198967,4.4528453809999995,1178134227,11,2225153472,602,112621144,0.456044377,4.0314479999999975,5.6193605000000035e-2,4.0314479999999975],[0.5574726462364197,4.8229531560000005,1282184979,12,2427643536,644,122589784,0.49718045700000024,4.208388000000003,6.0297275999999955e-2,4.208388000000003],[0.6057158559560776,5.251918816,1393143985,13,2629121264,715,133328392,0.5391369789999998,4.610396999999995,6.658398600000004e-2,4.610396999999995],[0.6557907685637474,5.651589220000005,1508315818,14,2833768088,766,143566096,0.5864933099999998,5.142741000000001,6.9302478e-2,5.142741000000001]]}]]

==> data/nbody-reducer/allpairs-data/allpairs_verified-1.csv <==
PROGNAME,VARIANT,ARGS,HOSTNAME,RUNID,CI_BUILD_ID,THREADS,DATETIME,MINTIME,MEDIANTIME,MAXTIME,MINTIME_PRODUCTIVITY,MEDIANTIME_PRODUCTIVITY,MAXTIME_PRODUCTIVITY,ALLTIMES,TRIALS,COMPILER,COMPILE_FLAGS,RUNTIME_FLAGS,ENV_VARS,BENCH_VERSION,BENCH_FILE,UNAME,PROCESSOR,TOPOLOGY,GIT_BRANCH,GIT_HASH,GIT_DEPTH,WHO,ETC_ISSUE,LSPCI,FULL_LOG,MEDIANTIME_ALLOCRATE,MEDIANTIME_MEMFOOTPRINT,ALLJITTIMES,RETRIES,CAPABILITIES,BYTES_ALLOC,BYTES_COPIED,NUMGC,CPUTIME,CYCLES,RSQR_TIME_FIT,RSQR_TIME_LOW
"n-body (1 threads)","criterion","","c-swarm","c-swarm_1479091915","","0","2016-11-14 02:51:55.128767 UTC","0.23362956941127846","0.2350197149174554","0.23646674603223755","","0.9646063588972914","","","1","","","","[[]]","0.0","","Linux c-swarm 3.13.0-65-generic #105-Ubuntu SMP Mon Sep 21 18:50:58 UTC 2015 x86_64 x86_64 x86_64 GNU/Linux","","","master","73a60850895f6601b711d8266e2f93e855b63680","154","","","","","190176400","","","0","1.0","4.469520342857143e7","1.0620425371428572e7","83.77142857142859","0.23506520691428576","5.405432051428572e8","0.9999812612705752","0.9999247685403836"


==> data/nbody-reducer/allpairs-data/allpairs_verified-1.json <==
["criterio","1.1.3.1",[{"reportAnalysis":{"anMean":{"estUpperBound":0.23775907802250776,"estLowerBound":0.23627131809867166,"estPoint":0.237103596413832,"estConfidenceLevel":0.95},"anRegress":[{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9999247685403836,"estPoint":0.9999812612705752,"estConfidenceLevel":0.95},"regResponder":"time","regCoeffs":{"y":{"estUpperBound":1.3622144858039541e-2,"estLowerBound":3.972478210929069e-3,"estPoint":7.119857271512392e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.23646674603223755,"estLowerBound":0.23362956941127846,"estPoint":0.2350197149174554,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999999999995508,"estLowerBound":0.9999897537898514,"estPoint":0.9999958248693269,"estConfidenceLevel":0.95},"regResponder":"allocated","regCoeffs":{"y":{"estUpperBound":238929.59999992145,"estLowerBound":-648448.2807017955,"estPoint":-354927.9999999903,"estConfidenceLevel":0.95},"iters":{"estUpperBound":4.483606575609754e7,"estLowerBound":4.457496571428562e7,"estPoint":4.469520342857143e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9992160686156024,"estPoint":0.9997747222331149,"estConfidenceLevel":0.95},"regResponder":"bytesCopied","regCoeffs":{"y":{"estUpperBound":734407.9999999913,"estLowerBound":-319589.1764706726,"estPoint":131821.86666666856,"estConfidenceLevel":0.95},"iters":{"estUpperBound":1.074966763636365e7,"estLowerBound":1.0414776000000002e7,"estPoint":1.0620425371428572e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999999589309853,"estLowerBound":0.9999384690580773,"estPoint":0.9999812603451377,"estConfidenceLevel":0.95},"regResponder":"cycles","regCoeffs":{"y":{"estUpperBound":3.075562424999558e7,"estLowerBound":9114480.499998521,"estPoint":1.6376563666666696e7,"estConfidenceLevel":0.95},"iters":{"estUpperBound":5.436212880000006e8,"estLowerBound":5.375294254000003e8,"estPoint":5.405432051428572e8,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.999988996958838,"estPoint":0.999996587819446,"estConfidenceLevel":0.95},"regResponder":"numGcs","regCoeffs":{"y":{"estUpperBound":0.5624999999993697,"estLowerBound":-1.0000000000000877,"estPoint":-0.53333333333333,"estConfidenceLevel":0.95},"iters":{"estUpperBound":84.00000000000004,"estLowerBound":83.54545454545476,"estPoint":83.77142857142859,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.999945333555551,"estPoint":0.9999855160309635,"estConfidenceLevel":0.95},"regResponder":"mutatorWallSeconds","regCoeffs":{"y":{"estUpperBound":1.328952200001235e-2,"estLowerBound":4.318379735848433e-3,"estPoint":7.007384799999955e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.2279373296206896,"estLowerBound":0.2254527706363642,"estPoint":0.22670146205714287,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999997984509073,"estLowerBound":0.9978916445859799,"estPoint":0.9995180286322746,"estConfidenceLevel":0.95},"regResponder":"gcWallSeconds","regCoeffs":{"y":{"estUpperBound":7.830822075471529e-4,"estLowerBound":-2.878661298702055e-4,"estPoint":1.1626279999999638e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":8.463747517241375e-3,"estLowerBound":8.108831999999984e-3,"estPoint":8.31820162857143e-3,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999999517200282,"estLowerBound":0.9999249686557105,"estPoint":0.9999812610613923,"estConfidenceLevel":0.95},"regResponder":"cpuTime","regCoeffs":{"y":{"estUpperBound":1.3404660000000752e-2,"estLowerBound":3.99753568749917e-3,"estPoint":7.15086313333329e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.23643932554545452,"estLowerBound":0.23377559518181845,"estPoint":0.23506520691428576,"estConfidenceLevel":0.95}}}],"anStdDev":{"estUpperBound":1.1832776372818375e-3,"estLowerBound":7.548281414319002e-4,"estPoint":9.79322021312471e-4,"estConfidenceLevel":0.95},"anOutlierVar":{"ovFraction":0.13888888888888887,"ovDesc":"moderate","ovEffect":"Moderate"},"anOverhead":1.4366110091088627e-6},"reportKDEs":[{"kdeValues":[0.23570487993651035,0.23572529278229715,0.23574570562808395,0.23576611847387072,0.23578653131965752,0.23580694416544432,0.23582735701123111,0.23584776985701789,0.23586818270280469,0.23588859554859148,0.23590900839437828,0.23592942124016508,0.23594983408595185,0.23597024693173865,0.23599065977752545,0.23601107262331225,0.23603148546909902,0.23605189831488582,0.23607231116067262,0.23609272400645942,0.23611313685224622,0.236133549698033,0.2361539625438198,0.2361743753896066,0.2361947882353934,0.23621520108118016,0.23623561392696696,0.23625602677275376,0.23627643961854056,0.23629685246432736,0.23631726531011413,0.23633767815590093,0.23635809100168773,0.23637850384747452,0.23639891669326132,0.2364193295390481,0.2364397423848349,0.2364601552306217,0.2364805680764085,0.23650098092219526,0.23652139376798206,0.23654180661376886,0.23656221945955566,0.23658263230534246,0.23660304515112923,0.23662345799691603,0.23664387084270283,0.23666428368848963,0.2366846965342764,0.2367051093800632,0.23672552222585,0.2367459350716368,0.2367663479174236,0.23678676076321037,0.23680717360899717,0.23682758645478397,0.23684799930057077,0.23686841214635754,0.23688882499214434,0.23690923783793114,0.23692965068371794,0.23695006352950473,0.2369704763752915,0.2369908892210783,0.2370113020668651,0.2370317149126519,0.23705212775843867,0.23707254060422547,0.23709295345001227,0.23711336629579907,0.23713377914158587,0.23715419198737264,0.23717460483315944,0.23719501767894624,0.23721543052473304,0.2372358433705198,0.2372562562163066,0.2372766690620934,0.2372970819078802,0.237317494753667,0.23733790759945378,0.23735832044524058,0.23737873329102738,0.23739914613681418,0.23741955898260095,0.23743997182838775,0.23746038467417455,0.23748079751996135,0.23750121036574814,0.23752162321153492,0.23754203605732171,0.23756244890310851,0.2375828617488953,0.2376032745946821,0.23762368744046888,0.23764410028625568,0.23766451313204248,0.23768492597782928,0.23770533882361605,0.23772575166940285,0.23774616451518965,0.23776657736097645,0.23778699020676325,0.23780740305255002,0.23782781589833682,0.23784822874412362,0.23786864158991042,0.2378890544356972,0.237909467281484,0.2379298801272708,0.2379502929730576,0.23797070581884439,0.23799111866463116,0.23801153151041796,0.23803194435620476,0.23805235720199155,0.23807277004777833,0.23809318289356513,0.23811359573935192,0.23813400858513872,0.23815442143092552,0.2381748342767123,0.2381952471224991,0.2382156599682859,0.2382360728140727,0.23825648565985946,0.23827689850564626,0.23829731135143306],"kdeType":"time","kdePDF":[363.709826743104,363.6925946889761,363.6582156630576,363.60685959227135,363.5387807732504,363.4543171615912,363.35388942710756,363.2379997775804,363.1072305540998,362.9622426017058,362.80377341961787,362.6326350959295,362.44971203220456,362.2559584639681,362.05239578361454,361.8401096727789,361.62024705170796,361.39401285365193,361.16266663274706,360.92751901429716,360.689927996765,360.4512951151721,360.21306147595976,359.9767036736932,359.7437296002943,359.5156741577592,359.2940948855614,359.08056751415404,358.87668145616686,358.6840352470473,358.5042319470131,358.3388745162753,358.1895611755451,358.05788076386625,357.9454081058079,357.8536994000147,357.78428764104257,357.738678086308,357.71834377985124,357.7247211444473,357.759205653416,357.8231475932561,357.9178479279853,358.0445542757918,358.204457008303,358.39868548244505,358.62830441452314,358.89431040576795,359.1976286282043,359.5391096792696,359.91952661318106,360.3395721565814,360.79985611552576,361.3009029803731,361.8431497346478,362.42694387340475,363.0525416361121,363.7201064585118,364.42970764737464,365.1813192815021,365.9748193417652,366.80998907239695,367.6865125751873,368.60397663764877,369.56187079565257,370.5595876304541,371.59642329946576,372.6715782995574,373.7841584611152,374.9331761705258,376.1175518182151,377.3361154688284,378.5876087496202,379.87068695260035,381.18392134549305,382.5258016860693,383.89473893395405,385.28906815354276,386.70705160124004,388.14688198979934,389.60668592215904,391.08452748677604,392.5784120061125,394.08628992958455,395.60606086197294,397.1355777179956,398.67265099348293,400.21505314333706,401.76052305624523,403.3067706159102,404.8514813383939,406.39232107501147,407.92694077009855,409.45298126286406,410.9680781224728,412.46986650544693,413.95598602445034,415.42408561751773,416.8718284068146,418.2968965360566,419.6969959757938,421.0698612858508,422.41326032433676,423.72499889277805,425.00292530708424,426.2449348842461,427.44897433486415,428.6130460518363,429.73521228577476,430.813599197987,431.84640078214056,432.8318826460313,433.76838564519403,434.65432936042737,435.4882154116595,436.26863060094325,436.99424987775234,437.66383912014186,438.27625772574413,438.8304610069877,439.3255023853577,439.7605353799514,440.13481538603725,440.4477012397731,440.6986565657123,440.8872509041891,441.0131606161557,441.07616956352]}],"reportKeys":["time","cpuTime","cycles","iters","allocated","numGcs","bytesCopied","mutatorWallSeconds","mutatorCpuSeconds","gcWallSeconds","gcCpuSeconds"],"reportNumber":0,"reportName":"n-body (1 threads)","reportOutliers":{"highSevere":0,"highMild":0,"lowMild":0,"samplesSeen":5,"lowSevere":0},"reportMeasured":[[0.24158509820699692,0.24164711299999997,555643744,1,44162344,83,10822264,0.23314798599999997,0.24286600000000003,8.440891e-3,0.24286600000000003],[0.4758446142077446,0.475977819,1094439919,2,89074496,167,21398392,0.45925697699999996,0.46868299999999996,1.6591243e-2,0.46868299999999996],[0.714244544506073,0.7144291509999999,1642757243,3,133871152,251,32071744,0.6889007560000001,0.6992120000000001,2.5347493e-2,0.6992120000000001],[0.9494225010275841,0.9496237520000002,2183664171,4,178667704,335,42518184,0.9158444320000001,0.9325159999999999,3.3581613999999996e-2,0.9325159999999999],[1.1796052977442741,1.1798633910000005,2713082168,5,222949632,418,52735728,1.1385029740000001,1.1639650000000001,4.1105865000000005e-2,1.1639650000000001],[1.4174311012029648,1.417733298,3260079445,6,267744376,502,64273552,1.3671218870000001,1.4072840000000002,5.031270500000001e-2,1.4072840000000002]]}]]

==> data/nbody-reducer/allpairs-data/allpairs_verified-10.csv <==
PROGNAME,VARIANT,ARGS,HOSTNAME,RUNID,CI_BUILD_ID,THREADS,DATETIME,MINTIME,MEDIANTIME,MAXTIME,MINTIME_PRODUCTIVITY,MEDIANTIME_PRODUCTIVITY,MAXTIME_PRODUCTIVITY,ALLTIMES,TRIALS,COMPILER,COMPILE_FLAGS,RUNTIME_FLAGS,ENV_VARS,BENCH_VERSION,BENCH_FILE,UNAME,PROCESSOR,TOPOLOGY,GIT_BRANCH,GIT_HASH,GIT_DEPTH,WHO,ETC_ISSUE,LSPCI,FULL_LOG,MEDIANTIME_ALLOCRATE,MEDIANTIME_MEMFOOTPRINT,ALLJITTIMES,RETRIES,CAPABILITIES,BYTES_ALLOC,BYTES_COPIED,NUMGC,CPUTIME,CYCLES,RSQR_TIME_FIT,RSQR_TIME_LOW
"n-body (10 threads)","criterion","","c-swarm","c-swarm_1479091979","","0","2016-11-14 02:52:59.164089 UTC","4.2551682999646144e-2","4.299561009629744e-2","4.3305724267369124e-2","","0.8828553795793815","","","1","","","","[[]]","0.0","","Linux c-swarm 3.13.0-65-generic #105-Ubuntu SMP Mon Sep 21 18:50:58 UTC 2015 x86_64 x86_64 x86_64 GNU/Linux","","","master","73a60850895f6601b711d8266e2f93e855b63680","154","","","","","5387979031","","","0","10.0","2.3165944564395612e8","1.0452848000000002e7","55.09450549450551","0.4173045079978022","9.888949122197805e7","0.999609910898363","0.9989140023072544"


==> data/nbody-reducer/allpairs-data/allpairs_verified-10.json <==
["criterio","1.1.3.1",[{"reportAnalysis":{"anMean":{"estUpperBound":4.3423930600414926e-2,"estLowerBound":4.287768181489034e-2,"estPoint":4.310324850853038e-2,"estConfidenceLevel":0.95},"anRegress":[{"regRSquare":{"estUpperBound":0.999918965300159,"estLowerBound":0.9989140023072544,"estPoint":0.999609910898363,"estConfidenceLevel":0.95},"regResponder":"time","regCoeffs":{"y":{"estUpperBound":4.327969947822285e-3,"estLowerBound":-1.4674225361039088e-3,"estPoint":7.608157101567117e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":4.3305724267369124e-2,"estLowerBound":4.2551682999646144e-2,"estPoint":4.299561009629744e-2,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999975977332598,"estLowerBound":0.9999884104606379,"estPoint":0.9999937769044417,"estConfidenceLevel":0.95},"regResponder":"allocated","regCoeffs":{"y":{"estUpperBound":3478278.292024892,"estLowerBound":-2842297.570996724,"estPoint":-179976.61538513534,"estConfidenceLevel":0.95},"iters":{"estUpperBound":2.3196789157702973e8,"estLowerBound":2.3126238582236528e8,"estPoint":2.3165944564395612e8,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999064057577906,"estLowerBound":0.9993567796855664,"estPoint":0.9997510541738647,"estConfidenceLevel":0.95},"regResponder":"bytesCopied","regCoeffs":{"y":{"estUpperBound":332397.4110353974,"estLowerBound":-839397.1650485211,"estPoint":-288674.28571430873,"estConfidenceLevel":0.95},"iters":{"estUpperBound":1.0519544877374789e7,"estLowerBound":1.0372761135802476e7,"estPoint":1.0452848000000002e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999263727434501,"estLowerBound":0.9989975847765379,"estPoint":0.9996099141571125,"estConfidenceLevel":0.95},"regResponder":"cycles","regCoeffs":{"y":{"estUpperBound":9323823.59531519,"estLowerBound":-3596066.710226949,"estPoint":1753423.4065931586,"estConfidenceLevel":0.95},"iters":{"estUpperBound":9.97710896925233e7,"estLowerBound":9.800594121915288e7,"estPoint":9.888949122197805e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9998944982101937,"estLowerBound":0.998340830188377,"estPoint":0.9993280570133135,"estConfidenceLevel":0.95},"regResponder":"numGcs","regCoeffs":{"y":{"estUpperBound":8.549110595513802,"estLowerBound":-1.1812818449984832,"estPoint":2.5054945054943722,"estConfidenceLevel":0.95},"iters":{"estUpperBound":55.68518518518522,"estLowerBound":54.36401673640161,"estPoint":55.09450549450551,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999351404439156,"estLowerBound":0.9985945527271318,"estPoint":0.9995424429236154,"estConfidenceLevel":0.95},"regResponder":"mutatorWallSeconds","regCoeffs":{"y":{"estUpperBound":4.246109730158584e-3,"estLowerBound":-1.391951357258425e-3,"estPoint":9.647323736263095e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.832479276349475e-2,"estLowerBound":3.754286633502173e-2,"estPoint":3.795890379780221e-2,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999297752147753,"estLowerBound":0.9991563786053151,"estPoint":0.9996699071411631,"estConfidenceLevel":0.95},"regResponder":"gcWallSeconds","regCoeffs":{"y":{"estUpperBound":2.602965695069143e-5,"estLowerBound":-4.573113619048154e-4,"estPoint":-1.9880717582418636e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":5.080815499586436e-3,"estLowerBound":5.000442994393269e-3,"estPoint":5.036704175824177e-3,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999521185308384,"estLowerBound":0.9994443671325758,"estPoint":0.9998072088231629,"estConfidenceLevel":0.95},"regResponder":"cpuTime","regCoeffs":{"y":{"estUpperBound":3.50671460000005e-2,"estLowerBound":-1.3902994540255672e-2,"estPoint":6.139798373625686e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.4206802563803704,"estLowerBound":0.41429335875577433,"estPoint":0.4173045079978022,"estConfidenceLevel":0.95}}}],"anStdDev":{"estUpperBound":7.461779759232175e-4,"estLowerBound":2.554690629657027e-4,"estPoint":4.8787845486355716e-4,"estConfidenceLevel":0.95},"anOutlierVar":{"ovFraction":6.632653061224489e-2,"ovDesc":"slight","ovEffect":"Slight"},"anOverhead":2.841193407250209e-6},"reportKDEs":[{"kdeValues":[4.221564638784654e-2,4.2233782929962264e-2,4.225191947207799e-2,4.22700560141937e-2,4.2288192556309424e-2,4.230632909842515e-2,4.232446564054087e-2,4.2342602182656584e-2,4.236073872477231e-2,4.237887526688803e-2,4.239701180900375e-2,4.241514835111947e-2,4.243328489323519e-2,4.245142143535091e-2,4.246955797746663e-2,4.2487694519582356e-2,4.250583106169807e-2,4.252396760381379e-2,4.2542104145929516e-2,4.256024068804524e-2,4.257837723016095e-2,4.2596513772276676e-2,4.26146503143924e-2,4.263278685650812e-2,4.265092339862384e-2,4.266905994073956e-2,4.268719648285528e-2,4.2705333024971e-2,4.2723469567086725e-2,4.274160610920244e-2,4.275974265131816e-2,4.2777879193433885e-2,4.279601573554961e-2,4.281415227766532e-2,4.2832288819781045e-2,4.285042536189677e-2,4.286856190401249e-2,4.288669844612821e-2,4.290483498824393e-2,4.292297153035965e-2,4.294110807247537e-2,4.2959244614591094e-2,4.297738115670681e-2,4.299551769882253e-2,4.3013654240938254e-2,4.3031790783053976e-2,4.304992732516969e-2,4.3068063867285414e-2,4.3086200409401136e-2,4.310433695151686e-2,4.312247349363258e-2,4.3140610035748296e-2,4.315874657786402e-2,4.317688311997974e-2,4.319501966209546e-2,4.321315620421118e-2,4.32312927463269e-2,4.324942928844262e-2,4.3267565830558345e-2,4.328570237267407e-2,4.330383891478978e-2,4.3321975456905505e-2,4.334011199902123e-2,4.335824854113695e-2,4.3376385083252665e-2,4.339452162536839e-2,4.341265816748411e-2,4.343079470959983e-2,4.344893125171555e-2,4.346706779383127e-2,4.348520433594699e-2,4.3503340878062714e-2,4.352147742017844e-2,4.353961396229415e-2,4.3557750504409874e-2,4.3575887046525597e-2,4.359402358864132e-2,4.3612160130757034e-2,4.3630296672872756e-2,4.364843321498848e-2,4.36665697571042e-2,4.3684706299219916e-2,4.370284284133564e-2,4.372097938345136e-2,4.373911592556708e-2,4.3757252467682806e-2,4.377538900979852e-2,4.379352555191424e-2,4.3811662094029966e-2,4.382979863614569e-2,4.38479351782614e-2,4.3866071720377126e-2,4.388420826249285e-2,4.390234480460857e-2,4.392048134672429e-2,4.393861788884001e-2,4.395675443095573e-2,4.397489097307145e-2,4.3993027515187175e-2,4.401116405730289e-2,4.402930059941861e-2,4.4047437141534335e-2,4.406557368365006e-2,4.408371022576577e-2,4.4101846767881495e-2,4.411998330999722e-2,4.413811985211294e-2,4.415625639422866e-2,4.417439293634438e-2,4.41925294784601e-2,4.421066602057582e-2,4.4228802562691544e-2,4.424693910480726e-2,4.426507564692298e-2,4.4283212189038704e-2,4.4301348731154426e-2,4.431948527327015e-2,4.4337621815385864e-2,4.4355758357501586e-2,4.437389489961731e-2,4.439203144173303e-2,4.4410167983848746e-2,4.442830452596447e-2,4.444644106808019e-2,4.446457761019591e-2,4.448271415231163e-2,4.450085069442735e-2,4.451898723654307e-2],"kdeType":"time","kdePDF":[411.9775723926609,412.59869015098775,413.8414542974998,415.70686145931785,418.1962561619874,421.31115358309626,425.0530086012869,429.4229356652286,434.421385031373,440.04778187091165,446.3001356097888,453.1746276250518,460.6651860606613,468.763057030702,477.45638183343897,486.7297899925445,496.56401796100306,506.9355631597292,517.8163826711206,529.1736453652605,540.9695455051019,553.1611849626881,565.700530092099,578.5344480615986,591.604826067526,604.8487753600888,618.1989204348669,631.5837721151834,644.9281816041116,658.1538709569402,671.1800338526458,683.9239990631764,696.3019476679385,708.2296738710758,719.623378281065,730.4004817314611,740.4804471789929,749.785596925377,758.241912380685,765.7798038207369,772.3348380838974,777.8484128923567,782.2683674516675,785.5495201564152,787.6541255806864,788.5522444266002,788.2220217062617,786.6498701037243,783.8305571642452,779.7671966488531,774.471146034424,767.9618136970157,760.2663807557542,751.4194438471753,741.462586220771,730.4438854765281,718.4173669903286,705.4424125854899,691.5831343057068,676.9077232298606,661.4877831505994,645.3976586299805,628.7137664637761,611.5139389527302,593.876786617362,575.8810871290835,557.6052062907576,539.1265559121741,520.5210924165359,501.8628590091363,483.2235732623589,464.6722610440444,446.2749368573318,428.0943298855038,410.1896543567612,392.6164222704968,375.42629606313517,358.6669784401935,342.3821363598188,326.61135601759264,311.3901256451694,296.7498429872568,282.7178444508115,269.31745311478977,256.56804303439344,244.48511755685044,233.08039967201418,222.36193273735492,212.33419023024044,202.9981934796889,194.35163660476954,186.3890181295654,179.10177894850517,172.47844647666383,166.50478493473972,161.16395178740302,156.43666037776384,152.3013487828456,148.73435485946035,145.71009736241768,143.20126290398505,141.1789983921288,139.61310844269616,138.4722571148635,137.72417317700894,137.3358579783903,137.27379488645673,137.5041591552438,137.99302702088016,138.70658277833184,139.6113225804341,140.67425371599097,141.86308816707034,143.14642931422065,144.49395074885723,145.876566260383,147.26659018697643,148.63788744830978,149.96601271051554,151.22833826339755,152.40417031238766,153.4748534988699,154.42386355872634,155.23688810767098,155.90189560150523,156.40919255920656,156.75146915722513,156.92383330589783]}],"reportKeys":["time","cpuTime","cycles","iters","allocated","numGcs","bytesCopied","mutatorWallSeconds","mutatorCpuSeconds","gcWallSeconds","gcCpuSeconds"],"reportNumber":0,"reportName":"n-body (10 threads)","reportOutliers":{"highSevere":1,"highMild":0,"lowMild":1,"samplesSeen":13,"lowSevere":0},"reportMeasured":[[4.385281354188919e-2,0.42806350300000007,100864030,1,228651600,56,9752528,3.905469200000001e-2,0.334412,4.8032529999999995e-3,0.334412],[8.645584434270859e-2,0.8291732190000001,198851313,2,465796368,110,20647944,7.636108700000001e-2,0.767012,1.009981e-2,0.767012],[0.1288812980055809,1.243252606,296429393,3,692889640,163,31243024,0.11380838199999999,1.1548389999999997,1.5077954000000001e-2,1.1548389999999997],[0.1719498634338379,1.6648511200000002,395486458,4,929682096,223,41799408,0.152140214,1.401167,1.9814726999999997e-2,1.401167],[0.21221720427274704,2.0719746839999997,488101184,5,1155532000,278,53118080,0.18726833699999995,1.8443809999999994,2.4953972000000005e-2,1.8443809999999994],[0.26596367359161377,2.5620308830000003,611717496,6,1392744024,346,61824624,0.23607356499999999,2.3208660000000005,2.989515899999999e-2,2.3208660000000005],[0.30228984355926514,2.9439689719999986,695267282,7,1621649472,394,73691416,0.26688390500000003,2.5565739999999995,3.541098000000001e-2,2.5565739999999995],[0.34324513375759125,3.3434217559999997,789465124,8,1852781848,442,82541576,0.3039273360000001,2.9386860000000006,3.9323391999999985e-2,2.9386860000000006],[0.38676343858242035,3.7606601889999993,889555754,9,2082793312,494,92654120,0.34212895600000004,3.413333999999999,4.4639556000000025e-2,3.413333999999999],[0.4357939586043358,4.210266485999998,1002325389,10,2319348344,559,103597472,0.38485626299999987,3.6408960000000015,5.094269400000001e-2,3.6408960000000015],[0.4664849266409874,4.548350567,1072914264,11,2545460688,596,115145608,0.4114804420000002,4.177810999999998,5.5009439999999965e-2,4.177810999999998],[0.5201153606176376,5.031571049,1196263747,12,2780819992,664,125052184,0.45947469399999985,4.401637000000001,6.064563500000003e-2,4.401637000000001],[0.5576447397470474,5.428185509999999,1282581033,13,3008676112,723,136600184,0.4925380419999996,4.8725910000000034,6.5111796e-2,4.8725910000000034],[0.6035323813557625,5.837159972999999,1388122039,14,3244896624,772,145839432,0.5331952370000002,5.275297999999999,7.034226999999998e-2,5.275297999999999]]}]]

==> data/nbody-reducer/allpairs-data/allpairs_verified-11.csv <==
PROGNAME,VARIANT,ARGS,HOSTNAME,RUNID,CI_BUILD_ID,THREADS,DATETIME,MINTIME,MEDIANTIME,MAXTIME,MINTIME_PRODUCTIVITY,MEDIANTIME_PRODUCTIVITY,MAXTIME_PRODUCTIVITY,ALLTIMES,TRIALS,COMPILER,COMPILE_FLAGS,RUNTIME_FLAGS,ENV_VARS,BENCH_VERSION,BENCH_FILE,UNAME,PROCESSOR,TOPOLOGY,GIT_BRANCH,GIT_HASH,GIT_DEPTH,WHO,ETC_ISSUE,LSPCI,FULL_LOG,MEDIANTIME_ALLOCRATE,MEDIANTIME_MEMFOOTPRINT,ALLJITTIMES,RETRIES,CAPABILITIES,BYTES_ALLOC,BYTES_COPIED,NUMGC,CPUTIME,CYCLES,RSQR_TIME_FIT,RSQR_TIME_LOW
"n-body (11 threads)","criterion","","c-swarm","c-swarm_1479091986","","0","2016-11-14 02:53:06.410469 UTC","4.0787600782405765e-2","4.1231738004301285e-2","4.1762793906763865e-2","","0.8792130466998226","","","1","","","","[[]]","0.0","","Linux c-swarm 3.13.0-65-generic #105-Ubuntu SMP Mon Sep 21 18:50:58 UTC 2015 x86_64 x86_64 x86_64 GNU/Linux","","","master","73a60850895f6601b711d8266e2f93e855b63680","154","","","","","6360916515","","","0","11.0","2.6227164322857153e8","1.0581895171428572e7","56.46428571428573","0.4386553318678575","9.483259932857145e7","0.9996516389310591","0.9993279451199478"


==> data/nbody-reducer/allpairs-data/allpairs_verified-11.json <==
["criterio","1.1.3.1",[{"reportAnalysis":{"anMean":{"estUpperBound":4.138686001631068e-2,"estLowerBound":4.1023837854171394e-2,"estPoint":4.118862671128072e-2,"estConfidenceLevel":0.95},"anRegress":[{"regRSquare":{"estUpperBound":0.9999012383009455,"estLowerBound":0.9993279451199478,"estPoint":0.9996516389310591,"estConfidenceLevel":0.95},"regResponder":"time","regCoeffs":{"y":{"estUpperBound":2.3044103414757828e-3,"estLowerBound":-3.845276798876126e-3,"estPoint":-3.4825134845018e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":4.1762793906763865e-2,"estLowerBound":4.0787600782405765e-2,"estPoint":4.1231738004301285e-2,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999983171268453,"estLowerBound":0.9999935305434959,"estPoint":0.999996536020779,"estConfidenceLevel":0.95},"regResponder":"allocated","regCoeffs":{"y":{"estUpperBound":1832179.0315773557,"estLowerBound":-2882659.428571311,"estPoint":-718865.2952388104,"estConfidenceLevel":0.95},"iters":{"estUpperBound":2.6255330684297502e8,"estLowerBound":2.6202197151155856e8,"estPoint":2.6227164322857153e8,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.99982100956173,"estLowerBound":0.9987762516128222,"estPoint":0.9993825962996725,"estConfidenceLevel":0.95},"regResponder":"bytesCopied","regCoeffs":{"y":{"estUpperBound":1683370.7050053237,"estLowerBound":-473128.6954436289,"estPoint":490683.4285713993,"estConfidenceLevel":0.95},"iters":{"estUpperBound":1.0746695227678569e7,"estLowerBound":1.0394845967115095e7,"estPoint":1.0581895171428572e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9998868910294624,"estLowerBound":0.999276539814472,"estPoint":0.9996516365417438,"estConfidenceLevel":0.95},"regResponder":"cycles","regCoeffs":{"y":{"estUpperBound":4900686.816753322,"estLowerBound":-7490676.533332217,"estPoint":-797555.2952383619,"estConfidenceLevel":0.95},"iters":{"estUpperBound":9.591491956858397e7,"estLowerBound":9.389458033153927e7,"estPoint":9.483259932857145e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.999844871425148,"estLowerBound":0.9986990527894124,"estPoint":0.9993075528040495,"estConfidenceLevel":0.95},"regResponder":"numGcs","regCoeffs":{"y":{"estUpperBound":7.9484240687681,"estLowerBound":-4.465313028764774,"estPoint":0.21904761904745923,"estConfidenceLevel":0.95},"iters":{"estUpperBound":57.44611307420497,"estLowerBound":55.4877850162866,"estPoint":56.46428571428573,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9998363702952642,"estLowerBound":0.9991450962382805,"estPoint":0.9995535264619001,"estConfidenceLevel":0.95},"regResponder":"mutatorWallSeconds","regCoeffs":{"y":{"estUpperBound":1.2860823196185786e-3,"estLowerBound":-4.458092082662405e-3,"estPoint":-1.5028931523811077e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.676400837971695e-2,"estLowerBound":3.579790101941748e-2,"estPoint":3.6251478310714305e-2,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9997500052382168,"estLowerBound":0.997097314615076,"estPoint":0.998777011737807,"estConfidenceLevel":0.95},"regResponder":"gcWallSeconds","regCoeffs":{"y":{"estUpperBound":2.239111443930289e-3,"estLowerBound":-1.234937700296375e-4,"estPoint":1.1597708761904627e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":5.093634164688425e-3,"estLowerBound":4.877727158492823e-3,"estPoint":4.980255507142858e-3,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999200829805074,"estLowerBound":0.9994891839396872,"estPoint":0.9997344873847267,"estConfidenceLevel":0.95},"regResponder":"cpuTime","regCoeffs":{"y":{"estUpperBound":3.4153879664046254e-2,"estLowerBound":-1.9863054011295848e-2,"estPoint":7.123101457140724e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.44333892616517007,"estLowerBound":0.4346704878387486,"estPoint":0.4386553318678575,"estConfidenceLevel":0.95}}}],"anStdDev":{"estUpperBound":4.7509982035178535e-4,"estLowerBound":3.0900885818375306e-4,"estPoint":3.804858265610982e-4,"estConfidenceLevel":0.95},"anOutlierVar":{"ovFraction":6.2222222222222234e-2,"ovDesc":"slight","ovEffect":"Slight"},"anOverhead":2.9343536356773056e-6},"reportKDEs":[{"kdeValues":[4.053743982068075e-2,4.054810072928727e-2,4.055876163789379e-2,4.056942254650032e-2,4.0580083455106844e-2,4.059074436371336e-2,4.060140527231989e-2,4.0612066180926415e-2,4.0622727089532934e-2,4.063338799813946e-2,4.064404890674598e-2,4.0654709815352505e-2,4.066537072395903e-2,4.067603163256555e-2,4.0686692541172076e-2,4.06973534497786e-2,4.070801435838512e-2,4.071867526699165e-2,4.072933617559817e-2,4.073999708420469e-2,4.075065799281122e-2,4.0761318901417744e-2,4.077197981002426e-2,4.078264071863079e-2,4.079330162723731e-2,4.0803962535843834e-2,4.081462344445036e-2,4.082528435305688e-2,4.0835945261663405e-2,4.084660617026993e-2,4.085726707887645e-2,4.0867927987482976e-2,4.08785888960895e-2,4.088924980469602e-2,4.089991071330255e-2,4.091057162190907e-2,4.092123253051559e-2,4.093189343912212e-2,4.0942554347728644e-2,4.095321525633516e-2,4.096387616494169e-2,4.097453707354821e-2,4.0985197982154734e-2,4.099585889076126e-2,4.100651979936778e-2,4.1017180707974304e-2,4.102784161658083e-2,4.103850252518735e-2,4.1049163433793875e-2,4.10598243424004e-2,4.107048525100692e-2,4.1081146159613446e-2,4.109180706821997e-2,4.110246797682649e-2,4.111312888543302e-2,4.112378979403954e-2,4.113445070264606e-2,4.114511161125259e-2,4.115577251985911e-2,4.116643342846563e-2,4.117709433707216e-2,4.118775524567868e-2,4.1198416154285204e-2,4.120907706289173e-2,4.121973797149825e-2,4.1230398880104775e-2,4.12410597887113e-2,4.125172069731782e-2,4.1262381605924346e-2,4.127304251453087e-2,4.128370342313739e-2,4.129436433174392e-2,4.130502524035044e-2,4.131568614895696e-2,4.132634705756349e-2,4.133700796617001e-2,4.134766887477653e-2,4.135832978338306e-2,4.136899069198958e-2,4.1379651600596104e-2,4.139031250920263e-2,4.140097341780915e-2,4.1411634326415675e-2,4.14222952350222e-2,4.143295614362872e-2,4.1443617052235246e-2,4.145427796084177e-2,4.146493886944829e-2,4.147559977805482e-2,4.1486260686661336e-2,4.149692159526786e-2,4.150758250387439e-2,4.151824341248091e-2,4.152890432108743e-2,4.153956522969396e-2,4.155022613830048e-2,4.1560887046907004e-2,4.157154795551353e-2,4.158220886412005e-2,4.1592869772726575e-2,4.16035306813331e-2,4.161419158993962e-2,4.1624852498546146e-2,4.163551340715267e-2,4.164617431575919e-2,4.165683522436572e-2,4.1667496132972236e-2,4.167815704157876e-2,4.168881795018529e-2,4.169947885879181e-2,4.171013976739833e-2,4.172080067600486e-2,4.173146158461138e-2,4.1742122493217904e-2,4.175278340182443e-2,4.176344431043095e-2,4.1774105219037475e-2,4.1784766127644e-2,4.179542703625052e-2,4.1806087944857045e-2,4.1816748853463565e-2,4.182740976207009e-2,4.1838070670676616e-2,4.1848731579283135e-2,4.185939248788966e-2,4.187005339649619e-2,4.1880714305102706e-2,4.189137521370923e-2],"kdeType":"time","kdePDF":[784.8366201758557,784.8200089897326,784.786742061042,784.7367306283555,784.6698424257098,784.585902727127,784.4846957278735,784.3659662527701,784.2294217795842,784.0747347633461,783.9015452453554,783.7094637286814,783.4980743001547,783.2669379771775,783.0155962561869,782.7435748382868,782.4503875064256,782.1355401275598,781.7985347525022,781.4388737856168,781.0560641961978,780.6496217432489,780.219075185472,779.7639704485705,779.2838747224704,778.7783804617676,778.2471092635869,777.6897155981217,777.1058903683515,776.4953642768573,775.8579109791871,775.1933500049258,774.5015494294328,773.7824282811112,773.0359586710913,772.26216763428,771.4611386728543,770.6330129954565,769.7779904475325,768.8963301304436,767.988350709174,767.0544304105886,766.0950067163068,765.1105757562893,764.101691411192,763.06896413341,762.0130594984854,760.934696500195,759.8346456041461,758.7137265760691,757.572806102222,756.4127952203833,755.2346465808125,754.0393515572969,752.8279372289628,751.601463253939,750.3610186561742,749.1077185467819,747.8427008011658,746.5671227129233,745.282157645087,743.988991698705,742.6888204180344,741.3828455507834,740.0722718808664,738.7583041500656,737.4421440837978,736.1249875349481,734.8080217583638,733.4924228272301,732.1793532010848,730.8699594537626,729.5653701680527,728.2666940023556,726.9750179331211,725.6914056753781,724.4168962822163,723.1525029226871,721.8992118362344,720.6579814605025,719.4297417281496,718.2153935271933,717.0158083183684,715.8318279020693,714.6642643266043,713.5138999287934,712.3814874973151,711.2677505487325,710.1733837057398,709.0990531669165,708.0453972571105,707.0130270475465,706.0025270348024,705.0144558679808,704.0493471136425,703.1077100484439,702.1900304698333,701.296771515687,700.4283744843278,699.5852596470137,698.7678270456548,697.9764572692491,697.2115122032675,696.4733357469916,695.762254494592,695.0785783765051,694.4226012584462,693.7946014961447,693.1948424446147,692.6235729214701,692.0810276244393,691.5674275038403,691.0829800913274,690.6278797867049,690.2023081050359,689.8064338866271,689.440413472767,689.1043908503061,688.7984977683296,688.5228538302314,688.2775665645245,688.0627314776535,687.8784320919517,687.7247399717048,687.6017147400407,687.5094040890772,687.4478437854199,687.4170576727389]}],"reportKeys":["time","cpuTime","cycles","iters","allocated","numGcs","bytesCopied","mutatorWallSeconds","mutatorCpuSeconds","gcWallSeconds","gcCpuSeconds"],"reportNumber":0,"reportName":"n-body (11 threads)","reportOutliers":{"highSevere":0,"highMild":0,"lowMild":0,"samplesSeen":14,"lowSevere":0},"reportMeasured":[[4.040565341711044e-2,0.4380243060000001,92935275,1,259718456,53,10797960,3.4217993999999995e-2,0.38594599999999996,6.192881000000001e-3,0.38594599999999996],[8.172458410263062e-2,0.8815457569999998,187969409,2,523464896,110,22211032,6.988705599999999e-2,0.746475,1.184263e-2,0.746475],[0.12533710896968842,1.344872857,288277659,3,788898192,170,31879112,0.107363776,1.0746750000000003,1.7978378e-2,1.0746750000000003],[0.16531585156917572,1.7612005430000006,380228525,4,1046560464,227,41819944,0.14516466700000002,1.6545649999999998,2.0156336999999996e-2,1.6545649999999998],[0.2058381512761116,2.196650847,473429312,5,1313623552,283,53691520,0.18061810900000003,1.9696759999999998,2.5225102e-2,1.9696759999999998],[0.24476966261863708,2.622044665999999,562971560,6,1570540480,343,63804728,0.21504742100000007,2.35511,2.972743e-2,2.35511],[0.2845533415675163,3.0481318809999998,654473262,7,1836160136,394,76016584,0.24915297000000003,2.6369869999999995,3.5405379000000015e-2,2.6369869999999995],[0.3284078389406204,3.5117473200000013,755338343,8,2095328496,450,84891752,0.28736486800000005,3.198431000000001,4.104803699999998e-2,3.198431000000001],[0.37414712458848953,3.992533409,860538425,9,2361021376,515,96109016,0.32798568399999994,3.5381950000000018,4.616658900000001e-2,3.5381950000000018],[0.41469673067331314,4.409765536999998,953801711,10,2624577352,567,106040424,0.36409456100000015,3.8598289999999977,5.060714300000002e-2,3.8598289999999977],[0.44906294345855713,4.797369101000001,1032843733,11,2881360200,615,118538840,0.39286378200000005,4.163974999999997,5.620417e-2,4.163974999999997],[0.5004410445690155,5.3250617220000045,1151013081,12,3148456568,690,126251840,0.4392560510000001,4.523866000000002,6.119015299999997e-2,4.523866000000002],[0.5340165197849274,5.696089357000005,1228236294,13,3407900120,730,137774912,0.4674658960000002,5.107412,6.655583500000001e-2,5.107412],[0.5820240452885628,6.197730942,1338652943,14,3673287752,800,146049864,0.5113360829999998,5.483480999999998,7.069302000000005e-2,5.483480999999998],[0.6118441894650459,6.522718101000002,1407239058,15,3930916168,832,161310144,0.5358150820000005,5.843262000000003,7.603413999999997e-2,5.843262000000003]]}]]

==> data/nbody-reducer/allpairs-data/allpairs_verified-12.csv <==
PROGNAME,VARIANT,ARGS,HOSTNAME,RUNID,CI_BUILD_ID,THREADS,DATETIME,MINTIME,MEDIANTIME,MAXTIME,MINTIME_PRODUCTIVITY,MEDIANTIME_PRODUCTIVITY,MAXTIME_PRODUCTIVITY,ALLTIMES,TRIALS,COMPILER,COMPILE_FLAGS,RUNTIME_FLAGS,ENV_VARS,BENCH_VERSION,BENCH_FILE,UNAME,PROCESSOR,TOPOLOGY,GIT_BRANCH,GIT_HASH,GIT_DEPTH,WHO,ETC_ISSUE,LSPCI,FULL_LOG,MEDIANTIME_ALLOCRATE,MEDIANTIME_MEMFOOTPRINT,ALLJITTIMES,RETRIES,CAPABILITIES,BYTES_ALLOC,BYTES_COPIED,NUMGC,CPUTIME,CYCLES,RSQR_TIME_FIT,RSQR_TIME_LOW
"n-body (12 threads)","criterion","","c-swarm","c-swarm_1479091993","","0","2016-11-14 02:53:13.517186 UTC","4.012889538774591e-2","4.051586668938399e-2","4.104012115216205e-2","","0.86821763514344","","","1","","","","[[]]","0.0","","Linux c-swarm 3.13.0-65-generic #105-Ubuntu SMP Mon Sep 21 18:50:58 UTC 2015 x86_64 x86_64 x86_64 GNU/Linux","","","master","73a60850895f6601b711d8266e2f93e855b63680","154","","","","","7244129923","","","0","12.0","2.935022022571429e8","1.0535644542857146e7","58.77500000000002","0.4715735348464286","9.318611557500003e7","0.9996557897014846","0.9993651766043481"


==> data/nbody-reducer/allpairs-data/allpairs_verified-12.json <==
["criterio","1.1.3.1",[{"reportAnalysis":{"anMean":{"estUpperBound":4.066342803952927e-2,"estLowerBound":4.031241333251203e-2,"estPoint":4.043592105971278e-2,"estConfidenceLevel":0.95},"anRegress":[{"regRSquare":{"estUpperBound":0.9999500218279137,"estLowerBound":0.9993651766043481,"estPoint":0.9996557897014846,"estConfidenceLevel":0.95},"regResponder":"time","regCoeffs":{"y":{"estUpperBound":2.0209398019512196e-3,"estLowerBound":-3.5544126597354146e-3,"estPoint":-2.6442458232254487e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":4.104012115216205e-2,"estLowerBound":4.012889538774591e-2,"estPoint":4.051586668938399e-2,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999989466583421,"estLowerBound":0.999995107851795,"estPoint":0.9999971566372439,"estConfidenceLevel":0.95},"regResponder":"allocated","regCoeffs":{"y":{"estUpperBound":1964765.333335959,"estLowerBound":-3056615.3060776717,"estPoint":-751773.7904770287,"estConfidenceLevel":0.95},"iters":{"estUpperBound":2.937614102450716e8,"estLowerBound":2.9315034522495276e8,"estPoint":2.935022022571429e8,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9998992348724166,"estLowerBound":0.9993246373542188,"estPoint":0.9996549290406217,"estConfidenceLevel":0.95},"regResponder":"bytesCopied","regCoeffs":{"y":{"estUpperBound":1303250.8192419645,"estLowerBound":-379833.1933268833,"estPoint":276303.9238094967,"estConfidenceLevel":0.95},"iters":{"estUpperBound":1.0646575048723934e7,"estLowerBound":1.041443495261845e7,"estPoint":1.0535644542857146e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999689158443622,"estLowerBound":0.999281096637782,"estPoint":0.9996557930897234,"estConfidenceLevel":0.95},"regResponder":"cycles","regCoeffs":{"y":{"estUpperBound":5087502.254545188,"estLowerBound":-1.0043192040527599e7,"estPoint":-604266.8666669322,"estConfidenceLevel":0.95},"iters":{"estUpperBound":9.446683219875966e7,"estLowerBound":9.227663342354913e7,"estPoint":9.318611557500003e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9998729603721848,"estLowerBound":0.9991465722033237,"estPoint":0.9995519674062165,"estConfidenceLevel":0.95},"regResponder":"numGcs","regCoeffs":{"y":{"estUpperBound":5.020255063766168,"estLowerBound":-4.960612691465686,"estPoint":0.2666666666665077,"estConfidenceLevel":0.95},"iters":{"estUpperBound":59.52404121350891,"estLowerBound":58.01784955376116,"estPoint":58.77500000000002,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999172120223045,"estLowerBound":0.9991530517454414,"estPoint":0.9995104302596177,"estConfidenceLevel":0.95},"regResponder":"mutatorWallSeconds","regCoeffs":{"y":{"estUpperBound":2.394296377505139e-3,"estLowerBound":-3.0592320566517612e-3,"estPoint":-1.85927190476302e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.5635913821198795e-2,"estLowerBound":3.473900438121116e-2,"estPoint":3.5176596682142874e-2,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9998463599069077,"estLowerBound":0.9986748860699389,"estPoint":0.9994638000629604,"estConfidenceLevel":0.95},"regResponder":"gcWallSeconds","regCoeffs":{"y":{"estUpperBound":3.6216760050567605e-4,"estLowerBound":-5.714046184581319e-4,"estPoint":-7.309930476192301e-5,"estConfidenceLevel":0.95},"iters":{"estUpperBound":5.399206715307205e-3,"estLowerBound":5.282045158890293e-3,"estPoint":5.339277746428573e-3,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.999955860044208,"estLowerBound":0.9996318729802063,"estPoint":0.999777001985712,"estConfidenceLevel":0.95},"regResponder":"cpuTime","regCoeffs":{"y":{"estUpperBound":1.2124369695337416e-2,"estLowerBound":-4.4732679414866396e-2,"estPoint":-9.730501171429493e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.4763730128834485,"estLowerBound":0.4679470764789287,"estPoint":0.4715735348464286,"estConfidenceLevel":0.95}}}],"anStdDev":{"estUpperBound":4.181120850114713e-4,"estLowerBound":1.890500588947757e-4,"estPoint":3.1366138546964656e-4,"estConfidenceLevel":0.95},"anOutlierVar":{"ovFraction":6.222222222222221e-2,"ovDesc":"slight","ovEffect":"Slight"},"anOverhead":3.1481893491417133e-6},"reportKDEs":[{"kdeValues":[4.001200754267889e-2,4.002131502093485e-2,4.003062249919082e-2,4.0039929977446785e-2,4.004923745570275e-2,4.005854493395872e-2,4.006785241221468e-2,4.007715989047064e-2,4.008646736872661e-2,4.0095774846982575e-2,4.010508232523854e-2,4.011438980349451e-2,4.012369728175047e-2,4.013300476000643e-2,4.01423122382624e-2,4.0151619716518365e-2,4.016092719477433e-2,4.01702346730303e-2,4.017954215128626e-2,4.018884962954222e-2,4.019815710779819e-2,4.0207464586054155e-2,4.021677206431012e-2,4.022607954256609e-2,4.023538702082205e-2,4.024469449907801e-2,4.025400197733398e-2,4.0263309455589945e-2,4.027261693384591e-2,4.028192441210188e-2,4.029123189035784e-2,4.03005393686138e-2,4.030984684686977e-2,4.0319154325125735e-2,4.0328461803381704e-2,4.033776928163767e-2,4.034707675989363e-2,4.03563842381496e-2,4.036569171640556e-2,4.0374999194661525e-2,4.0384306672917494e-2,4.039361415117346e-2,4.040292162942942e-2,4.041222910768539e-2,4.042153658594135e-2,4.0430844064197315e-2,4.0440151542453284e-2,4.044945902070925e-2,4.045876649896521e-2,4.046807397722118e-2,4.047738145547714e-2,4.0486688933733105e-2,4.0495996411989074e-2,4.050530389024504e-2,4.0514611368501e-2,4.052391884675697e-2,4.053322632501293e-2,4.0542533803268894e-2,4.0551841281524864e-2,4.056114875978083e-2,4.057045623803679e-2,4.057976371629276e-2,4.058907119454872e-2,4.0598378672804684e-2,4.0607686151060654e-2,4.061699362931662e-2,4.062630110757258e-2,4.063560858582855e-2,4.064491606408451e-2,4.0654223542340474e-2,4.0663531020596444e-2,4.067283849885241e-2,4.068214597710837e-2,4.069145345536434e-2,4.07007609336203e-2,4.0710068411876264e-2,4.0719375890132234e-2,4.07286833683882e-2,4.073799084664416e-2,4.074729832490013e-2,4.075660580315609e-2,4.0765913281412054e-2,4.0775220759668024e-2,4.0784528237923987e-2,4.079383571617995e-2,4.080314319443592e-2,4.081245067269188e-2,4.0821758150947844e-2,4.0831065629203814e-2,4.0840373107459776e-2,4.084968058571574e-2,4.085898806397171e-2,4.086829554222767e-2,4.0877603020483634e-2,4.0886910498739604e-2,4.0896217976995566e-2,4.090552545525153e-2,4.09148329335075e-2,4.092414041176346e-2,4.093344789001943e-2,4.0942755368275394e-2,4.0952062846531356e-2,4.0961370324787326e-2,4.097067780304329e-2,4.097998528129925e-2,4.098929275955522e-2,4.0998600237811184e-2,4.1007907716067146e-2,4.1017215194323116e-2,4.102652267257908e-2,4.103583015083504e-2,4.104513762909101e-2,4.1054445107346973e-2,4.1063752585602936e-2,4.1073060063858906e-2,4.108236754211487e-2,4.109167502037083e-2,4.11009824986268e-2,4.111028997688276e-2,4.1119597455138726e-2,4.1128904933394696e-2,4.113821241165066e-2,4.114751988990662e-2,4.115682736816259e-2,4.116613484641855e-2,4.1175442324674516e-2,4.1184749802930486e-2,4.119405728118645e-2],"kdeType":"time","kdePDF":[1268.6573229938715,1268.3716157714312,1267.8003821596342,1266.9439840898608,1265.8029651186391,1264.378051208997,1262.6701517556994,1260.6803608403238,1258.4099586988452,1255.8604133812169,1253.033382579445,1249.930715597825,1246.5544554363942,1242.9068409562697,1238.9903090934013,1234.8074970853843,1230.3612446743866,1225.6545962479179,1220.6908028781759,1215.4733242199882,1210.0058302269952,1204.2922026456408,1198.336536246798,1192.1431397554131,1185.7165364394623,1179.06146432067,1172.1828759709708,1165.0859378604525,1157.7760292245941,1150.2587404209344,1142.5398707478737,1134.625425701128,1126.5216136463475,1118.2348418896308,1109.7717121310206,1101.139015289594,1092.3437256923735,1083.3929946230378,1074.2941432301836,1065.0546547987663,1055.6821663921685,1046.1844598762561,1036.5694523405452,1026.8451859354502,1017.019817148184,1007.1016055435656,997.0989019993572,987.0201364691511,976.8738053088947,966.6684582061749,956.4126847540575,946.1151007138981,935.7843340137364,925.4290105310428,915.0577397102636,904.6791000672391,894.3016246336986,883.9337863961057,873.5839837836876,863.2605262609678,852.9716200801056,842.7253542482476,832.5296867645053,822.3924311805041,812.3212435372947,802.3236097302026,792.4068333515107,782.5780240591325,772.8440865172702,763.2117099528409,753.6873583688509,744.2772614532745,734.987406219001,725.8235294074418,716.7911106850707,707.895366658918,699.1412457334607,690.5334238278821,682.0763009689209,673.7739987709076,665.630358810727,657.6489419017522,649.8330282668973,642.1856186072425,634.7094360588246,627.4069290265536,620.2802748804676,613.3313844960301,606.5619076166039,599.9732390129099,593.5665254109506,587.3426731567907,581.3023565835481,575.4460270431599,569.7739225627772,564.2860780831976,558.9823362344084,553.8623586012415,548.9256374302148,544.1715077269716,539.5991596922346,535.2076514429502,530.9959219642702,526.9628042372086,523.1070384862477,519.4272854908114,515.9221399044269,512.5901435254916,509.42979846391904,506.4395801484943,503.6179501205648,500.9633685606856,498.47430649607264,496.1492576381155,493.98674980085144,491.98535585309287,490.14370415892034,488.4604884634141,486.9344771828598,485.56452206114244,484.34956615672286,483.2886511273456,482.38092378257585,481.62564187726014,481.0221791221623,480.5700293912334,480.26881010828276,480.11826479918784]}],"reportKeys":["time","cpuTime","cycles","iters","allocated","numGcs","bytesCopied","mutatorWallSeconds","mutatorCpuSeconds","gcWallSeconds","gcCpuSeconds"],"reportNumber":0,"reportName":"n-body (12 threads)","reportOutliers":{"highSevere":0,"highMild":1,"lowMild":0,"samplesSeen":14,"lowSevere":0},"reportMeasured":[[4.278905689716339e-2,0.49167553399999997,98417915,1,291999152,63,10014648,3.7727524e-2,0.398022,5.067113e-3,0.398022],[8.05995985865593e-2,0.9386964750000002,185382613,2,584017080,118,21441600,6.941921e-2,0.7099390000000001,1.1185849999999999e-2,0.7099390000000001],[0.1221982091665268,1.4073934129999999,281058574,3,883155144,180,32006184,0.106813989,1.284135,1.5389515999999999e-2,1.284135],[0.161290742456913,1.8828515269999997,370971172,4,1174369424,235,41820440,0.14002452299999996,1.6849449999999995,2.1271568000000005e-2,1.6849449999999995],[0.20088675618171692,2.3244731199999995,462041443,5,1467700104,288,54279376,0.17427600099999996,2.0818630000000002,2.661613599999999e-2,2.0818630000000002],[0.24116919189691544,2.802996371,554690959,6,1759943184,353,64026840,0.20901607,2.491486,3.215849500000001e-2,2.491486],[0.28289545327425003,3.2685769649999994,650660958,7,2053297240,407,73847120,0.245415775,2.904266,3.7485165e-2,2.904266],[0.3243284896016121,3.7757741089999985,745956323,8,2344268792,475,84151648,0.28241378500000014,3.3718839999999997,4.1920158999999985e-2,3.3718839999999997],[0.36099617928266525,4.205450484,830291841,9,2642913888,526,95641304,0.3128922900000002,3.807831,4.8109365000000015e-2,3.807831],[0.41095710545778275,4.747582530999999,945201393,10,2935181720,592,105616840,0.35657614400000015,4.215828000000002,5.4386455e-2,4.215828000000002],[0.4459558054804802,5.190061890999999,1025698205,11,3226232216,649,114529520,0.38841336400000026,4.687253999999999,5.754796200000001e-2,4.687253999999999],[0.4823846071958542,5.6234521129999955,1109483927,12,3519461264,700,127065696,0.4179171039999998,4.903905000000002,6.447298699999998e-2,4.903905000000002],[0.5227976366877556,6.074875589000001,1202433586,13,3815959456,755,138858776,0.453092523,5.140934999999999,6.971062e-2,5.140934999999999],[0.5635142475366592,6.5711738250000025,1296081372,14,4104788800,821,148089376,0.4887474909999998,5.794056999999995,7.4772277e-2,5.794056999999995],[0.6151745542883873,7.137832716999995,1414899585,15,4405700200,895,157032536,0.5356569010000003,6.258056000000003,7.952317200000003e-2,6.258056000000003]]}]]

==> data/nbody-reducer/allpairs-data/allpairs_verified-13.csv <==
PROGNAME,VARIANT,ARGS,HOSTNAME,RUNID,CI_BUILD_ID,THREADS,DATETIME,MINTIME,MEDIANTIME,MAXTIME,MINTIME_PRODUCTIVITY,MEDIANTIME_PRODUCTIVITY,MAXTIME_PRODUCTIVITY,ALLTIMES,TRIALS,COMPILER,COMPILE_FLAGS,RUNTIME_FLAGS,ENV_VARS,BENCH_VERSION,BENCH_FILE,UNAME,PROCESSOR,TOPOLOGY,GIT_BRANCH,GIT_HASH,GIT_DEPTH,WHO,ETC_ISSUE,LSPCI,FULL_LOG,MEDIANTIME_ALLOCRATE,MEDIANTIME_MEMFOOTPRINT,ALLJITTIMES,RETRIES,CAPABILITIES,BYTES_ALLOC,BYTES_COPIED,NUMGC,CPUTIME,CYCLES,RSQR_TIME_FIT,RSQR_TIME_LOW
"n-body (13 threads)","criterion","","c-swarm","c-swarm_1479092000","","0","2016-11-14 02:53:20.315651 UTC","3.7511359267505526e-2","3.787603974342347e-2","3.8221408641093434e-2","","0.8648990729545565","","","1","","","","[[]]","0.0","","Linux c-swarm 3.13.0-65-generic #105-Ubuntu SMP Mon Sep 21 18:50:58 UTC 2015 x86_64 x86_64 x86_64 GNU/Linux","","","master","73a60850895f6601b711d8266e2f93e855b63680","154","","","","","8011893254","","","0","13.0","3.034587873142858e8","1.0605384628571432e7","56.242857142857154","0.4759193271571429","8.71145395214286e7","0.9997699343650368","0.9994794031807005"


==> data/nbody-reducer/allpairs-data/allpairs_verified-13.json <==
["criterio","1.1.3.1",[{"reportAnalysis":{"anMean":{"estUpperBound":3.8416674992908205e-2,"estLowerBound":3.788309055181067e-2,"estPoint":3.806048814430072e-2,"estConfidenceLevel":0.95},"anRegress":[{"regRSquare":{"estUpperBound":0.9999328085789844,"estLowerBound":0.9994794031807005,"estPoint":0.9997699343650368,"estConfidenceLevel":0.95},"regResponder":"time","regCoeffs":{"y":{"estUpperBound":2.654352142505103e-3,"estLowerBound":-1.4916389486935287e-3,"estPoint":7.844597101210528e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.8221408641093434e-2,"estLowerBound":3.7511359267505526e-2,"estPoint":3.787603974342347e-2,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999978685589548,"estLowerBound":0.9999908088137053,"estPoint":0.9999951190464179,"estConfidenceLevel":0.95},"regResponder":"allocated","regCoeffs":{"y":{"estUpperBound":2108026.6244710744,"estLowerBound":-3185789.4458939154,"estPoint":-712656.3809533106,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.0377449227986324e8,"estLowerBound":3.0309768581185555e8,"estPoint":3.034587873142858e8,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999482359205569,"estLowerBound":0.9996171098909495,"estPoint":0.9998248041003428,"estConfidenceLevel":0.95},"regResponder":"bytesCopied","regCoeffs":{"y":{"estUpperBound":73640.34888433477,"estLowerBound":-1069709.0164349012,"estPoint":-428083.42857145704,"estConfidenceLevel":0.95},"iters":{"estUpperBound":1.070152154368932e7,"estLowerBound":1.05516235812337e7,"estPoint":1.0605384628571432e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999649696718046,"estLowerBound":0.9994821954529096,"estPoint":0.9997699331120379,"estConfidenceLevel":0.95},"regResponder":"cycles","regCoeffs":{"y":{"estUpperBound":6636066.991328216,"estLowerBound":-3511869.9165696753,"estPoint":1807791.828571166,"estConfidenceLevel":0.95},"iters":{"estUpperBound":8.78495298317489e7,"estLowerBound":8.629269688760659e7,"estPoint":8.71145395214286e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999553304065434,"estLowerBound":0.9992891491635877,"estPoint":0.9996902673873681,"estConfidenceLevel":0.95},"regResponder":"numGcs","regCoeffs":{"y":{"estUpperBound":2.224913494809679,"estLowerBound":-5.17874564459905,"estPoint":-2.0095238095239516,"estConfidenceLevel":0.95},"iters":{"estUpperBound":56.7926628194559,"estLowerBound":55.568181818181785,"estPoint":56.242857142857154,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999523001125176,"estLowerBound":0.9993388785447654,"estPoint":0.9997111401457239,"estConfidenceLevel":0.95},"regResponder":"mutatorWallSeconds","regCoeffs":{"y":{"estUpperBound":2.0993391572817536e-3,"estLowerBound":-2.2354733063939514e-3,"estPoint":-1.3625724761908507e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.306660624343676e-2,"estLowerBound":3.2332349519553064e-2,"estPoint":3.275894493928572e-2,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9994091017682141,"estLowerBound":0.9967178025308411,"estPoint":0.9982140917730266,"estConfidenceLevel":0.95},"regResponder":"gcWallSeconds","regCoeffs":{"y":{"estUpperBound":1.691755528792601e-3,"estLowerBound":1.0806859226082622e-5,"estPoint":9.264666761904588e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":5.2350199135409985e-3,"estLowerBound":4.993437014705881e-3,"estPoint":5.11708703214286e-3,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.999966260701347,"estLowerBound":0.9995714450925272,"estPoint":0.9998136122058429,"estConfidenceLevel":0.95},"regResponder":"cpuTime","regCoeffs":{"y":{"estUpperBound":3.1111009716159564e-2,"estLowerBound":-1.3960712415402402e-2,"estPoint":9.659855142856008e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.47983930145965975,"estLowerBound":0.47193123931659353,"estPoint":0.4759193271571429,"estConfidenceLevel":0.95}}}],"anStdDev":{"estUpperBound":7.158147560067766e-4,"estLowerBound":2.4035050180712904e-4,"estPoint":4.4080908233206344e-4,"estConfidenceLevel":0.95},"anOutlierVar":{"ovFraction":6.2222222222222186e-2,"ovDesc":"slight","ovEffect":"Slight"},"anOverhead":3.88992808046792e-6},"reportKDEs":[{"kdeValues":[3.7388302801197225e-2,3.740452248070098e-2,3.7420742160204745e-2,3.74369618397085e-2,3.745318151921226e-2,3.746940119871602e-2,3.748562087821978e-2,3.7501840557723536e-2,3.75180602372273e-2,3.7534279916731056e-2,3.755049959623481e-2,3.7566719275738576e-2,3.758293895524233e-2,3.759915863474609e-2,3.761537831424985e-2,3.763159799375361e-2,3.764781767325737e-2,3.766403735276113e-2,3.768025703226489e-2,3.7696476711768644e-2,3.771269639127241e-2,3.7728916070776164e-2,3.774513575027992e-2,3.7761355429783684e-2,3.777757510928744e-2,3.77937947887912e-2,3.781001446829496e-2,3.782623414779872e-2,3.7842453827302475e-2,3.785867350680624e-2,3.7874893186309995e-2,3.789111286581375e-2,3.7907332545317515e-2,3.792355222482127e-2,3.793977190432503e-2,3.795599158382879e-2,3.797221126333255e-2,3.798843094283631e-2,3.800465062234007e-2,3.8020870301843826e-2,3.803708998134759e-2,3.8053309660851346e-2,3.80695293403551e-2,3.808574901985887e-2,3.810196869936262e-2,3.811818837886638e-2,3.8134408058370144e-2,3.81506277378739e-2,3.816684741737766e-2,3.818306709688142e-2,3.819928677638518e-2,3.8215506455888934e-2,3.82317261353927e-2,3.8247945814896454e-2,3.826416549440021e-2,3.8280385173903975e-2,3.829660485340773e-2,3.831282453291149e-2,3.832904421241525e-2,3.834526389191901e-2,3.8361483571422765e-2,3.837770325092653e-2,3.8393922930430285e-2,3.841014260993404e-2,3.8426362289437806e-2,3.844258196894156e-2,3.845880164844532e-2,3.847502132794908e-2,3.849124100745284e-2,3.8507460686956596e-2,3.852368036646036e-2,3.8539900045964116e-2,3.855611972546787e-2,3.857233940497164e-2,3.858855908447539e-2,3.860477876397915e-2,3.8620998443482914e-2,3.863721812298667e-2,3.865343780249043e-2,3.866965748199419e-2,3.868587716149795e-2,3.8702096841001704e-2,3.871831652050547e-2,3.8734536200009224e-2,3.875075587951298e-2,3.8766975559016745e-2,3.87831952385205e-2,3.879941491802426e-2,3.881563459752802e-2,3.883185427703178e-2,3.8848073956535535e-2,3.88642936360393e-2,3.8880513315543055e-2,3.889673299504681e-2,3.8912952674550576e-2,3.892917235405433e-2,3.8945392033558096e-2,3.896161171306185e-2,3.897783139256561e-2,3.8994051072069366e-2,3.901027075157313e-2,3.9026490431076886e-2,3.904271011058065e-2,3.905892979008441e-2,3.9075149469588163e-2,3.909136914909193e-2,3.9107588828595684e-2,3.912380850809944e-2,3.9140028187603204e-2,3.915624786710696e-2,3.917246754661072e-2,3.918868722611448e-2,3.920490690561824e-2,3.9221126585121995e-2,3.923734626462576e-2,3.9253565944129515e-2,3.926978562363327e-2,3.9286005303137035e-2,3.930222498264079e-2,3.931844466214455e-2,3.933466434164831e-2,3.935088402115207e-2,3.9367103700655826e-2,3.938332338015959e-2,3.9399543059663346e-2,3.94157627391671e-2,3.9431982418670866e-2,3.944820209817462e-2],"kdeType":"time","kdePDF":[781.5995111060886,781.503834215211,781.3121254504842,781.0236773322631,780.637434841638,780.1520028186825,779.5656557563861,778.8763499305238,778.081737791534,777.1791845307657,776.1657867203397,775.0383929133974,773.7936260798054,772.4279077414748,770.9374836614478,769.3184509318372,767.5667862976511,765.6783755465134,763.6490437883953,761.4745864446639,759.150800762121,756.6735176652182,754.0386337583424,751.2421432899098,748.2801698910581,745.148997903887,741.8451031175,738.3651827344999,734.7061843960204,730.8653340998407,726.8401628535303,722.628531912883,718.2286564650369,713.639127625597,708.8589326296737,703.8874731079981,698.724581351024,693.3705344761942,687.8260664261289,682.0923777384454,676.1711430410027,670.0645162396604,663.7751333788958,657.3061131689291,650.6610551860987,643.8440357662341,636.8596016233821,629.7127612386446,622.4089740757337,614.9541376913617,607.3545728194193,599.6170065182818,591.7485534801691,583.7566956105537,575.6492599937724,567.4343953685681,559.1205472438927,550.7164317912661,542.2310086549193,533.6734528252416,525.0531257242668,516.3795456544979,507.66235776387896,498.91130368055974,490.1361909709198,481.3468625734912,472.5531663596075,463.7649249691974,454.99190606679326,446.2437931589479,437.5301571094943,428.8604284838747,420.2438708477488,411.6895551387005,403.20633522277353,394.802824740158,386.4873753363665,378.2680563670182,370.1526361556431,362.1485648750944,354.2629591139248,346.50258817984144,338.87386218280693,331.38282193088895,324.0351306622883,316.8360676274819,309.79052352581874,302.90299779155083,296.17759771494593,289.61803937509524,283.2276503521052,277.00937417782296,270.96577647589476,265.09905273404013,259.4110376437984,253.90321593584437,248.57673463217796,243.43241663020922,238.47077552790807,233.69203159387476,229.09612878135374,224.68275268094982,220.45134930306077,216.4011445778762,212.5311644581818,208.84025550818205,205.3271058601045,201.99026641947435,198.82817219966466,195.8391636666074,193.02150797541404,190.37341998206782,187.89308291533402,185.5786685965337,183.4283570978836,181.44035573363794,179.61291728232246,177.94435734284647,176.4330707322545,175.07754683824015,173.87638384534196,172.82830175987954,171.932154165182,171.18693864546168,170.59180582377127,170.14606696680303,169.84920011684238,169.70085471889584]}],"reportKeys":["time","cpuTime","cycles","iters","allocated","numGcs","bytesCopied","mutatorWallSeconds","mutatorCpuSeconds","gcWallSeconds","gcCpuSeconds"],"reportNumber":0,"reportName":"n-body (13 threads)","reportOutliers":{"highSevere":0,"highMild":1,"lowMild":0,"samplesSeen":14,"lowSevere":0},"reportMeasured":[[3.826750069856644e-2,0.48235774,88017788,1,300131328,55,10491352,3.2206783e-2,0.44155900000000003,6.066542999999999e-3,0.44155900000000003],[7.855503261089325e-2,0.977378455,180679820,2,608688240,110,20777696,6.6403135e-2,0.844435,1.2157662999999999e-2,0.844435],[0.11535720527172089,1.449839679,265324317,3,909990704,165,31095432,9.8449181e-2,1.2553719999999997,1.6913739e-2,1.2553719999999997],[0.15088865160942078,1.9063780429999997,347046198,4,1216116888,223,41317536,0.13029650799999998,1.726067,2.0597893e-2,1.726067],[0.1911165565252304,2.381412665,439570017,5,1517649608,280,51940296,0.16554335199999998,2.1133170000000003,2.5578941000000008e-2,2.1133170000000003],[0.2275414615869522,2.866255915000001,523346042,6,1819933048,338,63485880,0.19580385100000008,2.5151459999999997,3.174302699999999e-2,2.5151459999999997],[0.2647087275981903,3.327565902,608831333,7,2119967312,393,73930736,0.22840325700000008,2.877790000000001,3.6311198e-2,2.877790000000001],[0.30203406512737274,3.8054283360000003,694679261,8,2423922704,443,84949608,0.259724274,3.289873,4.2315511e-2,3.289873],[0.3423593044281006,4.3079229340000005,787426795,9,2733051552,506,95010624,0.29554476500000004,3.8174910000000004,4.682019200000001e-2,3.8174910000000004],[0.3759330213069916,4.731519626999997,864646147,10,3029448112,557,105983680,0.325093992,4.117526999999999,5.084472400000001e-2,4.117526999999999],[0.4181532636284828,5.260505267000003,961752170,11,3342157584,620,117715448,0.36104731,4.568653000000001,5.7111613000000006e-2,4.568653000000001],[0.45688462257385254,5.715487140999997,1050833827,12,3638557232,672,126857064,0.3949878729999998,5.050077999999996,6.190239199999997e-2,5.050077999999996],[0.4990261048078537,6.265010601999997,1147759003,13,3946512896,737,136398760,0.4295444690000001,5.4977950000000035,6.948731200000002e-2,5.4977950000000035],[0.5258414000272751,6.609350214999999,1209433889,14,4244163416,774,148357904,0.45197017799999983,5.674133999999995,7.3876989e-2,5.674133999999995],[0.5702247470617294,7.168804565000002,1311515013,15,4554074008,846,157912888,0.4940106059999998,6.2532210000000035,7.621970700000003e-2,6.2532210000000035]]}]]

==> data/nbody-reducer/allpairs-data/allpairs_verified-14.csv <==
PROGNAME,VARIANT,ARGS,HOSTNAME,RUNID,CI_BUILD_ID,THREADS,DATETIME,MINTIME,MEDIANTIME,MAXTIME,MINTIME_PRODUCTIVITY,MEDIANTIME_PRODUCTIVITY,MAXTIME_PRODUCTIVITY,ALLTIMES,TRIALS,COMPILER,COMPILE_FLAGS,RUNTIME_FLAGS,ENV_VARS,BENCH_VERSION,BENCH_FILE,UNAME,PROCESSOR,TOPOLOGY,GIT_BRANCH,GIT_HASH,GIT_DEPTH,WHO,ETC_ISSUE,LSPCI,FULL_LOG,MEDIANTIME_ALLOCRATE,MEDIANTIME_MEMFOOTPRINT,ALLJITTIMES,RETRIES,CAPABILITIES,BYTES_ALLOC,BYTES_COPIED,NUMGC,CPUTIME,CYCLES,RSQR_TIME_FIT,RSQR_TIME_LOW
"n-body (14 threads)","criterion","","c-swarm","c-swarm_1479092007","","0","2016-11-14 02:53:27.530648 UTC","3.693418716526648e-2","3.725859266431894e-2","3.7773309134335326e-2","","0.8624765890142531","","","1","","","","[[]]","0.0","","Linux c-swarm 3.13.0-65-generic #105-Ubuntu SMP Mon Sep 21 18:50:58 UTC 2015 x86_64 x86_64 x86_64 GNU/Linux","","","master","73a60850895f6601b711d8266e2f93e855b63680","154","","","","","8447747249","","","0","14.0","3.14751173682353e8","1.027980215294118e7","54.86764705882354","0.4993334394088238","8.569441073382355e7","0.9994035144073382","0.9988943094196633"


==> data/nbody-reducer/allpairs-data/allpairs_verified-14.json <==
["criterio","1.1.3.1",[{"reportAnalysis":{"anMean":{"estUpperBound":3.662028995073327e-2,"estLowerBound":3.591360489093735e-2,"estPoint":3.624609597576239e-2,"estConfidenceLevel":0.95},"anRegress":[{"regRSquare":{"estUpperBound":0.9997711405367308,"estLowerBound":0.9988943094196633,"estPoint":0.9994035144073382,"estConfidenceLevel":0.95},"regResponder":"time","regCoeffs":{"y":{"estUpperBound":-3.688485236225558e-3,"estLowerBound":-1.226224608526216e-2,"estPoint":-6.712622568011356e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.7773309134335326e-2,"estLowerBound":3.693418716526648e-2,"estPoint":3.725859266431894e-2,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999962874994263,"estLowerBound":0.9999861390582386,"estPoint":0.9999927927878485,"estConfidenceLevel":0.95},"regResponder":"allocated","regCoeffs":{"y":{"estUpperBound":-5404422.153732348,"estLowerBound":-1.4104078334603367e7,"estPoint":-8459464.80000052,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.15307751952709e8,"estLowerBound":3.144181083233808e8,"estPoint":3.14751173682353e8,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999244238080818,"estLowerBound":0.999456328790732,"estPoint":0.9997620915225133,"estConfidenceLevel":0.95},"regResponder":"bytesCopied","regCoeffs":{"y":{"estUpperBound":2065051.2847352624,"estLowerBound":702130.9550370161,"estPoint":1217638.199999981,"estConfidenceLevel":0.95},"iters":{"estUpperBound":1.0327196410810817e7,"estLowerBound":1.0211949682758613e7,"estPoint":1.027980215294118e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9997780790590586,"estLowerBound":0.998833497800462,"estPoint":0.9994035210466472,"estConfidenceLevel":0.95},"regResponder":"cycles","regCoeffs":{"y":{"estUpperBound":-9281589.561128728,"estLowerBound":-2.7098507679217752e7,"estPoint":-1.5434848800000142e7,"estConfidenceLevel":0.95},"iters":{"estUpperBound":8.671688910560349e7,"estLowerBound":8.502127536441131e7,"estPoint":8.569441073382355e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.999829139626487,"estLowerBound":0.9988575149748813,"estPoint":0.9994729065933072,"estConfidenceLevel":0.95},"regResponder":"numGcs","regCoeffs":{"y":{"estUpperBound":-4.104187946884872,"estLowerBound":-18.16985064258433,"estPoint":-8.250000000000089,"estConfidenceLevel":0.95},"iters":{"estUpperBound":55.68226002430129,"estLowerBound":54.22324383964692,"estPoint":54.86764705882354,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9997729646133358,"estLowerBound":0.9988295625819351,"estPoint":0.9993947371274562,"estConfidenceLevel":0.95},"regResponder":"mutatorWallSeconds","regCoeffs":{"y":{"estUpperBound":-4.514687096603674e-3,"estLowerBound":-1.142464128322776e-2,"estPoint":-6.939244175000014e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.250862575950808e-2,"estLowerBound":3.185304712608365e-2,"estPoint":3.2134654586764705e-2,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9993822738734839,"estLowerBound":0.997229075048103,"estPoint":0.9984637064402023,"estConfidenceLevel":0.95},"regResponder":"gcWallSeconds","regCoeffs":{"y":{"estUpperBound":1.0850918173228197e-3,"estLowerBound":-8.665785404412064e-4,"estPoint":2.3267649999999705e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":5.2449795515151585e-3,"estLowerBound":5.005608022406938e-3,"estPoint":5.1239272647058826e-3,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9998659631518929,"estLowerBound":0.9993213835137726,"estPoint":0.999651977385273,"estConfidenceLevel":0.95},"regResponder":"cpuTime","regCoeffs":{"y":{"estUpperBound":-2.871279351093659e-2,"estLowerBound":-0.13986103348835713,"estPoint":-6.459272472500141e-2,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.5071716603016533,"estLowerBound":0.49544593443103474,"estPoint":0.4993334394088238,"estConfidenceLevel":0.95}}}],"anStdDev":{"estUpperBound":8.800666027813544e-4,"estLowerBound":5.446340774386078e-4,"estPoint":6.840863326200993e-4,"estConfidenceLevel":0.95},"anOutlierVar":{"ovFraction":5.859375e-2,"ovDesc":"slight","ovEffect":"Slight"},"anOverhead":4.050911038125035e-6},"reportKDEs":[{"kdeValues":[3.498815805802995e-2,3.500868541271928e-2,3.502921276740861e-2,3.5049740122097946e-2,3.507026747678728e-2,3.509079483147661e-2,3.5111322186165944e-2,3.513184954085528e-2,3.515237689554461e-2,3.517290425023394e-2,3.5193431604923275e-2,3.521395895961261e-2,3.523448631430194e-2,3.5255013668991274e-2,3.527554102368061e-2,3.529606837836994e-2,3.531659573305927e-2,3.5337123087748605e-2,3.535765044243794e-2,3.537817779712727e-2,3.5398705151816603e-2,3.5419232506505936e-2,3.543975986119527e-2,3.54602872158846e-2,3.5480814570573935e-2,3.550134192526327e-2,3.55218692799526e-2,3.554239663464193e-2,3.5562923989331266e-2,3.55834513440206e-2,3.560397869870993e-2,3.5624506053399264e-2,3.56450334080886e-2,3.566556076277794e-2,3.568608811746727e-2,3.57066154721566e-2,3.5727142826845935e-2,3.574767018153527e-2,3.57681975362246e-2,3.5788724890913934e-2,3.580925224560327e-2,3.58297796002926e-2,3.585030695498193e-2,3.5870834309671265e-2,3.58913616643606e-2,3.591188901904993e-2,3.5932416373739264e-2,3.5952943728428596e-2,3.597347108311793e-2,3.599399843780726e-2,3.6014525792496595e-2,3.603505314718593e-2,3.605558050187526e-2,3.607610785656459e-2,3.6096635211253926e-2,3.611716256594326e-2,3.613768992063259e-2,3.6158217275321924e-2,3.617874463001126e-2,3.619927198470059e-2,3.621979933938992e-2,3.6240326694079256e-2,3.626085404876859e-2,3.628138140345792e-2,3.6301908758147254e-2,3.632243611283659e-2,3.634296346752592e-2,3.636349082221525e-2,3.6384018176904585e-2,3.640454553159392e-2,3.642507288628325e-2,3.6445600240972584e-2,3.646612759566192e-2,3.648665495035125e-2,3.650718230504058e-2,3.6527709659729915e-2,3.654823701441925e-2,3.656876436910858e-2,3.658929172379791e-2,3.6609819078487246e-2,3.663034643317658e-2,3.665087378786591e-2,3.6671401142555245e-2,3.669192849724458e-2,3.671245585193391e-2,3.673298320662324e-2,3.6753510561312576e-2,3.677403791600191e-2,3.679456527069124e-2,3.6815092625380574e-2,3.683561998006991e-2,3.685614733475924e-2,3.687667468944857e-2,3.6897202044137906e-2,3.691772939882724e-2,3.693825675351657e-2,3.695878410820591e-2,3.697931146289524e-2,3.699983881758458e-2,3.702036617227391e-2,3.704089352696324e-2,3.7061420881652575e-2,3.708194823634191e-2,3.710247559103124e-2,3.712300294572057e-2,3.7143530300409906e-2,3.716405765509924e-2,3.718458500978857e-2,3.7205112364477905e-2,3.722563971916724e-2,3.724616707385657e-2,3.72666944285459e-2,3.7287221783235236e-2,3.730774913792457e-2,3.73282764926139e-2,3.7348803847303234e-2,3.736933120199257e-2,3.73898585566819e-2,3.741038591137123e-2,3.7430913266060566e-2,3.74514406207499e-2,3.747196797543923e-2,3.7492495330128564e-2,3.75130226848179e-2,3.753355003950723e-2,3.755407739419656e-2,3.7574604748885895e-2,3.759513210357523e-2],"kdeType":"time","kdePDF":[385.9289620366902,385.95228508862766,385.9988676475544,386.0685827472321,386.16124024715384,386.27658720234035,386.4143083550382,386.57402674716235,386.75530445206346,386.9576434239381,387.1804864629614,387.4232182939954,387.68516675652296,387.9656041032651,388.26374840477985,388.57876505719463,388.90976839010295,389.2558233715596,389.6159474070335,389.98911222912454,390.37424587481786,390.77023474704276,391.1759257573093,391.5901285462245,392.0116177787305,392.4391355109668,392.8713936257215,393.3070763335164,393.74484273644947,394.1833294520031,394.6211532941109,395.0569140088542,395.48919706223245,395.9165764775173,396.3376177197476,396.7508806249533,397.15492237171856,397.5483004926772,397.9295759235083,398.2973160869367,398.6500980091561,398.9865114659764,399.30516215584026,399.60467489668,399.88369684336,400.14090072220745,400.37498807884754,400.58469253524584,400.768783051515,400.9260671876686,401.05539436010224,401.15565908715934,401.22580421769084,401.2648241360557,401.2717679365332,401.2457425596336,401.1859158823024,401.0915197535322,400.9618529664073,400.7962841571465,400.594254621253,400.35528103646107,400.07895808176323,399.7649609414587,399.41304768282896,399.02306149579266,398.59493278266785,398.12868108601907,397.624416842477,397.0823429503945,396.5027561392611,395.88604812892817,395.2327065669097,394.54331573232906,393.81855699545997,393.059209022294,392.26614771412835,391.44034587282636,390.5828725831479,389.694892304388,388.7776636644795,387.8325379507289,386.86095729244033,385.86445253185195,384.84464078104673,383.80322266380307,382.7419792427198,381.66276863336526,380.5675223086644,379.45824109824247,378.3369908889678,377.20589803449093,376.0671444831311,374.9229626350238,373.7756299409871,372.6274632570956,371.480812970442,370.33805691302604,369.2015940821067,368.0738381866963,366.95721104114125,365.8541358279169,364.76703025285735,363.69829961703357,362.6503298303728,361.6254803928822,360.6260773699765,359.6544063889252,358.7127056838083,357.80315921660457,356.92788990212944,356.08895296448105,355.2883294524505,354.52791994099624,353.8095384453795,353.13490657390463,352.5056479444118,351.9232828887243,351.3892234681779,350.9047688221432,350.4711008701133,350.0892803864671,349.7602434654504,349.48479839223364,349.263622934145,349.09726206431634,348.98612612805647,348.9304894602802]}],"reportKeys":["time","cpuTime","cycles","iters","allocated","numGcs","bytesCopied","mutatorWallSeconds","mutatorCpuSeconds","gcWallSeconds","gcCpuSeconds"],"reportNumber":0,"reportName":"n-body (14 threads)","reportOutliers":{"highSevere":0,"highMild":0,"lowMild":0,"samplesSeen":15,"lowSevere":0},"reportMeasured":[[3.4468211233615875e-2,0.47304847699999986,79280135,1,309676280,50,10890704,2.9179185999999996e-2,0.36159199999999997,5.295005e-3,0.36159199999999997],[7.216596603393555e-2,0.9805378939999998,165985063,2,627231720,108,21125816,6.0839737000000005e-2,0.856844,1.1331898e-2,0.856844],[0.10737268626689911,1.461112012,246960562,3,935133664,155,32006824,9.0663938e-2,1.2135989999999999,1.6714655999999998e-2,1.2135989999999999],[0.14349468797445297,1.9420429870000002,330041211,4,1253752552,214,42127288,0.12266071099999998,1.6971279999999997,2.0840863000000008e-2,1.6971279999999997],[0.1773369312286377,2.4059966729999998,407876756,5,1560015848,263,52602880,0.15209505700000003,2.0443420000000003,2.5247832999999997e-2,2.0443420000000003],[0.21145138889551163,2.8713958770000003,486340566,6,1877831264,314,63513904,0.18121913299999992,2.5695169999999994,3.023817799999999e-2,2.5695169999999994],[0.2464398667216301,3.3471560290000006,566813751,7,2189529848,364,74813680,0.210641066,2.8311100000000007,3.5804791000000016e-2,2.8311100000000007],[0.2857540398836136,3.8777084150000007,657235609,8,2504914808,425,84162864,0.24468524999999997,3.2603609999999996,4.107462199999998e-2,3.2603609999999996],[0.32847608625888824,4.432408544000001,755495853,9,2821852904,490,94843504,0.2822616390000001,3.9439360000000008,4.622024100000002e-2,3.9439360000000008],[0.3626619130373001,4.896242224999998,834123359,10,3135239008,541,103136496,0.3128043329999999,4.287175999999999,4.9863589000000014e-2,4.287175999999999],[0.4055337458848953,5.468168720000001,932727970,11,3457482344,601,113546752,0.35001827799999985,4.853832000000001,5.552146799999996e-2,4.853832000000001],[0.44417473673820496,5.979000945999999,1021601686,12,3775186056,658,123977240,0.3816177060000001,5.330622000000002,6.256281600000002e-2,5.330622000000002],[0.48591452091932297,6.486287683999997,1117603011,13,4080451784,710,133992272,0.41737724899999984,5.3874409999999955,6.854321899999999e-2,5.3874409999999955],[0.5151374489068985,6.920764668000004,1184815376,14,4398740752,759,145817000,0.4432908809999998,5.985891000000002,7.185250100000001e-2,5.985891000000002],[0.5482989624142647,7.385835475999997,1261086587,15,4712534552,805,155270104,0.4724302389999999,6.324044000000001,7.5874667e-2,6.324044000000001],[0.5910854488611221,7.948157537000007,1359494784,16,5031234800,873,165707976,0.5075007139999999,6.959434000000002,8.359058499999994e-2,6.959434000000002]]}]]

==> data/nbody-reducer/allpairs-data/allpairs_verified-15.csv <==
PROGNAME,VARIANT,ARGS,HOSTNAME,RUNID,CI_BUILD_ID,THREADS,DATETIME,MINTIME,MEDIANTIME,MAXTIME,MINTIME_PRODUCTIVITY,MEDIANTIME_PRODUCTIVITY,MAXTIME_PRODUCTIVITY,ALLTIMES,TRIALS,COMPILER,COMPILE_FLAGS,RUNTIME_FLAGS,ENV_VARS,BENCH_VERSION,BENCH_FILE,UNAME,PROCESSOR,TOPOLOGY,GIT_BRANCH,GIT_HASH,GIT_DEPTH,WHO,ETC_ISSUE,LSPCI,FULL_LOG,MEDIANTIME_ALLOCRATE,MEDIANTIME_MEMFOOTPRINT,ALLJITTIMES,RETRIES,CAPABILITIES,BYTES_ALLOC,BYTES_COPIED,NUMGC,CPUTIME,CYCLES,RSQR_TIME_FIT,RSQR_TIME_LOW
"n-body (15 threads)","criterion","","c-swarm","c-swarm_1479092015","","0","2016-11-14 02:53:34.632992 UTC","3.5045829696918086e-2","3.582497402368224e-2","3.639321868757253e-2","","0.85740364744057","","","1","","","","[[]]","0.0","","Linux c-swarm 3.13.0-65-generic #105-Ubuntu SMP Mon Sep 21 18:50:58 UTC 2015 x86_64 x86_64 x86_64 GNU/Linux","","","master","73a60850895f6601b711d8266e2f93e855b63680","154","","","","","9071847891","","","0","15.0","3.2499871504705894e8","1.0159652105882356e7","53.038235294117655","0.5118532274529413","8.239709383529413e7","0.9984319972606233","0.9964428456112063"


==> data/nbody-reducer/allpairs-data/allpairs_verified-15.json <==
["criterio","1.1.3.1",[{"reportAnalysis":{"anMean":{"estUpperBound":3.721988766226771e-2,"estLowerBound":3.584097166551755e-2,"estPoint":3.631349153050003e-2,"estConfidenceLevel":0.95},"anRegress":[{"regRSquare":{"estUpperBound":0.9993627631135602,"estLowerBound":0.9964428456112063,"estPoint":0.9984319972606233,"estConfidenceLevel":0.95},"regResponder":"time","regCoeffs":{"y":{"estUpperBound":8.08205977337406e-3,"estLowerBound":-4.803317588813583e-3,"estPoint":1.7693148925899682e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.639321868757253e-2,"estLowerBound":3.5045829696918086e-2,"estPoint":3.582497402368224e-2,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999968544158675,"estLowerBound":0.9999695000130054,"estPoint":0.9999893735365558,"estConfidenceLevel":0.95},"regResponder":"allocated","regCoeffs":{"y":{"estUpperBound":4840036.878093949,"estLowerBound":-3206762.064049036,"estPoint":392304.5999993461,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.254801314847161e8,"estLowerBound":3.24552391466444e8,"estPoint":3.2499871504705894e8,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999271126147597,"estLowerBound":0.9995323529526565,"estPoint":0.9997698350189244,"estConfidenceLevel":0.95},"regResponder":"bytesCopied","regCoeffs":{"y":{"estUpperBound":69469.42326486905,"estLowerBound":-920827.16709515,"estPoint":-397659.40000001725,"estConfidenceLevel":0.95},"iters":{"estUpperBound":1.0217006809636282e7,"estLowerBound":1.0073550600195508e7,"estPoint":1.0159652105882356e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9994770204950486,"estLowerBound":0.9963984916705916,"estPoint":0.9984319967005189,"estConfidenceLevel":0.95},"regResponder":"cycles","regCoeffs":{"y":{"estUpperBound":1.8926360018190727e7,"estLowerBound":-1.3389854526268598e7,"estPoint":4074019.7749998574,"estConfidenceLevel":0.95},"iters":{"estUpperBound":8.392574300227453e7,"estLowerBound":8.049874012810205e7,"estPoint":8.239709383529413e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9995700253524414,"estLowerBound":0.996811897028193,"estPoint":0.9985222143028306,"estConfidenceLevel":0.95},"regResponder":"numGcs","regCoeffs":{"y":{"estUpperBound":9.774175199089543,"estLowerBound":-5.974895397489114,"estPoint":2.1749999999998995,"estConfidenceLevel":0.95},"iters":{"estUpperBound":53.834754797441356,"estLowerBound":51.926105855279985,"estPoint":53.038235294117655,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9993807170745321,"estLowerBound":0.9954369072311894,"estPoint":0.9979337151027501,"estConfidenceLevel":0.95},"regResponder":"mutatorWallSeconds","regCoeffs":{"y":{"estUpperBound":8.869483498936254e-3,"estLowerBound":-4.441925935030413e-3,"estPoint":1.8044792999999644e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.1274053416452445e-2,"estLowerBound":2.9893364687868424e-2,"estPoint":3.0716460736764706e-2,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.999622710016407,"estLowerBound":0.9969486133906045,"estPoint":0.9986491511188901,"estConfidenceLevel":0.95},"regResponder":"gcWallSeconds","regCoeffs":{"y":{"estUpperBound":5.321521395654663e-4,"estLowerBound":-1.1451624301692406e-3,"estPoint":-2.9090125000012566e-5,"estConfidenceLevel":0.95},"iters":{"estUpperBound":5.239414983067731e-3,"estLowerBound":5.039623991253643e-3,"estPoint":5.108510183823531e-3,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9998908060109071,"estLowerBound":0.998845073666954,"estPoint":0.999526145240868,"estConfidenceLevel":0.95},"regResponder":"cpuTime","regCoeffs":{"y":{"estUpperBound":5.635845344686847e-2,"estLowerBound":-2.455672760607916e-2,"estPoint":1.5404107149999409e-2,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.5160113970659589,"estLowerBound":0.5074674541076256,"estPoint":0.5118532274529413,"estConfidenceLevel":0.95}}}],"anStdDev":{"estUpperBound":2.067378796897156e-3,"estLowerBound":7.699265078074781e-4,"estPoint":1.356022039539727e-3,"estConfidenceLevel":0.95},"anOutlierVar":{"ovFraction":0.11405734796466989,"ovDesc":"moderate","ovEffect":"Moderate"},"anOverhead":3.592121442633648e-6},"reportKDEs":[{"kdeValues":[3.38126156998495e-2,3.386765618474893e-2,3.3922696669648346e-2,3.397773715454777e-2,3.403277763944719e-2,3.4087818124346615e-2,3.4142858609246034e-2,3.419789909414546e-2,3.4252939579044885e-2,3.43079800639443e-2,3.436302054884373e-2,3.441806103374315e-2,3.447310151864257e-2,3.452814200354199e-2,3.4583182488441416e-2,3.463822297334084e-2,3.469326345824026e-2,3.4748303943139686e-2,3.4803344428039104e-2,3.485838491293853e-2,3.491342539783795e-2,3.496846588273737e-2,3.502350636763679e-2,3.507854685253622e-2,3.513358733743564e-2,3.518862782233506e-2,3.524366830723449e-2,3.5298708792133905e-2,3.535374927703333e-2,3.540878976193275e-2,3.5463830246832174e-2,3.55188707317316e-2,3.557391121663102e-2,3.5628951701530444e-2,3.568399218642986e-2,3.573903267132929e-2,3.5794073156228706e-2,3.584911364112813e-2,3.590415412602756e-2,3.5959194610926976e-2,3.60142350958264e-2,3.606927558072582e-2,3.6124316065625245e-2,3.617935655052466e-2,3.623439703542409e-2,3.6289437520323514e-2,3.634447800522293e-2,3.639951849012236e-2,3.645455897502178e-2,3.65095994599212e-2,3.656463994482062e-2,3.6619680429720046e-2,3.667472091461947e-2,3.672976139951889e-2,3.6784801884418315e-2,3.6839842369317734e-2,3.689488285421716e-2,3.694992333911658e-2,3.7004963824016e-2,3.706000430891543e-2,3.711504479381485e-2,3.717008527871427e-2,3.722512576361369e-2,3.7280166248513116e-2,3.7335206733412535e-2,3.739024721831196e-2,3.744528770321138e-2,3.7500328188110804e-2,3.755536867301023e-2,3.761040915790965e-2,3.7665449642809073e-2,3.772049012770849e-2,3.777553061260792e-2,3.7830571097507336e-2,3.788561158240676e-2,3.794065206730618e-2,3.7995692552205605e-2,3.805073303710503e-2,3.810577352200445e-2,3.8160814006903875e-2,3.821585449180329e-2,3.827089497670272e-2,3.832593546160214e-2,3.838097594650156e-2,3.843601643140099e-2,3.8491056916300406e-2,3.854609740119983e-2,3.860113788609925e-2,3.8656178370998676e-2,3.8711218855898094e-2,3.876625934079752e-2,3.8821299825696945e-2,3.887634031059636e-2,3.893138079549579e-2,3.898642128039521e-2,3.904146176529463e-2,3.909650225019405e-2,3.915154273509348e-2,3.92065832199929e-2,3.926162370489232e-2,3.9316664189791746e-2,3.9371704674691164e-2,3.942674515959059e-2,3.948178564449001e-2,3.9536826129389434e-2,3.959186661428886e-2,3.964690709918828e-2,3.97019475840877e-2,3.975698806898712e-2,3.981202855388655e-2,3.9867069038785966e-2,3.992210952368539e-2,3.9977150008584816e-2,4.0032190493484235e-2,4.008723097838366e-2,4.014227146328308e-2,4.0197311948182504e-2,4.025235243308192e-2,4.030739291798135e-2,4.0362433402880774e-2,4.041747388778019e-2,4.047251437267962e-2,4.0527554857579036e-2,4.058259534247846e-2,4.063763582737788e-2,4.0692676312277305e-2,4.074771679717673e-2,4.080275728207615e-2],"kdeType":"time","kdePDF":[87.31860552853178,87.90816937459051,89.08775765611146,90.85820038758798,93.22051635202806,96.17564634013902,99.72410546891184,103.8655616586567,108.59834934156723,113.9189295413224,119.8213095498781,126.29643745776961,133.33158867111604,140.90976316141533,149.00911342682858,157.60242388295185,166.65666254662187,176.13262534872084,185.98469216024267,196.1607116226403,206.60202915795784,217.24366915271213,228.0146783533254,238.83863310219252,249.63430832901332,260.31650135574336,270.7969987484061,280.9856698285858,290.7916662079617,300.1247029824884,308.89639415022754,317.02161250487006,324.4198427842914,331.01649626902923,336.7441553485921,341.5437177940063,345.3654125557173,348.16966178439276,349.92776736363936,350.62240444419984,350.2479091590529,348.810352745767,346.32739956539706,342.8279518399241,338.3515891850886,332.94781604734743,326.67513482373187,319.59996662310306,311.79544520189654,303.34011247964975,294.3165461322097,284.8099510193315,274.9067465983911,264.6931820029519,254.2540091450155,243.67124207932366,233.0230280164984,222.38265188011184,211.81769227989466,201.38934234340977,191.15190414646045,181.15246065044056,171.4307242370629,162.0190562704556,152.94264774983733,144.21984716942467,135.86261828746055,127.87710771737574,120.26430016331375,113.02073777838608,106.13927954945781,99.60987680301511,93.42034185120178,87.55708839852879,82.00582452683139,76.75218176768128,71.78226683993513,67.0831259474434,62.64311496469801,58.45217225474063,54.50199413929278,50.78611606484153,47.299905187066166,44.04047235872049,41.00651330612485,38.19809009568856,35.61636482745897,33.26329787319102,31.141322945687726,29.253010902022144,27.600733511698245,26.18633753073022,25.010838380085964,24.07414159080207,23.37479899612541,22.909805457926776,22.674440731029918,22.66215990261393,22.864534691187835,23.271246740153256,23.870132880829992,24.64728115666999,25.587175187873033,26.672883217227938,27.886286929984024,29.20834391327106,30.619376458388064,32.099378368539874,33.628330580185214,35.1865158064568,36.75482213207241,38.315025587782,39.85004225036653,41.3441413720544,42.78311243588856,44.15438082756021,45.447068946970894,46.65200196428267,47.76165994202254,48.77008056612582,49.672719114419316,50.466274400413745,51.148491132244004,51.71795030885766,52.17385985325299,52.5158576051804,52.74383805173812,52.85781279323853]}],"reportKeys":["time","cpuTime","cycles","iters","allocated","numGcs","bytesCopied","mutatorWallSeconds","mutatorCpuSeconds","gcWallSeconds","gcCpuSeconds"],"reportNumber":0,"reportName":"n-body (15 threads)","reportOutliers":{"highSevere":1,"highMild":0,"lowMild":0,"samplesSeen":15,"lowSevere":0},"reportMeasured":[[3.540471941232681e-2,0.503263642,81434283,1,319799816,49,10163728,2.9679910999999996e-2,0.440132,5.730952999999999e-3,0.440132],[8.044228702783585e-2,1.077026906,185021298,2,650706000,116,20262328,6.9549092e-2,0.875067,1.0899223e-2,0.875067],[0.10847536474466324,1.5414418680000002,249496925,3,978303216,163,30008568,9.4134632e-2,1.4174269999999998,1.4346620000000001e-2,1.4174269999999998],[0.14612019807100296,2.072407422,336079930,4,1299055864,214,39954080,0.12606734800000002,1.8278230000000004,2.0058948e-2,1.8278230000000004],[0.18952026963233948,2.6534751440000006,435899533,5,1632416880,282,50230480,0.16390756699999998,2.329211,2.561878e-2,2.329211],[0.21374300867319107,3.0611578349999995,491611815,6,1948022912,317,60649064,0.18353047300000003,2.657775000000001,3.0218662999999993e-2,2.657775000000001],[0.2535800039768219,3.594911661000001,583236182,7,2271896896,371,71244448,0.216446865,2.852200999999999,3.7139163e-2,2.852200999999999],[0.27516281604766846,4.009381122999999,632876639,8,2597552304,414,81457320,0.235809339,3.524266000000001,3.9359666000000015e-2,3.524266000000001],[0.31741053611040115,4.581035183999997,730045673,9,2924611096,473,91273392,0.27209489100000006,3.9284490000000005,4.532160499999999e-2,3.9284490000000005],[0.3703622817993164,5.244600318,851834391,10,3260806320,550,99749112,0.3190211060000001,4.716950000000001,5.134730400000001e-2,4.716950000000001],[0.39075106382369995,5.622930679000003,898728200,11,3579021984,575,110076472,0.33463204699999993,4.847134999999998,5.612505099999998e-2,4.847134999999998],[0.4315580278635025,6.160923025999999,992583920,12,3900802072,638,120981168,0.37118161999999977,5.1689960000000035,6.038237299999999e-2,5.1689960000000035],[0.4588550627231598,6.591823462000001,1055366974,13,4215384024,674,132341176,0.39045759,5.528788999999996,6.840359500000004e-2,5.528788999999996],[0.5026627406477928,7.1852278339999955,1156123730,14,4555397608,748,141071952,0.431715638,6.467002999999998,7.095298299999997e-2,6.467002999999998],[0.540814034640789,7.7055442480000025,1243871697,15,4876022984,802,152388056,0.46402037399999996,6.558225,7.679969500000006e-2,6.558225],[0.5856430903077126,8.253354295999998,1346977888,16,5196302144,862,163498792,0.504061836,7.068667000000005,8.158732099999999e-2,7.068667000000005]]}]]

==> data/nbody-reducer/allpairs-data/allpairs_verified-16.csv <==
PROGNAME,VARIANT,ARGS,HOSTNAME,RUNID,CI_BUILD_ID,THREADS,DATETIME,MINTIME,MEDIANTIME,MAXTIME,MINTIME_PRODUCTIVITY,MEDIANTIME_PRODUCTIVITY,MAXTIME_PRODUCTIVITY,ALLTIMES,TRIALS,COMPILER,COMPILE_FLAGS,RUNTIME_FLAGS,ENV_VARS,BENCH_VERSION,BENCH_FILE,UNAME,PROCESSOR,TOPOLOGY,GIT_BRANCH,GIT_HASH,GIT_DEPTH,WHO,ETC_ISSUE,LSPCI,FULL_LOG,MEDIANTIME_ALLOCRATE,MEDIANTIME_MEMFOOTPRINT,ALLJITTIMES,RETRIES,CAPABILITIES,BYTES_ALLOC,BYTES_COPIED,NUMGC,CPUTIME,CYCLES,RSQR_TIME_FIT,RSQR_TIME_LOW
"n-body (16 threads)","criterion","","c-swarm","c-swarm_1479092021","","0","2016-11-14 02:53:41.506192 UTC","3.3985168736887304e-2","3.469200745663223e-2","3.542143165639867e-2","","0.8553174358557819","","","1","","","","[[]]","0.0","","Linux c-swarm 3.13.0-65-generic #105-Ubuntu SMP Mon Sep 21 18:50:58 UTC 2015 x86_64 x86_64 x86_64 GNU/Linux","","","master","73a60850895f6601b711d8266e2f93e855b63680","154","","","","","9680507493","","","0","16.0","3.358362381411765e8","1.0110102988235297e7","51.73970588235295","0.5258210763250001","7.979128750441179e7","0.9977259071768385","0.9947023480441145"


==> data/nbody-reducer/allpairs-data/allpairs_verified-16.json <==
["criterio","1.1.3.1",[{"reportAnalysis":{"anMean":{"estUpperBound":3.4818821925080595e-2,"estLowerBound":3.369477963975694e-2,"estPoint":3.424605617540203e-2,"estConfidenceLevel":0.95},"anRegress":[{"regRSquare":{"estUpperBound":0.9992139599154556,"estLowerBound":0.9947023480441145,"estPoint":0.9977259071768385,"estConfidenceLevel":0.95},"regResponder":"time","regCoeffs":{"y":{"estUpperBound":2.537304643968061e-3,"estLowerBound":-8.311548331355095e-3,"estPoint":-2.58675273507839e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.542143165639867e-2,"estLowerBound":3.3985168736887304e-2,"estPoint":3.469200745663223e-2,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.999993912455968,"estLowerBound":0.9999661972288456,"estPoint":0.9999855354724628,"estConfidenceLevel":0.95},"regResponder":"allocated","regCoeffs":{"y":{"estUpperBound":-2297007.0000004596,"estLowerBound":-1.2170965828573233e7,"estPoint":-6662576.2000006465,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.363821877684686e8,"estLowerBound":3.3531185865648854e8,"estPoint":3.358362381411765e8,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999379258847739,"estLowerBound":0.9994069701697728,"estPoint":0.9997321647584484,"estConfidenceLevel":0.95},"regResponder":"bytesCopied","regCoeffs":{"y":{"estUpperBound":1430077.8724726997,"estLowerBound":-14589.284671448144,"estPoint":747175.5999999832,"estConfidenceLevel":0.95},"iters":{"estUpperBound":1.0187359176772658e7,"estLowerBound":9986080.88741722,"estPoint":1.0110102988235297e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9992634573548089,"estLowerBound":0.9944786509316328,"estPoint":0.9977259123662898,"estConfidenceLevel":0.95},"regResponder":"cycles","regCoeffs":{"y":{"estUpperBound":7770667.6536188545,"estLowerBound":-1.9256641679218214e7,"estPoint":-5945188.850000161,"estConfidenceLevel":0.95},"iters":{"estUpperBound":8.152253962936357e7,"estLowerBound":7.783782683720933e7,"estPoint":7.979128750441179e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9994482875465167,"estLowerBound":0.9966671713286712,"estPoint":0.9984889564552186,"estConfidenceLevel":0.95},"regResponder":"numGcs","regCoeffs":{"y":{"estUpperBound":3.552670080468166,"estLowerBound":-14.062030075187591,"estPoint":-4.9750000000000885,"estConfidenceLevel":0.95},"iters":{"estUpperBound":52.55754110078625,"estLowerBound":50.70477162541464,"estPoint":51.73970588235295,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9992622489282215,"estLowerBound":0.9934849809722525,"estPoint":0.9969141272968751,"estConfidenceLevel":0.95},"regResponder":"mutatorWallSeconds","regCoeffs":{"y":{"estUpperBound":2.391573155306267e-3,"estLowerBound":-9.393499738646092e-3,"estPoint":-3.0937742499999804e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.032922088343832e-2,"estLowerBound":2.9069533556082834e-2,"estPoint":2.9672680183823526e-2,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9997745585251138,"estLowerBound":0.9985062111931089,"estPoint":0.9993519572309333,"estConfidenceLevel":0.95},"regResponder":"gcWallSeconds","regCoeffs":{"y":{"estUpperBound":9.878574868049832e-4,"estLowerBound":2.458615450314498e-5,"estPoint":5.13274549999987e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":5.08366861650606e-3,"estLowerBound":4.95302341147132e-3,"estPoint":5.01932881764706e-3,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9997626170297023,"estLowerBound":0.9985274910163272,"estPoint":0.9992971168450242,"estConfidenceLevel":0.95},"regResponder":"cpuTime","regCoeffs":{"y":{"estUpperBound":1.9309855272465978e-2,"estLowerBound":-8.482305237454829e-2,"estPoint":-3.5966964700000874e-2,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.5318741263700347,"estLowerBound":0.5193487373881231,"estPoint":0.5258210763250001,"estConfidenceLevel":0.95}}}],"anStdDev":{"estUpperBound":1.7088122739806293e-3,"estLowerBound":8.339195771797323e-4,"estPoint":1.1318383197894567e-3,"estConfidenceLevel":0.95},"anOutlierVar":{"ovFraction":5.900769295003738e-2,"ovDesc":"slight","ovEffect":"Slight"},"anOverhead":4.401795481552032e-6},"reportKDEs":[{"kdeValues":[3.131989582082634e-2,3.136372568005739e-2,3.140755553928843e-2,3.145138539851948e-2,3.149521525775052e-2,3.153904511698157e-2,3.1582874976212615e-2,3.1626704835443664e-2,3.167053469467471e-2,3.1714364553905756e-2,3.17581944131368e-2,3.180202427236785e-2,3.184585413159889e-2,3.188968399082994e-2,3.1933513850060984e-2,3.197734370929203e-2,3.2021173568523076e-2,3.2065003427754125e-2,3.210883328698517e-2,3.215266314621622e-2,3.219649300544726e-2,3.224032286467831e-2,3.228415272390935e-2,3.23279825831404e-2,3.2371812442371445e-2,3.2415642301602494e-2,3.2459472160833544e-2,3.250330202006459e-2,3.2547131879295636e-2,3.259096173852668e-2,3.263479159775773e-2,3.267862145698877e-2,3.272245131621982e-2,3.276628117545086e-2,3.281011103468191e-2,3.2853940893912956e-2,3.2897770753144005e-2,3.294160061237505e-2,3.29854304716061e-2,3.302926033083714e-2,3.307309019006819e-2,3.311692004929923e-2,3.316074990853028e-2,3.3204579767761325e-2,3.3248409626992374e-2,3.329223948622342e-2,3.333606934545447e-2,3.337989920468551e-2,3.342372906391656e-2,3.34675589231476e-2,3.351138878237865e-2,3.3555218641609694e-2,3.359904850084074e-2,3.364287836007179e-2,3.3686708219302836e-2,3.3730538078533885e-2,3.377436793776493e-2,3.381819779699598e-2,3.386202765622702e-2,3.390585751545807e-2,3.394968737468911e-2,3.399351723392016e-2,3.4037347093151205e-2,3.4081176952382254e-2,3.41250068116133e-2,3.4168836670844346e-2,3.421266653007539e-2,3.425649638930644e-2,3.430032624853748e-2,3.434415610776853e-2,3.4387985966999574e-2,3.443181582623062e-2,3.4475645685461666e-2,3.4519475544692715e-2,3.456330540392376e-2,3.460713526315481e-2,3.465096512238586e-2,3.46947949816169e-2,3.473862484084794e-2,3.478245470007899e-2,3.482628455931004e-2,3.4870114418541084e-2,3.4913944277772134e-2,3.495777413700318e-2,3.5001603996234226e-2,3.504543385546527e-2,3.508926371469632e-2,3.513309357392736e-2,3.517692343315841e-2,3.522075329238945e-2,3.52645831516205e-2,3.5308413010851546e-2,3.5352242870082595e-2,3.539607272931364e-2,3.543990258854469e-2,3.548373244777573e-2,3.552756230700678e-2,3.557139216623782e-2,3.561522202546887e-2,3.5659051884699915e-2,3.5702881743930964e-2,3.574671160316201e-2,3.5790541462393057e-2,3.5834371321624106e-2,3.587820118085515e-2,3.592203104008619e-2,3.596586089931724e-2,3.600969075854829e-2,3.605352061777933e-2,3.609735047701038e-2,3.6141180336241426e-2,3.6185010195472475e-2,3.622884005470352e-2,3.627266991393457e-2,3.631649977316561e-2,3.636032963239666e-2,3.64041594916277e-2,3.644798935085875e-2,3.6491819210089795e-2,3.6535649069320844e-2,3.657947892855189e-2,3.6623308787782936e-2,3.666713864701398e-2,3.671096850624503e-2,3.675479836547607e-2,3.679862822470712e-2,3.684245808393817e-2,3.688628794316921e-2],"kdeType":"time","kdePDF":[82.98811770891037,83.1289781416272,83.41083756392185,83.83396833568821,84.39876717199438,85.10574112006319,85.95548913759615,86.94867950443381,88.08602335223385,89.36824464607335,90.79604699707684,92.37007772575923,94.09088963129581,95.95890095193047,97.97435402588098,100.13727318008324,102.44742238575303,104.90426322488199,107.50691371040135,110.25410849485782,113.14416098819514,116.17492788479585,119.34377657362458,122.64755587344685,126.08257049813975,129.6445596155212,133.32867981748336,137.1294927700991,141.04095776044412,145.0564293027993,149.16865991138664,153.36980809054378,157.65145153699592,162.00460549332533,166.4197461375889,170.88683884193028,175.39537108363498,179.93438974593428,184.49254250354116,189.05812294982857,193.61911908917543,198.1632647895917,202.67809376758285,207.15099565944743,211.56927372094935,215.9202036905254,220.19109334984716,224.36934231944653,228.44250163605733,232.39833267196363,236.22486497466892,239.91045262713226,243.44382875424546,246.81415782958086,250.01108546725027,253.02478541636373,255.8460035095567,258.4660983517578,260.87707857029403,263.07163648201026,265.0431780668744,266.78584917005276,268.2945578853231,269.56499310156795,270.59363922071776,271.3777870796521,271.9155411301082,272.20582294949605,272.2483711717048,272.04373794054595,271.59328199957815,270.8991585408522,269.96430594186677,268.7924295249948,267.3879824771491,265.75614406981856,263.90279532118404,261.83449224312227,259.55843681687793,257.08244584230766,254.41491780714685,251.56479792493437,248.54154149322775,245.35507572764803,242.0157602321621,238.53434627182747,234.92193502088116,231.18993496643174,227.35001865586867,223.41407898419448,219.39418522548075,215.3025390202153,211.15143053704688,206.95319503297858,202.72017003999082,198.46465340803795,194.19886243397426,189.93489430293556,185.68468806274373,181.45998834282764,177.27231101681767,173.1329109923373,169.0527522925957,165.04248057232738,161.11239818561003,157.27244189545164,153.5321632851186,149.90071189947264,146.38682111158775,142.99879667624472,139.74450789814136,136.6313813095028,133.666396719856,130.85608547075174,128.20653070077876,125.72336940196458,123.41179602811879,121.27656739936333,119.32200863539391,117.5520198432714,115.97008328393362,114.57927074529421,113.38225085870657,112.38129610964465,111.57828931241316,110.97472934224733,110.57173594582027,110.37005348243873]}],"reportKeys":["time","cpuTime","cycles","iters","allocated","numGcs","bytesCopied","mutatorWallSeconds","mutatorCpuSeconds","gcWallSeconds","gcCpuSeconds"],"reportNumber":0,"reportName":"n-body (16 threads)","reportOutliers":{"highSevere":0,"highMild":0,"lowMild":0,"samplesSeen":15,"lowSevere":0},"reportMeasured":[[3.279625624418259e-2,0.5095593419999999,75434874,1,332127512,48,10834600,2.7284292e-2,0.38239599999999996,5.518335999999999e-3,0.38239599999999996],[6.356972455978394e-2,0.9916134399999998,146214335,2,659940016,93,21756216,5.2624459999999984e-2,0.7363649999999999,1.0951592000000001e-2,0.7363649999999999],[0.10173068940639496,1.5377555969999999,233984017,3,998004856,151,31474304,8.580469100000002e-2,1.270915,1.5932163e-2,1.270915],[0.13604769110679626,2.056302241,312912849,4,1335160168,202,41266040,0.11612832600000003,1.796195,1.9925615e-2,1.796195],[0.18211431056261063,2.684348130000001,418865708,5,1681940576,270,50730152,0.156579686,2.2132259999999997,2.5540882999999993e-2,2.2132259999999997],[0.20952218025922775,3.163095125,481903564,6,2014577456,308,60444064,0.17835312200000003,2.7600310000000006,3.1175377000000004e-2,2.7600310000000006],[0.23802463710308075,3.6035261399999996,547458368,7,2343282784,355,71802760,0.20319449300000003,3.2266189999999995,3.4836193e-2,3.2266189999999995],[0.26443155854940414,4.078250743000002,608194529,8,2671251232,397,82008632,0.223955358,3.6119339999999998,4.048246899999999e-2,3.6119339999999998],[0.3005007952451706,4.622164991999998,691153421,9,3006373120,447,92477824,0.253890631,3.8925160000000005,4.6616463999999996e-2,3.8925160000000005],[0.3426095172762871,5.2159942390000005,788002750,10,3357380472,512,101799144,0.292825691,4.522459999999999,4.979018099999999e-2,4.522459999999999],[0.3864761143922806,5.821095760999999,888895668,11,3690681552,575,110971160,0.3304095600000001,4.948687,5.607275100000003e-2,4.948687],[0.42378780245780945,6.362651267999993,974712184,12,4031273712,624,120076624,0.36249591300000006,5.286196000000004,6.129805199999999e-2,5.286196000000004],[0.43233834207057953,6.668435877999997,994378424,13,4350006736,650,132495704,0.36697121300000024,5.798977000000001,6.537343699999998e-2,5.798977000000001],[0.4949258714914322,7.404356636000003,1138328995,14,4699601552,734,142203744,0.4248941939999997,6.29598,7.003783800000002e-2,6.29598],[0.5134488567709923,7.812121148999999,1180931875,15,5028778344,766,153103912,0.4379387910000001,6.603145999999995,7.551645900000004e-2,6.603145999999995],[0.554400622844696,8.404924264000002,1275120518,16,5366747080,825,163483936,0.4726336959999995,7.0676169999999985,8.177330199999999e-2,7.0676169999999985]]}]]

==> data/nbody-reducer/allpairs-data/allpairs_verified-17.csv <==
PROGNAME,VARIANT,ARGS,HOSTNAME,RUNID,CI_BUILD_ID,THREADS,DATETIME,MINTIME,MEDIANTIME,MAXTIME,MINTIME_PRODUCTIVITY,MEDIANTIME_PRODUCTIVITY,MAXTIME_PRODUCTIVITY,ALLTIMES,TRIALS,COMPILER,COMPILE_FLAGS,RUNTIME_FLAGS,ENV_VARS,BENCH_VERSION,BENCH_FILE,UNAME,PROCESSOR,TOPOLOGY,GIT_BRANCH,GIT_HASH,GIT_DEPTH,WHO,ETC_ISSUE,LSPCI,FULL_LOG,MEDIANTIME_ALLOCRATE,MEDIANTIME_MEMFOOTPRINT,ALLJITTIMES,RETRIES,CAPABILITIES,BYTES_ALLOC,BYTES_COPIED,NUMGC,CPUTIME,CYCLES,RSQR_TIME_FIT,RSQR_TIME_LOW
"n-body (17 threads)","criterion","","c-swarm","c-swarm_1479092029","","0","2016-11-14 02:53:48.535653 UTC","3.42773624995304e-2","3.563084296663018e-2","3.651722071828991e-2","","0.8492876998600208","","","1","","","","[[]]","0.0","","Linux c-swarm 3.13.0-65-generic #105-Ubuntu SMP Mon Sep 21 18:50:58 UTC 2015 x86_64 x86_64 x86_64 GNU/Linux","","","master","73a60850895f6601b711d8266e2f93e855b63680","154","","","","","10240790664","","","0","17.0","3.6488800400000006e8","1.0573264070588237e7","55.11029411764707","0.5566394593808823","8.19506155132353e7","0.9946936692852721","0.9871719184158292"


==> data/nbody-reducer/allpairs-data/allpairs_verified-17.json <==
["criterio","1.1.3.1",[{"reportAnalysis":{"anMean":{"estUpperBound":3.579364225221024e-2,"estLowerBound":3.4225641337306635e-2,"estPoint":3.5025958857330466e-2,"estConfidenceLevel":0.95},"anRegress":[{"regRSquare":{"estUpperBound":0.9987640532295617,"estLowerBound":0.9871719184158292,"estPoint":0.9946936692852721,"estConfidenceLevel":0.95},"regResponder":"time","regCoeffs":{"y":{"estUpperBound":5.589373594691651e-3,"estLowerBound":-1.0044073630044302e-2,"estPoint":-3.2393682748079983e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.651722071828991e-2,"estLowerBound":3.42773624995304e-2,"estPoint":3.563084296663018e-2,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999937349878999,"estLowerBound":0.9999577031310958,"estPoint":0.9999820641500442,"estConfidenceLevel":0.95},"regResponder":"allocated","regCoeffs":{"y":{"estUpperBound":1.267306830026964e7,"estLowerBound":-1400149.2892286563,"estPoint":3748137.999999395,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.6562227932447994e8,"estLowerBound":3.640255436246647e8,"estPoint":3.6488800400000006e8,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999332047216752,"estLowerBound":0.9995778218820356,"estPoint":0.9997929833732427,"estConfidenceLevel":0.95},"regResponder":"bytesCopied","regCoeffs":{"y":{"estUpperBound":-16800.693911615388,"estLowerBound":-1247905.502109708,"estPoint":-488234.6000000188,"estConfidenceLevel":0.95},"iters":{"estUpperBound":1.0642318659042167e7,"estLowerBound":1.0476865671147881e7,"estPoint":1.0573264070588237e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9986607256633638,"estLowerBound":0.9864811962593646,"estPoint":0.9946936863014428,"estConfidenceLevel":0.95},"regResponder":"cycles","regCoeffs":{"y":{"estUpperBound":1.5060173679436252e7,"estLowerBound":-2.0865735663886752e7,"estPoint":-7446239.800000131,"estConfidenceLevel":0.95},"iters":{"estUpperBound":8.404514225135912e7,"estLowerBound":7.967717121314098e7,"estPoint":8.19506155132353e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9987745741196948,"estLowerBound":0.9886176861841633,"estPoint":0.9954645256454957,"estConfidenceLevel":0.95},"regResponder":"numGcs","regCoeffs":{"y":{"estUpperBound":9.090909090908996,"estLowerBound":-13.033895418157101,"estPoint":-3.8750000000000893,"estConfidenceLevel":0.95},"iters":{"estUpperBound":56.64877647542672,"estLowerBound":53.052469135802475,"estPoint":55.11029411764707,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9979477060968295,"estLowerBound":0.9816219492135216,"estPoint":0.9932802023426053,"estConfidenceLevel":0.95},"regResponder":"mutatorWallSeconds","regCoeffs":{"y":{"estUpperBound":7.1739419927505255e-3,"estLowerBound":-8.795727456898007e-3,"estPoint":-2.7952324500001534e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.1247390599186218e-2,"estLowerBound":2.891463433710916e-2,"estPoint":3.026084593529414e-2,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.999159401201949,"estLowerBound":0.9940930482883,"estPoint":0.9975328227440874,"estConfidenceLevel":0.95},"regResponder":"gcWallSeconds","regCoeffs":{"y":{"estUpperBound":3.447912528056417e-4,"estLowerBound":-1.4961630511440287e-3,"estPoint":-4.374979000000151e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":5.500170481099657e-3,"estLowerBound":5.249303790269829e-3,"estPoint":5.370007944117649e-3,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9997728252545683,"estLowerBound":0.9953688701702131,"estPoint":0.9984577313417189,"estConfidenceLevel":0.95},"regResponder":"cpuTime","regCoeffs":{"y":{"estUpperBound":6.387357748390647e-2,"estLowerBound":-7.602011261927091e-2,"estPoint":-1.0928682299999755e-2,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.5658910385531917,"estLowerBound":0.5481425746447398,"estPoint":0.5566394593808823,"estConfidenceLevel":0.95}}}],"anStdDev":{"estUpperBound":2.0286315333943547e-3,"estLowerBound":1.2148498668855259e-3,"estPoint":1.5353643399601327e-3,"estConfidenceLevel":0.95},"anOutlierVar":{"ovFraction":0.1170589626871435,"ovDesc":"moderate","ovEffect":"Moderate"},"anOverhead":5.285462843971791e-6},"reportKDEs":[{"kdeValues":[3.2218074424544316e-2,3.226518865752409e-2,3.2312302890503866e-2,3.235941712348364e-2,3.240653135646341e-2,3.2453645589443185e-2,3.250075982242296e-2,3.2547874055402735e-2,3.259498828838251e-2,3.2642102521362286e-2,3.268921675434206e-2,3.2736330987321836e-2,3.2783445220301605e-2,3.283055945328138e-2,3.2877673686261155e-2,3.292478791924093e-2,3.2971902152220706e-2,3.301901638520048e-2,3.3066130618180256e-2,3.311324485116003e-2,3.31603590841398e-2,3.3207473317119575e-2,3.325458755009935e-2,3.3301701783079125e-2,3.33488160160589e-2,3.3395930249038676e-2,3.344304448201845e-2,3.3490158714998226e-2,3.3537272947977995e-2,3.358438718095777e-2,3.3631501413937545e-2,3.367861564691732e-2,3.3725729879897096e-2,3.377284411287687e-2,3.3819958345856646e-2,3.386707257883642e-2,3.391418681181619e-2,3.3961301044795965e-2,3.400841527777574e-2,3.4055529510755515e-2,3.410264374373529e-2,3.4149757976715066e-2,3.419687220969484e-2,3.4243986442674616e-2,3.4291100675654385e-2,3.433821490863416e-2,3.4385329141613935e-2,3.443244337459371e-2,3.4479557607573486e-2,3.452667184055326e-2,3.4573786073533036e-2,3.462090030651281e-2,3.466801453949258e-2,3.4715128772472355e-2,3.476224300545213e-2,3.4809357238431905e-2,3.485647147141168e-2,3.4903585704391456e-2,3.495069993737123e-2,3.4997814170351006e-2,3.5044928403330775e-2,3.509204263631055e-2,3.5139156869290325e-2,3.51862711022701e-2,3.5233385335249875e-2,3.528049956822965e-2,3.5327613801209426e-2,3.53747280341892e-2,3.542184226716897e-2,3.5468956500148745e-2,3.551607073312852e-2,3.5563184966108295e-2,3.561029919908807e-2,3.5657413432067846e-2,3.570452766504762e-2,3.5751641898027396e-2,3.5798756131007164e-2,3.584587036398694e-2,3.5892984596966715e-2,3.594009882994649e-2,3.5987213062926265e-2,3.603432729590604e-2,3.6081441528885816e-2,3.612855576186559e-2,3.617566999484536e-2,3.6222784227825135e-2,3.626989846080491e-2,3.6317012693784685e-2,3.636412692676446e-2,3.6411241159744236e-2,3.645835539272401e-2,3.650546962570378e-2,3.6552583858683554e-2,3.659969809166333e-2,3.6646812324643105e-2,3.669392655762288e-2,3.6741040790602655e-2,3.678815502358243e-2,3.6835269256562206e-2,3.688238348954198e-2,3.692949772252175e-2,3.6976611955501525e-2,3.70237261884813e-2,3.7070840421461075e-2,3.711795465444085e-2,3.7165068887420626e-2,3.72121831204004e-2,3.725929735338017e-2,3.7306411586359944e-2,3.735352581933972e-2,3.7400640052319495e-2,3.744775428529927e-2,3.7494868518279045e-2,3.754198275125882e-2,3.7589096984238596e-2,3.763621121721837e-2,3.768332545019814e-2,3.7730439683177915e-2,3.777755391615769e-2,3.7824668149137465e-2,3.787178238211724e-2,3.7918896615097016e-2,3.796601084807679e-2,3.801312508105656e-2,3.8060239314036334e-2,3.810735354701611e-2,3.8154467779995885e-2,3.820158201297566e-2],"kdeType":"time","kdePDF":[174.20264881971926,174.21727459581263,174.2464719922156,174.29013283186933,174.34809518523127,174.42014377289163,174.50601050133264,174.60537513091288,174.71786607493067,174.8430613283813,174.9804895247863,175.12963111923042,175.28991969549838,175.46074339495024,175.64144646452738,175.8313309210191,176.029658328463,176.23565168528762,176.4484974175393,176.6673474742673,176.89132152086884,177.11950922592482,177.3509726367849,177.58474863888765,177.81985149353324,178.05527544855735,178.28999741609346,178.52297971135255,178.7531728460984,178.97951837025582,179.2009517548558,179.4164053093023,179.62481112573738,179.8251040430906,180.01622462322158,180.1971221314095,180.36675751330384,180.52410636033818,180.66816185551326,180.79793769139064,180.91247095209408,181.01082495110376,181.09209201663953,181.15539621647545,181.19989601409975,181.22478684823943,181.2293036279055,181.2127231352832,181.17436632898935,181.11360054045588,181.0298415564576,180.9225555811015,180.79126107091906,180.6355304370591,180.45499160896304,180.2493294543189,180.01828705052165,179.7616668033381,179.47933140894986,179.17120465605927,178.83727206525862,178.477581363407,178.09224279130225,177.68142924350275,177.24537623971577,176.7843817277458,176.29880571856728,175.78906975466072,175.2556562133174,174.69910744718163,174.1200247648469,173.51906725486137,172.8969504570195,172.25444488531917,171.59237440744184,170.91161448607613,170.2130902878293,169.49777466587892,168.76668602288495,168.02088606102635,167.26147742632722,166.48960125471433,165.7064346274783,164.91318794401278,164.11110221986365,163.30144631824757,162.48551412328067,161.66462166321244,160.8401041919658,160.01331323726592,159.18561362357764,158.35838047798114,157.5329962269903,156.71084759216376,155.8933225921751,155.08180755879926,154.27768417403897,153.48232653535968,152.6970982557259,151.92334960484288,151.16241469770006,150.4156087361986,149.68422530931838,148.96953375695009,148.27277660218436,147.59516705651276,146.93788660206528,146.30208265467758,145.6888663112607,145.09931018463027,144.53444632864958,143.99526425625024,143.48270905261498,142.99767958554517,142.54102681479023,142.11355220188526,141.7160062218322,141.3490869777657,141.0134389195693,140.7096516672513,140.43825893974707,140.19973758969422,139.99450674462057,139.8229270548928,139.685300048697,139.58186759426073,139.51281146946957,139.47825303899268]}],"reportKeys":["time","cpuTime","cycles","iters","allocated","numGcs","bytesCopied","mutatorWallSeconds","mutatorCpuSeconds","gcWallSeconds","gcCpuSeconds"],"reportNumber":0,"reportName":"n-body (17 threads)","reportOutliers":{"highSevere":0,"highMild":0,"lowMild":0,"samplesSeen":15,"lowSevere":0},"reportMeasured":[[3.4134767949581146e-2,0.537566188,78512864,1,362157576,53,10294560,2.9129848999999992e-2,0.43684799999999996,5.011445e-3,0.43684799999999996],[6.543604284524918e-2,1.0809690770000002,150506710,2,727714064,104,20876176,5.491648199999999e-2,0.913086,1.0526114999999999e-2,0.913086],[0.10306800156831741,1.655214737,237060373,3,1102394424,162,31615504,8.695673399999998e-2,1.4093110000000002,1.6118089999999998e-2,1.4093110000000002],[0.13897482305765152,2.216538003,319645180,4,1468468280,218,41437512,0.11894137999999999,1.9471939999999996,2.0040078000000003e-2,1.9471939999999996],[0.17242829501628876,2.7345993580000005,396588071,5,1820947280,268,52533848,0.146864595,2.2622360000000006,2.5570766999999994e-2,2.2622360000000006],[0.19803712517023087,3.228677672,455487949,6,2187176664,305,63715848,0.16496837600000003,2.6972140000000007,3.3075354e-2,2.6972140000000007],[0.2626085951924324,4.013162970999998,604001896,7,2561274008,406,73571080,0.22549690999999994,3.3924950000000003,3.711832400000001e-2,3.3924950000000003],[0.28530529141426086,4.496452462000001,656203608,8,2930388856,442,83081960,0.243331678,3.985918,4.1980183000000004e-2,3.985918],[0.3393292501568794,5.182355827000002,780458371,9,3296231840,519,95218056,0.28967152100000004,4.282868999999998,4.9664243e-2,4.282868999999998],[0.3575339689850807,5.643111524000002,822329344,10,3668894288,556,103838416,0.3047893449999999,4.593555000000002,5.275151999999997e-2,4.593555000000002],[0.36657503992319107,5.936398390999997,843123730,11,4014799856,574,114723200,0.3094241129999997,5.135394999999999,5.7157811e-2,5.135394999999999],[0.4014495462179184,6.452756794999999,923334615,12,4375558688,624,127044032,0.3397970840000002,5.3353699999999975,6.165931700000005e-2,5.3353699999999975],[0.4538574889302254,7.220498221,1043872426,13,4748738600,699,136341632,0.3818678750000002,5.737190000000005,7.1996544e-2,5.737190000000005],[0.5117376819252968,7.8764704279999975,1176996359,14,5106502256,791,148052400,0.4357278560000002,6.648541999999999,7.601664399999997e-2,6.648541999999999],[0.537309043109417,8.390012308000003,1235809898,15,5481305280,835,157989936,0.4573098830000002,7.1079229999999995,8.000584200000005e-2,7.1079229999999995],[0.5661797896027565,8.86332359699999,1302212479,16,5832186792,877,169818000,0.48155764700000026,7.45975,8.462883700000001e-2,7.45975]]}]]

==> data/nbody-reducer/allpairs-data/allpairs_verified-18.csv <==
PROGNAME,VARIANT,ARGS,HOSTNAME,RUNID,CI_BUILD_ID,THREADS,DATETIME,MINTIME,MEDIANTIME,MAXTIME,MINTIME_PRODUCTIVITY,MEDIANTIME_PRODUCTIVITY,MAXTIME_PRODUCTIVITY,ALLTIMES,TRIALS,COMPILER,COMPILE_FLAGS,RUNTIME_FLAGS,ENV_VARS,BENCH_VERSION,BENCH_FILE,UNAME,PROCESSOR,TOPOLOGY,GIT_BRANCH,GIT_HASH,GIT_DEPTH,WHO,ETC_ISSUE,LSPCI,FULL_LOG,MEDIANTIME_ALLOCRATE,MEDIANTIME_MEMFOOTPRINT,ALLJITTIMES,RETRIES,CAPABILITIES,BYTES_ALLOC,BYTES_COPIED,NUMGC,CPUTIME,CYCLES,RSQR_TIME_FIT,RSQR_TIME_LOW
"n-body (18 threads)","criterion","","c-swarm","c-swarm_1479092036","","0","2016-11-14 02:53:55.846216 UTC","3.44247152036286e-2","3.6443349225994424e-2","3.859262647312399e-2","","0.8339543345301398","","","1","","","","[[]]","0.0","","Linux c-swarm 3.13.0-65-generic #105-Ubuntu SMP Mon Sep 21 18:50:58 UTC 2015 x86_64 x86_64 x86_64 GNU/Linux","","","master","73a60850895f6601b711d8266e2f93e855b63680","154","","","","","10831444381","","","0","18.0","3.947341102000001e8","1.0904284235294119e7","55.98382352941178","0.5943300049250001","8.381934298970589e7","0.991909075454249","0.9841827687014688"


==> data/nbody-reducer/allpairs-data/allpairs_verified-18.json <==
["criterio","1.1.3.1",[{"reportAnalysis":{"anMean":{"estUpperBound":3.744177265662182e-2,"estLowerBound":3.554490545899051e-2,"estPoint":3.662944106557096e-2,"estConfidenceLevel":0.95},"anRegress":[{"regRSquare":{"estUpperBound":0.9978797424766633,"estLowerBound":0.9841827687014688,"estPoint":0.991909075454249,"estConfidenceLevel":0.95},"regResponder":"time","regCoeffs":{"y":{"estUpperBound":1.81650523147036e-2,"estLowerBound":-1.030912333609262e-2,"estPoint":1.8822720274328576e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.859262647312399e-2,"estLowerBound":3.44247152036286e-2,"estPoint":3.6443349225994424e-2,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999972069744514,"estLowerBound":0.9999365698703994,"estPoint":0.9999645894136652,"estConfidenceLevel":0.95},"regResponder":"allocated","regCoeffs":{"y":{"estUpperBound":1.282116467834134e7,"estLowerBound":-6246749.563166546,"estPoint":3829119.7999992813,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.9647972512603337e8,"estLowerBound":3.9356093820347404e8,"estPoint":3.947341102000001e8,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999174056910277,"estLowerBound":0.9995676561906628,"estPoint":0.999781403745286,"estConfidenceLevel":0.95},"regResponder":"bytesCopied","regCoeffs":{"y":{"estUpperBound":420619.31416705024,"estLowerBound":-880453.5469204602,"estPoint":-154357.00000001636,"estConfidenceLevel":0.95},"iters":{"estUpperBound":1.0986327769784177e7,"estLowerBound":1.0811977033557046e7,"estPoint":1.0904284235294119e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9974426228124701,"estLowerBound":0.9853018082425864,"estPoint":0.9919089120344973,"estConfidenceLevel":0.95},"regResponder":"cycles","regCoeffs":{"y":{"estUpperBound":3.749133509113322e7,"estLowerBound":-2.387595654144135e7,"estPoint":4333436.5249998495,"estConfidenceLevel":0.95},"iters":{"estUpperBound":8.921670069787234e7,"estLowerBound":8.014414622935954e7,"estPoint":8.381934298970589e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.998164182935585,"estLowerBound":0.9825211132328273,"estPoint":0.9891591787946723,"estConfidenceLevel":0.95},"regResponder":"numGcs","regCoeffs":{"y":{"estUpperBound":40.17442569627892,"estLowerBound":-11.511008111239509,"estPoint":12.0749999999999,"estConfidenceLevel":0.95},"iters":{"estUpperBound":59.924245374878325,"estLowerBound":52.21641791044773,"estPoint":55.98382352941178,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9962583851287921,"estLowerBound":0.9760778393413753,"estPoint":0.9888037875054209,"estConfidenceLevel":0.95},"regResponder":"mutatorWallSeconds","regCoeffs":{"y":{"estUpperBound":2.0216601501738225e-2,"estLowerBound":-8.155569635802497e-3,"estPoint":3.6928064749999724e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.2472640279589245e-2,"estLowerBound":2.8760404273268814e-2,"estPoint":3.039213479705883e-2,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9991232013097497,"estLowerBound":0.9956106594203326,"estPoint":0.9975857794883995,"estConfidenceLevel":0.95},"regResponder":"gcWallSeconds","regCoeffs":{"y":{"estUpperBound":-8.23841228497005e-4,"estLowerBound":-3.307456652738052e-3,"estPoint":-1.8034052750000107e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":6.205702928222416e-3,"estLowerBound":5.878139488481986e-3,"estPoint":6.051269282352943e-3,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.999538672721422,"estLowerBound":0.996306496862184,"estPoint":0.9982522499389735,"estConfidenceLevel":0.95},"regResponder":"cpuTime","regCoeffs":{"y":{"estUpperBound":0.16424633520711393,"estLowerBound":-9.608899763529269e-2,"estPoint":-3.091770425000849e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.6120306281628176,"estLowerBound":0.5788236047507562,"estPoint":0.5943300049250001,"estConfidenceLevel":0.95}}}],"anStdDev":{"estUpperBound":2.4670622890057494e-3,"estLowerBound":1.5230058381044197e-3,"estPoint":1.91863510544769e-3,"estConfidenceLevel":0.95},"anOutlierVar":{"ovFraction":0.17498651152639566,"ovDesc":"moderate","ovEffect":"Moderate"},"anOverhead":5.546031435176263e-6},"reportKDEs":[{"kdeValues":[3.267214222621511e-2,3.273098191150124e-2,3.278982159678738e-2,3.284866128207351e-2,3.290750096735965e-2,3.296634065264578e-2,3.302518033793192e-2,3.308402002321805e-2,3.314285970850419e-2,3.320169939379032e-2,3.326053907907646e-2,3.331937876436259e-2,3.337821844964872e-2,3.343705813493486e-2,3.349589782022099e-2,3.355473750550713e-2,3.361357719079326e-2,3.36724168760794e-2,3.373125656136553e-2,3.379009624665167e-2,3.38489359319378e-2,3.390777561722393e-2,3.396661530251007e-2,3.40254549877962e-2,3.408429467308234e-2,3.414313435836847e-2,3.420197404365461e-2,3.426081372894074e-2,3.431965341422688e-2,3.437849309951301e-2,3.443733278479914e-2,3.449617247008528e-2,3.455501215537141e-2,3.461385184065755e-2,3.467269152594368e-2,3.473153121122982e-2,3.479037089651595e-2,3.484921058180209e-2,3.490805026708822e-2,3.496688995237436e-2,3.502572963766049e-2,3.5084569322946624e-2,3.514340900823276e-2,3.5202248693518894e-2,3.526108837880503e-2,3.531992806409116e-2,3.53787677493773e-2,3.543760743466343e-2,3.549644711994957e-2,3.55552868052357e-2,3.5614126490521834e-2,3.567296617580797e-2,3.5731805861094104e-2,3.579064554638024e-2,3.5849485231666374e-2,3.590832491695251e-2,3.5967164602238644e-2,3.602600428752478e-2,3.6084843972810914e-2,3.6143683658097045e-2,3.620252334338318e-2,3.6261363028669315e-2,3.632020271395545e-2,3.6379042399241585e-2,3.643788208452772e-2,3.6496721769813854e-2,3.655556145509999e-2,3.6614401140386124e-2,3.667324082567226e-2,3.6732080510958394e-2,3.6790920196244525e-2,3.6849759881530664e-2,3.6908599566816795e-2,3.6967439252102934e-2,3.7026278937389065e-2,3.70851186226752e-2,3.7143958307961335e-2,3.720279799324747e-2,3.7261637678533605e-2,3.732047736381974e-2,3.7379317049105874e-2,3.7438156734392006e-2,3.7496996419678144e-2,3.7555836104964276e-2,3.7614675790250414e-2,3.7673515475536545e-2,3.7732355160822684e-2,3.7791194846108815e-2,3.785003453139495e-2,3.7908874216681085e-2,3.7967713901967216e-2,3.8026553587253355e-2,3.8085393272539486e-2,3.8144232957825625e-2,3.8203072643111756e-2,3.8261912328397894e-2,3.8320752013684026e-2,3.8379591698970164e-2,3.8438431384256296e-2,3.849727106954243e-2,3.8556110754828565e-2,3.86149504401147e-2,3.8673790125400835e-2,3.873262981068697e-2,3.8791469495973105e-2,3.8850309181259236e-2,3.8909148866545375e-2,3.8967988551831506e-2,3.9026828237117644e-2,3.9085667922403776e-2,3.914450760768991e-2,3.9203347292976046e-2,3.926218697826218e-2,3.9321026663548315e-2,3.937986634883445e-2,3.9438706034120585e-2,3.949754571940672e-2,3.955638540469285e-2,3.9615225089978987e-2,3.9674064775265125e-2,3.9732904460551256e-2,3.979174414583739e-2,3.9850583831123526e-2,3.990942351640966e-2,3.9968263201695796e-2,4.002710288698193e-2,4.0085942572268066e-2,4.01447822575542e-2],"kdeType":"time","kdePDF":[112.32970952937416,112.35153318323846,112.39515677368128,112.46053284908271,112.5475901897661,112.6562337583465,112.78634463526258,112.93777994096274,113.11037274656778,113.30393197516771,113.5182422962366,113.75306401595338,114.00813296650813,114.28316039773831,114.57783287468722,114.89181218489595,115.22473525943656,115.57621411186001,115.94583579937215,116.33316241065695,116.73773108484444,117.15905406616287,117.59661879882627,118.04988806668487,118.51830018210805,119.00126922847727,119.49818536053968,120.00841516671204,120.53130209722777,121.06616696179337,121.61230850015546,122.16900402868875,122.73551016578872,123.31106363850022,123.89488217243066,124.48616546658873,125.08409625435868,125.6878414513639,126.29655339050275,126.90937114394416,127.52542193136958,128.1438226132237,128.76368126721437,129.38409884576362,130.00417091157735,130.6229894479613,131.23964473997924,131.8532273220161,132.46282998679442,133.06754985038168,133.6664904672378,134.25876398887763,134.84349335927593,135.41981453971448,135.9868787553772,136.54385475563038,137.08993107959634,137.62431831832902,138.14625136464755,138.65499164146252,139.1498292992617,139.63008537328793,140.0951138908658,140.5443039192926,140.9770815447301,141.3929117725921,141.79130034004072,142.17179543136615,142.53398928724297,142.8775196991172,143.20207138029784,143.50737720568617,143.7932193124904,144.0594300547284,144.30589280482545,144.5325425961554,144.73936660096194,144.92640443871448,145.09374831061552,145.24154295666102,145.3699854323779,145.47932470310232,145.5698610544333,145.6419453182744,145.69597791468135,145.73240771053682,145.75173069689347,145.75448848764205,145.74126664297938,145.7126928219598,145.6694347692155,145.61219814171687,145.5417241822096,145.45878724671564,145.36419219419636,145.25877164717267,145.1433831327453,145.01890611407958,144.88623892299248,144.74629560481372,144.60000268717704,144.44829588483185,144.29211675295167,144.13240930173902,143.97011658540407,143.80617727880343,143.64152225518185,143.4770711785526,143.3137291242836,143.15238324142737,142.9938994702394,142.8391193281769,142.6888567774526,142.54389518694435,142.4049844009219,142.272837926662,142.14813025256925,142.0314943079167,141.9235190747612,141.82474736198404,141.73567375074884,141.65674271997565,141.58834695968648,141.53082587930572,141.48446431718543,141.4494914567891,141.4260799540999,141.41434527993405]}],"reportKeys":["time","cpuTime","cycles","iters","allocated","numGcs","bytesCopied","mutatorWallSeconds","mutatorCpuSeconds","gcWallSeconds","gcCpuSeconds"],"reportNumber":0,"reportName":"n-body (18 threads)","reportOutliers":{"highSevere":0,"highMild":0,"lowMild":0,"samplesSeen":15,"lowSevere":0},"reportMeasured":[[3.245352953672409e-2,0.55755344,74645126,1,389683192,51,10853616,2.6809578000000008e-2,0.514837,5.650062000000001e-3,0.514837],[7.570376992225647e-2,1.2095278939999998,174121787,2,791942472,123,21549120,6.4418813e-2,0.9866079999999999,1.1291208999999998e-2,0.9866079999999999],[0.10509498417377472,1.7208526839999996,241723827,3,1186533952,170,33110608,8.8780574e-2,1.4033110000000002,1.6322525000000004e-2,1.4033110000000002],[0.13512395322322845,2.2866944029999994,310787394,4,1573475040,217,43879600,0.11327516800000001,1.8569900000000001,2.1857531999999992e-2,1.8569900000000001],[0.16647708415985107,2.8147686390000004,382901875,5,1976897672,265,55184512,0.13958666200000003,2.376759,2.6898264000000005e-2,2.376759],[0.23326017707586288,3.658723802000001,536497057,6,2370308344,364,64696328,0.19804786600000002,3.0054560000000006,3.5218769999999996e-2,3.0054560000000006],[0.27665720880031586,4.3055575600000004,636315372,7,2774862176,437,75756472,0.23573862299999992,3.576053999999999,4.092732700000001e-2,3.576053999999999],[0.2898954749107361,4.711444081,666761007,8,3165238232,457,87216232,0.24409814200000002,3.7510579999999987,4.580508999999999e-2,3.7510579999999987],[0.3345303386449814,5.412433666999998,769421769,9,3562380344,529,97047464,0.2833955140000002,4.585638000000003,5.114227000000002e-2,4.585638000000003],[0.3666953817009926,5.955377598999998,843397482,10,3962184496,583,107782736,0.3103744289999999,5.026647999999998,5.6327143999999996e-2,5.026647999999998],[0.4267728850245476,6.680188365999996,981581151,11,4352735184,665,119642808,0.361732712,5.533279,6.504892099999998e-2,5.533279],[0.44953397661447525,7.199302719999999,1033928764,12,4747449384,696,131996304,0.3763128199999999,5.594439000000001,7.322911700000001e-2,5.594439000000001],[0.49328043311834335,7.856195356000001,1134543042,13,5141890208,776,140540512,0.4154023320000002,6.565283999999998,7.7886291e-2,6.565283999999998],[0.5173945128917694,8.338028514999998,1190004084,14,5548167136,817,151924856,0.4362585280000002,6.990696999999997,8.114356700000003e-2,6.990696999999997],[0.5115284696221352,8.611920246000004,1176512250,15,5909733960,801,163675232,0.4233131600000002,7.183022000000001,8.822231299999994e-2,7.183022000000001],[0.5720096677541733,9.460843370999996,1315623644,16,6291623112,856,175656544,0.47487031499999954,7.683442999999997,9.714773600000004e-2,7.683442999999997]]}]]

==> data/nbody-reducer/allpairs-data/allpairs_verified-2.csv <==
PROGNAME,VARIANT,ARGS,HOSTNAME,RUNID,CI_BUILD_ID,THREADS,DATETIME,MINTIME,MEDIANTIME,MAXTIME,MINTIME_PRODUCTIVITY,MEDIANTIME_PRODUCTIVITY,MAXTIME_PRODUCTIVITY,ALLTIMES,TRIALS,COMPILER,COMPILE_FLAGS,RUNTIME_FLAGS,ENV_VARS,BENCH_VERSION,BENCH_FILE,UNAME,PROCESSOR,TOPOLOGY,GIT_BRANCH,GIT_HASH,GIT_DEPTH,WHO,ETC_ISSUE,LSPCI,FULL_LOG,MEDIANTIME_ALLOCRATE,MEDIANTIME_MEMFOOTPRINT,ALLJITTIMES,RETRIES,CAPABILITIES,BYTES_ALLOC,BYTES_COPIED,NUMGC,CPUTIME,CYCLES,RSQR_TIME_FIT,RSQR_TIME_LOW
"n-body (2 threads)","criterion","","c-swarm","c-swarm_1479091922","","0","2016-11-14 02:52:02.361618 UTC","0.12222708513339399","0.12240785555470544","0.12262945284820949","","0.9494164938065212","","","1","","","","[[]]","0.0","","Linux c-swarm 3.13.0-65-generic #105-Ubuntu SMP Mon Sep 21 18:50:58 UTC 2015 x86_64 x86_64 x86_64 GNU/Linux","","","master","73a60850895f6601b711d8266e2f93e855b63680","154","","","","","434802081","","","0","2.0","5.322319038095233e7","9792827.714285703","53.02380952380947","0.24454301396428552","2.8153688094047594e8","0.99999675561684","0.9999924115487331"


==> data/nbody-reducer/allpairs-data/allpairs_verified-2.json <==
["criterio","1.1.3.1",[{"reportAnalysis":{"anMean":{"estUpperBound":0.1223888205644781,"estLowerBound":0.12217719288976177,"estPoint":0.1223149442920608,"estConfidenceLevel":0.95},"anRegress":[{"regRSquare":{"estUpperBound":0.9999999306990703,"estLowerBound":0.9999924115487331,"estPoint":0.99999675561684,"estConfidenceLevel":0.95},"regResponder":"time","regCoeffs":{"y":{"estUpperBound":7.049771917949326e-4,"estLowerBound":-1.2810678695731263e-3,"estPoint":-3.3958761819711386e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.12262945284820949,"estLowerBound":0.12222708513339399,"estPoint":0.12240785555470544,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999993376437973,"estLowerBound":0.9999733794352824,"estPoint":0.9999924559175015,"estConfidenceLevel":0.95},"regResponder":"allocated","regCoeffs":{"y":{"estUpperBound":629105.2556055209,"estLowerBound":-809951.438596262,"estPoint":-208255.71428545858,"estConfidenceLevel":0.95},"iters":{"estUpperBound":5.331451381184664e7,"estLowerBound":5.308986227802688e7,"estPoint":5.322319038095233e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999959753384761,"estLowerBound":0.9998397687331436,"estPoint":0.9999569031181581,"estConfidenceLevel":0.95},"regResponder":"bytesCopied","regCoeffs":{"y":{"estUpperBound":6212.840336146905,"estLowerBound":-420911.21311478666,"estPoint":-155145.71428566804,"estConfidenceLevel":0.95},"iters":{"estUpperBound":9843192.888888914,"estLowerBound":9724694.912621366,"estPoint":9792827.714285703,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999999296560543,"estLowerBound":0.9999925035770574,"estPoint":0.9999967557209968,"estConfidenceLevel":0.95},"regResponder":"cycles","regCoeffs":{"y":{"estUpperBound":1377358.3300931072,"estLowerBound":-3443160.597701156,"estPoint":-779426.357141458,"estConfidenceLevel":0.95},"iters":{"estUpperBound":2.821280935625005e8,"estLowerBound":2.8119005536363614e8,"estPoint":2.8153688094047594e8,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999899220383967,"estLowerBound":0.9997274618087929,"estPoint":0.9999155233079057,"estConfidenceLevel":0.95},"regResponder":"numGcs","regCoeffs":{"y":{"estUpperBound":0.46596858638766003,"estLowerBound":-2.4764890282130354,"estPoint":-1.1071428571426047,"estConfidenceLevel":0.95},"iters":{"estUpperBound":53.5,"estLowerBound":52.6363636363636,"estPoint":53.02380952380947,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999998487266363,"estLowerBound":0.9999918666619012,"estPoint":0.9999971511650979,"estConfidenceLevel":0.95},"regResponder":"mutatorWallSeconds","regCoeffs":{"y":{"estUpperBound":4.434688648618614e-4,"estLowerBound":-7.983531428568727e-4,"estPoint":2.4305642857729227e-5,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.11643678494701987,"estLowerBound":0.11610329194594597,"estPoint":0.1162160357738094,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999221347164197,"estLowerBound":0.9977124187101837,"estPoint":0.9991513787385505,"estConfidenceLevel":0.95},"regResponder":"gcWallSeconds","regCoeffs":{"y":{"estUpperBound":3.6663533870962906e-4,"estLowerBound":-1.001281232558146e-3,"estPoint":-3.606987857142602e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":6.3716273025830284e-3,"estLowerBound":6.0853043886639644e-3,"estPoint":6.191818452380948e-3,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999998674449425,"estLowerBound":0.9999914414609795,"estPoint":0.9999967005023791,"estConfidenceLevel":0.95},"regResponder":"cpuTime","regCoeffs":{"y":{"estUpperBound":2.396846692306483e-3,"estLowerBound":-2.527531533898098e-3,"estPoint":-5.659214642845917e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.24501650229661012,"estLowerBound":0.244092712663366,"estPoint":0.24454301396428552,"estConfidenceLevel":0.95}}}],"anStdDev":{"estUpperBound":2.2120436255647244e-4,"estLowerBound":6.903714566533954e-5,"estPoint":1.4937450064934433e-4,"estConfidenceLevel":0.95},"anOutlierVar":{"ovFraction":0.109375,"ovDesc":"moderate","ovEffect":"Moderate"},"anOverhead":1.555822055689096e-6},"reportKDEs":[{"kdeValues":[0.12197826074349896,0.12198228699581122,0.12198631324812349,0.12199033950043575,0.12199436575274801,0.12199839200506027,0.12200241825737254,0.1220064445096848,0.12201047076199706,0.12201449701430933,0.12201852326662159,0.12202254951893385,0.12202657577124612,0.12203060202355838,0.12203462827587064,0.1220386545281829,0.12204268078049517,0.12204670703280743,0.12205073328511969,0.12205475953743196,0.12205878578974422,0.12206281204205648,0.12206683829436875,0.12207086454668101,0.12207489079899327,0.12207891705130552,0.1220829433036178,0.12208696955593006,0.12209099580824231,0.12209502206055459,0.12209904831286685,0.1221030745651791,0.12210710081749138,0.12211112706980363,0.1221151533221159,0.12211917957442815,0.12212320582674042,0.12212723207905268,0.12213125833136494,0.12213528458367721,0.12213931083598947,0.12214333708830173,0.122147363340614,0.12215138959292626,0.12215541584523852,0.12215944209755078,0.12216346834986305,0.12216749460217531,0.12217152085448757,0.12217554710679984,0.1221795733591121,0.12218359961142436,0.12218762586373663,0.12219165211604889,0.12219567836836115,0.12219970462067341,0.12220373087298568,0.12220775712529794,0.1222117833776102,0.12221580962992247,0.12221983588223473,0.12222386213454699,0.12222788838685926,0.12223191463917152,0.12223594089148378,0.12223996714379604,0.12224399339610831,0.12224801964842057,0.12225204590073283,0.1222560721530451,0.12226009840535736,0.12226412465766962,0.12226815090998189,0.12227217716229415,0.1222762034146064,0.12228022966691866,0.12228425591923094,0.1222882821715432,0.12229230842385545,0.12229633467616773,0.12230036092847998,0.12230438718079224,0.12230841343310452,0.12231243968541677,0.12231646593772903,0.12232049219004129,0.12232451844235356,0.12232854469466582,0.12233257094697808,0.12233659719929035,0.12234062345160261,0.12234464970391487,0.12234867595622714,0.1223527022085394,0.12235672846085166,0.12236075471316392,0.12236478096547619,0.12236880721778845,0.12237283347010071,0.12237685972241298,0.12238088597472524,0.1223849122270375,0.12238893847934977,0.12239296473166203,0.12239699098397429,0.12240101723628655,0.12240504348859882,0.12240906974091108,0.12241309599322334,0.12241712224553561,0.12242114849784787,0.12242517475016013,0.1224292010024724,0.12243322725478466,0.12243725350709692,0.12244127975940917,0.12244530601172145,0.1224493322640337,0.12245335851634596,0.12245738476865824,0.1224614110209705,0.12246543727328275,0.12246946352559501,0.12247348977790729,0.12247751603021954,0.1224815422825318,0.12248556853484407,0.12248959478715633],"kdeType":"time","kdePDF":[1142.4323925066801,1142.8057162023931,1143.552450108227,1144.6727662784433,1146.1669203618503,1148.0352486933364,1150.2781644335919,1152.8961527720703,1155.8897652118887,1159.2596129589447,1163.0063594409596,1167.130711985591,1171.6334126899233,1176.5152285168178,1181.7769406565292,1187.4193331948127,1193.443181131364,1199.8492377949208,1206.6382217035605,1213.8108029208602,1221.3675889603837,1229.3091102926587,1237.6358055101919,1246.3480062073315,1255.445921632707,1264.9296231728072,1274.7990287257137,1285.053887024373,1295.6937619688135,1306.7180170265958,1318.12579976039,1329.9160265409967,1342.0873675033095,1354.6382318016995,1367.5667532201126,1380.8707761907153,1394.5478422733827,1408.5951771464897,1423.0096781575994,1437.7879024804556,1452.9260559225504,1468.419982425044,1484.2651542944327,1500.4566632026217,1516.9892119894923,1533.857107299086,1551.0542530778466,1568.5741449602306,1586.4098655642063,1604.5540807159653,1622.9990366203049,1641.736557989909,1660.7580471438969,1680.0544840827727,1699.6164275441058,1719.4340170400894,1739.4969758754016,1759.794615140718,1780.3158386746372,1801.0491489838284,1821.9826541087948,1843.1040754198723,1864.4007563258629,1885.8596718751248,1907.467439226949,1929.2103289687095,1951.074277252511,1973.0448987229747,1995.107500206304,2017.2470951289224,2039.448418632785,2061.6959433528536,2083.973895821321,2106.266273461838,2128.5568621363377,2150.829254206033,2173.066867067733,2195.2529621258795,2217.3706641605477,2239.402981051149,2261.3328238156514,2283.143026924897,2304.8163688518575,2326.33559281569,2347.68342768091,2368.842608972207,2389.795899966091,2410.5261128209313,2431.0161297077675,2451.2489239048205,2471.2075808195677,2490.8753189029358,2510.2355104212024,2529.271702052009,2547.967635272002,2566.307266504519,2584.2747869968935,2601.8546423979633,2619.0315520074996,2635.790527670371,2652.116892289397,2667.996297931942,2683.414743506478,2698.3585919864076,2712.8145871596066,2726.7698698832282,2740.2119938243895,2753.1289406684646,2765.5091347777234,2777.341457284123,2788.615259601029,2799.320376339639,2809.4471376168453,2818.986380742162,2827.929461272268,2836.268263422567,2843.9952098259964,2851.103270630141,2857.5859719244545,2863.437403490178,2868.6522258662353,2873.225676725098,2877.1535765532876,2880.4323336318266,2883.0589483125805,2885.03101658707,2886.3467329448763,2887.004892519424]}],"reportKeys":["time","cpuTime","cycles","iters","allocated","numGcs","bytesCopied","mutatorWallSeconds","mutatorCpuSeconds","gcWallSeconds","gcCpuSeconds"],"reportNumber":0,"reportName":"n-body (2 threads)","reportOutliers":{"highSevere":0,"highMild":0,"lowMild":1,"samplesSeen":7,"lowSevere":0},"reportMeasured":[[0.12210570275783539,0.24402405100000002,280843127,1,53039872,52,9734904,0.11645435999999998,0.239691,5.654590000000001e-3,0.239691],[0.24452459812164307,0.488648066,562406116,2,105726736,104,19453840,0.23224989,0.48503000000000007,1.2277858e-2,0.48503000000000007],[0.3660633936524391,0.731473225,841944074,3,160160048,158,29128776,0.348377742,0.6900229999999999,1.7688798999999998e-2,0.6900229999999999],[0.4896860495209694,0.978391749,1126274840,4,212392088,211,38936240,0.46485848400000007,0.921983,2.4830773e-2,0.921983],[0.6119573414325714,1.222613592,1407497596,5,266110688,265,48584920,0.581601341,1.148835,3.0359151e-2,1.148835],[0.7344005256891251,1.4671671979999998,1689115738,6,319087152,319,58907160,0.696828359,1.3826020000000003,3.7575418e-2,1.3826020000000003],[0.8571296632289886,1.7126023259999998,1971391482,7,372402352,368,68428160,0.8143643159999998,1.617051,4.276853e-2,1.617051],[0.9780988246202469,1.9541009240000005,2249619330,8,425449872,423,78126632,0.929237241,1.8327610000000005,4.886475500000001e-2,1.8327610000000005]]}]]

==> data/nbody-reducer/allpairs-data/allpairs_verified-3.csv <==
PROGNAME,VARIANT,ARGS,HOSTNAME,RUNID,CI_BUILD_ID,THREADS,DATETIME,MINTIME,MEDIANTIME,MAXTIME,MINTIME_PRODUCTIVITY,MEDIANTIME_PRODUCTIVITY,MAXTIME_PRODUCTIVITY,ALLTIMES,TRIALS,COMPILER,COMPILE_FLAGS,RUNTIME_FLAGS,ENV_VARS,BENCH_VERSION,BENCH_FILE,UNAME,PROCESSOR,TOPOLOGY,GIT_BRANCH,GIT_HASH,GIT_DEPTH,WHO,ETC_ISSUE,LSPCI,FULL_LOG,MEDIANTIME_ALLOCRATE,MEDIANTIME_MEMFOOTPRINT,ALLJITTIMES,RETRIES,CAPABILITIES,BYTES_ALLOC,BYTES_COPIED,NUMGC,CPUTIME,CYCLES,RSQR_TIME_FIT,RSQR_TIME_LOW
"n-body (3 threads)","criterion","","c-swarm","c-swarm_1479091930","","0","2016-11-14 02:52:09.982282 UTC","9.078570762101346e-2","9.089013161984362e-2","9.104372454128523e-2","","0.9302777710230374","","","1","","","","[[]]","0.0","","Linux c-swarm 3.13.0-65-generic #105-Ubuntu SMP Mon Sep 21 18:50:58 UTC 2015 x86_64 x86_64 x86_64 GNU/Linux","","","master","73a60850895f6601b711d8266e2f93e855b63680","154","","","","","925781125","","","0","3.0","8.414436833939399e7","1.1504118545454554e7","61.75151515151519","0.2716041358000002","2.090464624424244e8","0.9999964946385659","0.9999927466361224"


==> data/nbody-reducer/allpairs-data/allpairs_verified-3.json <==
["criterio","1.1.3.1",[{"reportAnalysis":{"anMean":{"estUpperBound":9.094862130800888e-2,"estLowerBound":9.083317418108293e-2,"estPoint":9.088654723992753e-2,"estConfidenceLevel":0.95},"anRegress":[{"regRSquare":{"estUpperBound":0.9999993831406786,"estLowerBound":0.9999927466361224,"estPoint":0.9999964946385659,"estConfidenceLevel":0.95},"regResponder":"time","regCoeffs":{"y":{"estUpperBound":6.950243430973376e-4,"estLowerBound":-6.058523586406728e-4,"estPoint":-6.0978531837801986e-5,"estConfidenceLevel":0.95},"iters":{"estUpperBound":9.104372454128523e-2,"estLowerBound":9.078570762101346e-2,"estPoint":9.089013161984362e-2,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999996519789376,"estLowerBound":0.9999948811231881,"estPoint":0.9999978836965393,"estConfidenceLevel":0.95},"regResponder":"allocated","regCoeffs":{"y":{"estUpperBound":511290.4697989941,"estLowerBound":-670087.3732193761,"estPoint":-145391.46666700635,"estConfidenceLevel":0.95},"iters":{"estUpperBound":8.422344864135015e7,"estLowerBound":8.405004827502531e7,"estPoint":8.414436833939399e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999826202547808,"estLowerBound":0.9996222302344724,"estPoint":0.9998634167845648,"estConfidenceLevel":0.95},"regResponder":"bytesCopied","regCoeffs":{"y":{"estUpperBound":260529.24184478735,"estLowerBound":-566989.0451867308,"estPoint":-15603.200000047143,"estConfidenceLevel":0.95},"iters":{"estUpperBound":1.162310514285715e7,"estLowerBound":1.1433753931888545e7,"estPoint":1.1504118545454554e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999992804312768,"estLowerBound":0.999992445780337,"estPoint":0.999996494420987,"estConfidenceLevel":0.95},"regResponder":"cycles","regCoeffs":{"y":{"estUpperBound":2048448.1494616491,"estLowerBound":-1426881.0714285576,"estPoint":-138610.33333419968,"estConfidenceLevel":0.95},"iters":{"estUpperBound":2.0939114196791428e8,"estLowerBound":2.0874141626415145e8,"estPoint":2.090464624424244e8,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999430808813626,"estLowerBound":0.9993877190789098,"estPoint":0.9997298634362987,"estConfidenceLevel":0.95},"regResponder":"numGcs","regCoeffs":{"y":{"estUpperBound":4.3439490445861395,"estLowerBound":-2.8999999999998542,"estPoint":0.6666666666664177,"estConfidenceLevel":0.95},"iters":{"estUpperBound":62.64285714285714,"estLowerBound":61.06447187928659,"estPoint":61.75151515151519,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999998490292508,"estLowerBound":0.9999972744058381,"estPoint":0.9999992117985149,"estConfidenceLevel":0.95},"regResponder":"mutatorWallSeconds","regCoeffs":{"y":{"estUpperBound":1.3555478378357813e-4,"estLowerBound":-3.782714010157268e-4,"estPoint":-1.5851400000032288e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":8.458876750793647e-2,"estLowerBound":8.451121907795094e-2,"estPoint":8.455308936363642e-2,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999252827338875,"estLowerBound":0.9988417923518975,"estPoint":0.9994722253206081,"estConfidenceLevel":0.95},"regResponder":"gcWallSeconds","regCoeffs":{"y":{"estUpperBound":8.548401997225586e-4,"estLowerBound":-3.9224987633771377e-4,"estPoint":1.0081939999997222e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":6.470745629629616e-3,"estLowerBound":6.230252068493155e-3,"estPoint":6.337064090909096e-3,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999996030679154,"estLowerBound":0.9999935567303064,"estPoint":0.9999975114594595,"estConfidenceLevel":0.95},"regResponder":"cpuTime","regCoeffs":{"y":{"estUpperBound":1.5233284903847667e-3,"estLowerBound":-1.7827423453235381e-3,"estPoint":-3.404944000009768e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.27203878330000003,"estLowerBound":0.27133404535483846,"estPoint":0.2716041358000002,"estConfidenceLevel":0.95}}}],"anStdDev":{"estUpperBound":1.1685989113328934e-4,"estLowerBound":6.053067333739762e-5,"estPoint":8.702094909196016e-5,"estConfidenceLevel":0.95},"anOutlierVar":{"ovFraction":9.000000000000001e-2,"ovDesc":"slight","ovEffect":"Slight"},"anOverhead":1.7287074071643402e-6},"reportKDEs":[{"kdeValues":[9.076440819303525e-2,9.076658447355751e-2,9.076876075407977e-2,9.077093703460204e-2,9.07731133151243e-2,9.077528959564655e-2,9.077746587616882e-2,9.077964215669108e-2,9.078181843721335e-2,9.078399471773561e-2,9.078617099825788e-2,9.078834727878014e-2,9.079052355930241e-2,9.079269983982467e-2,9.079487612034692e-2,9.079705240086919e-2,9.079922868139145e-2,9.080140496191372e-2,9.080358124243598e-2,9.080575752295825e-2,9.080793380348051e-2,9.081011008400278e-2,9.081228636452504e-2,9.081446264504729e-2,9.081663892556956e-2,9.081881520609182e-2,9.082099148661409e-2,9.082316776713635e-2,9.082534404765862e-2,9.082752032818088e-2,9.082969660870314e-2,9.083187288922541e-2,9.083404916974766e-2,9.083622545026993e-2,9.083840173079219e-2,9.084057801131445e-2,9.084275429183672e-2,9.084493057235898e-2,9.084710685288125e-2,9.084928313340351e-2,9.085145941392578e-2,9.085363569444803e-2,9.08558119749703e-2,9.085798825549256e-2,9.086016453601482e-2,9.086234081653709e-2,9.086451709705935e-2,9.086669337758162e-2,9.086886965810388e-2,9.087104593862615e-2,9.08732222191484e-2,9.087539849967066e-2,9.087757478019293e-2,9.087975106071519e-2,9.088192734123746e-2,9.088410362175972e-2,9.088627990228199e-2,9.088845618280425e-2,9.089063246332652e-2,9.089280874384877e-2,9.089498502437103e-2,9.08971613048933e-2,9.089933758541556e-2,9.090151386593782e-2,9.090369014646009e-2,9.090586642698235e-2,9.090804270750462e-2,9.091021898802688e-2,9.091239526854915e-2,9.09145715490714e-2,9.091674782959366e-2,9.091892411011593e-2,9.09211003906382e-2,9.092327667116046e-2,9.092545295168272e-2,9.092762923220499e-2,9.092980551272725e-2,9.093198179324952e-2,9.093415807377177e-2,9.093633435429403e-2,9.09385106348163e-2,9.094068691533856e-2,9.094286319586083e-2,9.094503947638309e-2,9.094721575690536e-2,9.094939203742762e-2,9.095156831794989e-2,9.095374459847214e-2,9.09559208789944e-2,9.095809715951667e-2,9.096027344003893e-2,9.09624497205612e-2,9.096462600108346e-2,9.096680228160572e-2,9.096897856212799e-2,9.097115484265025e-2,9.09733311231725e-2,9.097550740369477e-2,9.097768368421703e-2,9.09798599647393e-2,9.098203624526156e-2,9.098421252578383e-2,9.098638880630609e-2,9.098856508682836e-2,9.099074136735062e-2,9.099291764787287e-2,9.099509392839514e-2,9.09972702089174e-2,9.099944648943967e-2,9.100162276996193e-2,9.10037990504842e-2,9.100597533100646e-2,9.100815161152873e-2,9.101032789205099e-2,9.101250417257324e-2,9.10146804530955e-2,9.101685673361777e-2,9.101903301414004e-2,9.10212092946623e-2,9.102338557518456e-2,9.102556185570683e-2,9.10277381362291e-2,9.102991441675136e-2,9.103209069727361e-2,9.103426697779587e-2,9.103644325831814e-2,9.10386195388404e-2,9.104079581936267e-2],"kdeType":"time","kdePDF":[4277.167570678859,4276.629436542413,4275.553842558255,4273.942135983063,4271.796334403383,4269.1191217873875,4265.913843236995,4262.1844984544,4257.935733940457,4253.17283394568,4247.901710197961,4242.128890434175,4235.861505766072,4229.107276913645,4221.874499342225,4214.172027342063,4206.009257091921,4197.396108750497,4188.343007621898,4178.860864443416,4168.961054845865,4158.655398038525,4147.95613477232,4136.8759046363275,4125.4277227439525,4113.624955866176,4101.481298070184,4089.010745922383,4076.2275733153697,4063.1463059787116,4049.781695733631,4036.1486945516654,4022.2624284771923,4008.1381714733925,3993.791319250724,3979.237363136353,3964.491864042155,3949.570426588008,3934.4886734359857,3919.262219889922,3903.9066488134085,3888.4374859179698,3872.8701754715203,3857.2200564756745,3841.5023393586557,3825.7320832288688,3809.9241737322086,3794.0933015543533,3778.2539416071645,3762.420332936427,3746.606459385892,3730.826031050632,3715.092466550405,3699.418876151667,3683.818045764566,3668.302421839139,3652.884097182588,3637.574797717431,3622.385870197939,3607.3282709002074,3592.4125552988594,3577.648868741292,3563.0469381280873,3548.616064606164,3534.3651172789487,3520.3025279358753,3506.4362868012663,3492.7739393007178,3479.322583840907,3466.088870596865,3453.079001298609,3440.2987300072227,3427.753364868353,3415.447770829369,3403.3863733043827,3391.573162769648,3380.0117002698894,3368.705123814479,3357.6561556405263,3346.8671103183547,3336.3399036730434,3326.0760624942563,3316.0767350048345,3306.342702057247,3296.874389025375,3287.6718783578,3278.73492275725,3270.0629589496684,3261.655122004969,3253.5102601704602,3245.626950176667,3238.0035129743223,3230.638029860198,3223.528358948618,3216.6721519445914,3210.066871173809,3203.7098068240425,3197.5980943519476,3191.7287320087958,3186.0985984382955,3180.7044702993962,3175.543039866835,3170.610932562126,3165.9047243678015,3161.4209590778582,3157.1561653377476,3153.1068734276296,3149.2696317431914,3145.641022929059,3142.2176796205654,3138.9962997506686,3135.9736613798104,3133.146637007746,3130.512207327648,3128.067474384276,3125.809674099488,3123.736188130121,3121.844555024974,3120.132480649554,3118.597847849245,3117.2387253235993,3116.053375686674,3115.0402626905757,3114.198057591701,3113.525644641596,3113.0221256867903,3112.6868238645184,3112.5192863837733]}],"reportKeys":["time","cpuTime","cycles","iters","allocated","numGcs","bytesCopied","mutatorWallSeconds","mutatorCpuSeconds","gcWallSeconds","gcCpuSeconds"],"reportNumber":0,"reportName":"n-body (3 threads)","reportOutliers":{"highSevere":0,"highMild":0,"lowMild":0,"samplesSeen":9,"lowSevere":0},"reportMeasured":[[9.03688296675682e-2,0.27029919300000005,207848707,1,83426184,60,11604440,8.4311819e-2,0.25659899999999997,6.060425999999999e-3,0.25659899999999997],[0.181575745344162,0.542653226,417624238,2,168773016,124,22992784,0.16886339700000003,0.50612,1.2715469000000002e-2,0.50612],[0.272824227809906,0.8148954540000002,627495073,3,252143544,188,34582648,0.25368518199999995,0.755233,1.9142431999999997e-2,0.755233],[0.36315303295850754,1.0849981780000002,835250431,4,336629520,245,45542960,0.3379124990000001,1.0042659999999999,2.5243971999999996e-2,1.0042659999999999],[0.4549913555383682,1.3588770730000004,1046477712,5,420651808,312,57479216,0.423024607,1.2466310000000003,3.197016200000001e-2,1.2466310000000003],[0.545211173593998,1.6292128910000008,1253982376,6,504328872,370,69146640,0.506819828,1.5034719999999995,3.8394791e-2,1.5034719999999995],[0.6371252089738846,1.9036298030000003,1465383698,7,589373192,438,80817272,0.591944386,1.7391960000000006,4.5184275999999995e-2,1.7391960000000006],[0.7273383662104607,2.173101676,1672873004,8,672870016,494,91492648,0.676110682,1.9986629999999996,5.1231047e-2,1.9986629999999996],[0.8176606297492981,2.442854678,1880613308,9,757042312,559,104339136,0.7606849309999997,2.2413170000000004,5.697910999999997e-2,2.2413170000000004],[0.9080988839268684,2.7143003530000005,2088620784,10,841247880,613,114572744,0.8454774440000001,2.514142999999999,6.262503400000002e-2,2.514142999999999]]}]]

==> data/nbody-reducer/allpairs-data/allpairs_verified-4.csv <==
PROGNAME,VARIANT,ARGS,HOSTNAME,RUNID,CI_BUILD_ID,THREADS,DATETIME,MINTIME,MEDIANTIME,MAXTIME,MINTIME_PRODUCTIVITY,MEDIANTIME_PRODUCTIVITY,MAXTIME_PRODUCTIVITY,ALLTIMES,TRIALS,COMPILER,COMPILE_FLAGS,RUNTIME_FLAGS,ENV_VARS,BENCH_VERSION,BENCH_FILE,UNAME,PROCESSOR,TOPOLOGY,GIT_BRANCH,GIT_HASH,GIT_DEPTH,WHO,ETC_ISSUE,LSPCI,FULL_LOG,MEDIANTIME_ALLOCRATE,MEDIANTIME_MEMFOOTPRINT,ALLJITTIMES,RETRIES,CAPABILITIES,BYTES_ALLOC,BYTES_COPIED,NUMGC,CPUTIME,CYCLES,RSQR_TIME_FIT,RSQR_TIME_LOW
"n-body (4 threads)","criterion","","c-swarm","c-swarm_1479091937","","0","2016-11-14 02:52:17.215092 UTC","7.145849033291513e-2","7.168292836709456e-2","7.216536088367168e-2","","0.9246107834825292","","","1","","","","[[]]","0.0","","Linux c-swarm 3.13.0-65-generic #105-Ubuntu SMP Mon Sep 21 18:50:58 UTC 2015 x86_64 x86_64 x86_64 GNU/Linux","","","master","73a60850895f6601b711d8266e2f93e855b63680","154","","","","","1294118057","","","0","4.0","9.2766172e7","1.0847752290909091e7","52.827272727272714","0.2846703603","1.648700621909091e8","0.9999450008822756","0.9998447720277005"


==> data/nbody-reducer/allpairs-data/allpairs_verified-4.json <==
["criterio","1.1.3.1",[{"reportAnalysis":{"anMean":{"estUpperBound":7.171664002741909e-2,"estLowerBound":7.136316767776338e-2,"estPoint":7.153784144107907e-2,"estConfidenceLevel":0.95},"anRegress":[{"regRSquare":{"estUpperBound":0.9999928868650173,"estLowerBound":0.9998447720277005,"estPoint":0.9999450008822756,"estConfidenceLevel":0.95},"regResponder":"time","regCoeffs":{"y":{"estUpperBound":6.445671384794619e-4,"estLowerBound":-2.5464703347167065e-3,"estPoint":-7.193099368702147e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":7.216536088367168e-2,"estLowerBound":7.145849033291513e-2,"estPoint":7.168292836709456e-2,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999989033852197,"estLowerBound":0.9999908657339093,"estPoint":0.9999955433120907,"estConfidenceLevel":0.95},"regResponder":"allocated","regCoeffs":{"y":{"estUpperBound":531434.8263894813,"estLowerBound":-1332451.2621356894,"estPoint":-388450.9090909194,"estConfidenceLevel":0.95},"iters":{"estUpperBound":9.290442583251233e7,"estLowerBound":9.26137162799098e7,"estPoint":92766172,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999525704877554,"estLowerBound":0.9994159383474462,"estPoint":0.9997483397007769,"estConfidenceLevel":0.95},"regResponder":"bytesCopied","regCoeffs":{"y":{"estUpperBound":204442.71400396293,"estLowerBound":-941926.2898551084,"estPoint":-365810.4727272737,"estConfidenceLevel":0.95},"iters":{"estUpperBound":1.0971239445843818e7,"estLowerBound":1.0746713562398698e7,"estPoint":1.0847752290909091e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999924602961031,"estLowerBound":0.9998457058852434,"estPoint":0.999945001551957,"estConfidenceLevel":0.95},"regResponder":"cycles","regCoeffs":{"y":{"estUpperBound":2096740.9093582875,"estLowerBound":-5747818.664215756,"estPoint":-1652478.781818196,"estConfidenceLevel":0.95},"iters":{"estUpperBound":1.658452526992619e8,"estLowerBound":1.6431619088841575e8,"estPoint":1.648700621909091e8,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9997769273677097,"estLowerBound":0.9958052273778185,"estPoint":0.9984051935948738,"estConfidenceLevel":0.95},"regResponder":"numGcs","regCoeffs":{"y":{"estUpperBound":-5.670826833073504,"estLowerBound":-21.23595505617958,"estPoint":-10.145454545454546,"estConfidenceLevel":0.95},"iters":{"estUpperBound":54.49857142857142,"estLowerBound":51.896643109540655,"estPoint":52.827272727272714,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999971253029718,"estLowerBound":0.999915492705729,"estPoint":0.9999679089808338,"estConfidenceLevel":0.95},"regResponder":"mutatorWallSeconds","regCoeffs":{"y":{"estUpperBound":1.1253279015967012e-4,"estLowerBound":-1.9959116779219924e-3,"estPoint":-6.204078909090676e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":6.65797169888476e-2,"estLowerBound":6.612984677439021e-2,"estPoint":6.627881025454545e-2,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9996811700829206,"estLowerBound":0.9972695156940198,"estPoint":0.9987183552501478,"estConfidenceLevel":0.95},"regResponder":"gcWallSeconds","regCoeffs":{"y":{"estUpperBound":8.867630826087514e-4,"estLowerBound":-7.425364727722524e-4,"estPoint":-9.532049090908895e-5,"estConfidenceLevel":0.95},"iters":{"estUpperBound":5.558397044585988e-3,"estLowerBound":5.273722102669394e-3,"estPoint":5.404119945454545e-3,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999975944042908,"estLowerBound":0.9999343450694955,"estPoint":0.9999767853149969,"estConfidenceLevel":0.95},"regResponder":"cpuTime","regCoeffs":{"y":{"estUpperBound":1.8872408051332568e-3,"estLowerBound":-6.41498022121818e-3,"estPoint":-1.9096746181819257e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.2857852945460673,"estLowerBound":0.2840268825974574,"estPoint":0.2846703603,"estConfidenceLevel":0.95}}}],"anStdDev":{"estUpperBound":4.089535077142622e-4,"estLowerBound":2.107442781700098e-4,"estPoint":2.86004576526651e-4,"estConfidenceLevel":0.95},"anOutlierVar":{"ovFraction":8.264462809917356e-2,"ovDesc":"slight","ovEffect":"Slight"},"anOverhead":1.8615886049175296e-6},"reportKDEs":[{"kdeValues":[7.104702064303156e-2,7.105568326185101e-2,7.106434588067044e-2,7.107300849948989e-2,7.108167111830933e-2,7.109033373712878e-2,7.109899635594821e-2,7.110765897476766e-2,7.11163215935871e-2,7.112498421240654e-2,7.113364683122599e-2,7.114230945004543e-2,7.115097206886488e-2,7.115963468768431e-2,7.116829730650376e-2,7.11769599253232e-2,7.118562254414264e-2,7.119428516296208e-2,7.120294778178153e-2,7.121161040060096e-2,7.122027301942041e-2,7.122893563823986e-2,7.12375982570593e-2,7.124626087587874e-2,7.125492349469818e-2,7.126358611351763e-2,7.127224873233706e-2,7.128091135115651e-2,7.128957396997596e-2,7.12982365887954e-2,7.130689920761484e-2,7.131556182643428e-2,7.132422444525373e-2,7.133288706407316e-2,7.134154968289261e-2,7.135021230171205e-2,7.13588749205315e-2,7.136753753935093e-2,7.137620015817038e-2,7.138486277698983e-2,7.139352539580926e-2,7.14021880146287e-2,7.141085063344815e-2,7.141951325226759e-2,7.142817587108703e-2,7.143683848990648e-2,7.144550110872593e-2,7.145416372754536e-2,7.14628263463648e-2,7.147148896518425e-2,7.148015158400368e-2,7.148881420282313e-2,7.149747682164258e-2,7.150613944046202e-2,7.151480205928146e-2,7.15234646781009e-2,7.153212729692035e-2,7.154078991573978e-2,7.154945253455923e-2,7.155811515337868e-2,7.156677777219812e-2,7.157544039101756e-2,7.1584103009837e-2,7.159276562865645e-2,7.160142824747588e-2,7.161009086629533e-2,7.161875348511478e-2,7.162741610393421e-2,7.163607872275365e-2,7.16447413415731e-2,7.165340396039255e-2,7.166206657921198e-2,7.167072919803143e-2,7.167939181685087e-2,7.16880544356703e-2,7.169671705448975e-2,7.17053796733092e-2,7.171404229212865e-2,7.172270491094808e-2,7.173136752976753e-2,7.174003014858697e-2,7.17486927674064e-2,7.175735538622585e-2,7.17660180050453e-2,7.177468062386475e-2,7.178334324268418e-2,7.179200586150362e-2,7.180066848032307e-2,7.18093310991425e-2,7.181799371796195e-2,7.18266563367814e-2,7.183531895560083e-2,7.184398157442028e-2,7.185264419323972e-2,7.186130681205917e-2,7.18699694308786e-2,7.187863204969805e-2,7.18872946685175e-2,7.189595728733693e-2,7.190461990615638e-2,7.191328252497582e-2,7.192194514379527e-2,7.19306077626147e-2,7.193927038143415e-2,7.19479330002536e-2,7.195659561907303e-2,7.196525823789247e-2,7.197392085671192e-2,7.198258347553137e-2,7.19912460943508e-2,7.199990871317025e-2,7.20085713319897e-2,7.201723395080913e-2,7.202589656962857e-2,7.203455918844802e-2,7.204322180726745e-2,7.20518844260869e-2,7.206054704490635e-2,7.206920966372579e-2,7.207787228254522e-2,7.208653490136467e-2,7.209519752018412e-2,7.210386013900355e-2,7.2112522757823e-2,7.212118537664244e-2,7.212984799546189e-2,7.213851061428132e-2,7.214717323310077e-2],"kdeType":"time","kdePDF":[1008.9949434268432,1009.0078376302861,1009.0334493701132,1009.0714257766076,1009.1212387053989,1009.1821861274994,1009.2533939790005,1009.3338184672525,1009.4222488295776,1009.5173105397286,1009.6174689565275,1009.7210334082803,1009.8261617057607,1009.9308650757096,1010.0330135059861,1010.1303414926434,1010.2204541783752,1010.3008338709222,1010.3688469291735,1010.4217510038482,1010.4567026187867,1010.4707650780178,1010.4609166829322,1010.424059243033,1010.3570268629123,1010.25659498726,1010.1194896849164,1009.9423971521765,1009.7219734147831,1009.4548542073022,1009.137665007847,1008.7670312054338,1008.3395883766061,1007.8519926473374,1007.3009311156737,1006.6831323100471,1005.9953766577247,1005.2345069374489,1004.3974386899807,1003.4811705599531,1002.4827945422377,1001.3995061058737,1000.2286141685163,998.9675508943917,997.6138812887862,996.1653125622886,994.6197032382233,992.9750719770526,991.2296060919199,989.3816697300289,987.4298116950994,985.3727728868527,983.2094933341893,980.9391187996043,978.5610069332656,976.0747329562245,973.4800948532725,970.7771180571492,967.966059607008,965.0474117653813,962.0219050792066,958.8905108719616,955.6544431553759,952.3151599507811,948.874364011696,945.3340029408995,941.6962686968734,937.9635964862141,934.1386630402804,930.2243842761156,926.223912343373,922.1406320607492,917.9781567471366,913.7403234544552,909.4311876108133,905.0550170843586,900.6162856798151,896.1196660813536,891.5700222570011,886.9724013413673,882.3320250149129,877.6542803994661,872.944710491012,868.209004152133,863.4529856876723,858.6826040283903,853.9039215484308,849.1231025434571,844.346401397203,839.5801504650456,834.8307477039403,830.1046440787276,825.4083307753814,820.7483262522667,816.1311631608355,811.5633751675218,807.051483708775,802.6019847113106,798.2213353096739,793.9159405931669,789.6921404140325,785.556196288579,781.5142784226092,777.572452892134,773.736669009893,770.0127469076594,766.4063653637035,762.923049904111,759.5681612059129,756.3468838291747,753.2642153043431,750.3249556002168,747.533696996949,744.8948143874661,742.4124560296262,740.0905347703288,737.932719761646,735.9424286878631,734.12282052109,732.4767888218746,731.0069555999571,729.7156657490149,728.6049820679235,727.6766808797104,726.9322482580236,726.3728768695657,725.9994634395392,725.8126068457725]}],"reportKeys":["time","cpuTime","cycles","iters","allocated","numGcs","bytesCopied","mutatorWallSeconds","mutatorCpuSeconds","gcWallSeconds","gcCpuSeconds"],"reportNumber":0,"reportName":"n-body (4 threads)","reportOutliers":{"highSevere":0,"highMild":0,"lowMild":0,"samplesSeen":10,"lowSevere":0},"reportMeasured":[[7.06338882446289e-2,0.281394939,162458667,1,91349528,47,10286128,6.5894763e-2,0.271546,4.742717e-3,0.271546],[0.14266526699066162,0.568125715,328130951,2,185758184,100,21518392,0.131947188,0.535437,1.0721676e-2,0.535437],[0.21341703087091446,0.850081222,490859177,3,278445152,148,31861416,0.197676301,0.764602,1.5744322999999998e-2,0.764602],[0.2868894562125206,1.138524673,659845277,4,371038760,198,43253968,0.26473822300000005,1.055332,2.2154846000000006e-2,1.055332],[0.3588206321001053,1.4228125729999999,825286079,5,463556400,248,53647512,0.3313517480000001,1.2952760000000003,2.7472416999999992e-2,1.2952760000000003],[0.4269830137491226,1.7010233660000003,982059020,6,555872040,294,63981056,0.395023747,1.5368589999999998,3.196288900000001e-2,1.5368589999999998],[0.5020238012075424,1.9945020509999996,1154651853,7,648093936,361,76359808,0.46372098900000003,1.7806509999999998,3.8306388999999996e-2,1.7806509999999998],[0.5722959041595459,2.2736384209999994,1316277072,8,741847096,415,87159144,0.5297631500000002,2.104628,4.2536302e-2,2.104628],[0.6485003754496574,2.570871919,1491546583,9,835404192,480,97536704,0.5988114609999999,2.3736230000000003,4.9692507e-2,2.3736230000000003],[0.7149709388613701,2.8423842770000007,1644428397,10,927617552,517,108409592,0.6611399800000002,2.6055379999999992,5.383457800000002e-2,2.6055379999999992],[0.7859605550765991,3.1238782030000003,1807703762,11,1019311552,567,117914016,0.72750944,2.836184000000001,5.8454746999999974e-2,2.836184000000001]]}]]

==> data/nbody-reducer/allpairs-data/allpairs_verified-5.csv <==
PROGNAME,VARIANT,ARGS,HOSTNAME,RUNID,CI_BUILD_ID,THREADS,DATETIME,MINTIME,MEDIANTIME,MAXTIME,MINTIME_PRODUCTIVITY,MEDIANTIME_PRODUCTIVITY,MAXTIME_PRODUCTIVITY,ALLTIMES,TRIALS,COMPILER,COMPILE_FLAGS,RUNTIME_FLAGS,ENV_VARS,BENCH_VERSION,BENCH_FILE,UNAME,PROCESSOR,TOPOLOGY,GIT_BRANCH,GIT_HASH,GIT_DEPTH,WHO,ETC_ISSUE,LSPCI,FULL_LOG,MEDIANTIME_ALLOCRATE,MEDIANTIME_MEMFOOTPRINT,ALLJITTIMES,RETRIES,CAPABILITIES,BYTES_ALLOC,BYTES_COPIED,NUMGC,CPUTIME,CYCLES,RSQR_TIME_FIT,RSQR_TIME_LOW
"n-body (5 threads)","criterion","","c-swarm","c-swarm_1479091945","","0","2016-11-14 02:52:24.545069 UTC","6.1511514281569084e-2","6.216895616763122e-2","6.327293485634981e-2","","0.9135797417038664","","","1","","","","[[]]","0.0","","Linux c-swarm 3.13.0-65-generic #105-Ubuntu SMP Mon Sep 21 18:50:58 UTC 2015 x86_64 x86_64 x86_64 GNU/Linux","","","master","73a60850895f6601b711d8266e2f93e855b63680","154","","","","","1972556897","","","0","5.0","1.2263180327272727e8","1.0886761986013986e7","56.31468531468532","0.30720942867482504","1.4298799194055945e8","0.999433907137508","0.9987403596169095"


==> data/nbody-reducer/allpairs-data/allpairs_verified-5.json <==
["criterio","1.1.3.1",[{"reportAnalysis":{"anMean":{"estUpperBound":6.281488409212406e-2,"estLowerBound":6.198191189945391e-2,"estPoint":6.233474979682532e-2,"estConfidenceLevel":0.95},"anRegress":[{"regRSquare":{"estUpperBound":0.9999224672673324,"estLowerBound":0.9987403596169095,"estPoint":0.999433907137508,"estConfidenceLevel":0.95},"regResponder":"time","regCoeffs":{"y":{"estUpperBound":7.570847027724114e-3,"estLowerBound":-2.943577553262809e-3,"estPoint":1.3043682909372654e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":6.327293485634981e-2,"estLowerBound":6.1511514281569084e-2,"estPoint":6.216895616763122e-2,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.999999844874282,"estLowerBound":0.9999927871182931,"estPoint":0.9999978693475593,"estConfidenceLevel":0.95},"regResponder":"allocated","regCoeffs":{"y":{"estUpperBound":1088501.6562864233,"estLowerBound":-1018512.2236142425,"estPoint":-354412.6060606876,"estConfidenceLevel":0.95},"iters":{"estUpperBound":1.2271032793479618e8,"estLowerBound":1.2250158074514295e8,"estPoint":1.2263180327272727e8,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999822596074626,"estLowerBound":0.9998369704955978,"estPoint":0.9999141677261772,"estConfidenceLevel":0.95},"regResponder":"bytesCopied","regCoeffs":{"y":{"estUpperBound":161123.0971272857,"estLowerBound":-655178.9824560761,"estPoint":-323238.90909091296,"estConfidenceLevel":0.95},"iters":{"estUpperBound":1.0946241442218794e7,"estLowerBound":1.0804383359159555e7,"estPoint":1.0886761986013986e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9998938474444514,"estLowerBound":0.9986436164380599,"estPoint":0.9994339067075797,"estConfidenceLevel":0.95},"regResponder":"cycles","regCoeffs":{"y":{"estUpperBound":1.5438917033210376e7,"estLowerBound":-7542090.045454166,"estPoint":3002911.4696968733,"estConfidenceLevel":0.95},"iters":{"estUpperBound":1.4603248144415575e8,"estLowerBound":1.415708659881657e8,"estPoint":1.4298799194055945e8,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999602195515455,"estLowerBound":0.9995185758085441,"estPoint":0.9998048773177891,"estConfidenceLevel":0.95},"regResponder":"numGcs","regCoeffs":{"y":{"estUpperBound":3.014925373134196,"estLowerBound":-2.880805819809429,"estPoint":-0.3787878787879203,"estConfidenceLevel":0.95},"iters":{"estUpperBound":56.65391849529784,"estLowerBound":55.67898627243928,"estPoint":56.31468531468532,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999428905609877,"estLowerBound":0.9983749834232207,"estPoint":0.9993952075548272,"estConfidenceLevel":0.95},"regResponder":"mutatorWallSeconds","regCoeffs":{"y":{"estUpperBound":6.681739742145363e-3,"estLowerBound":-2.910800961306878e-3,"estPoint":1.1811479999999665e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":5.786469682889077e-2,"estLowerBound":5.62515683516483e-2,"estPoint":5.6796292615384616e-2,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9996363243126857,"estLowerBound":0.9979772454852803,"estPoint":0.9988605426632288,"estConfidenceLevel":0.95},"regResponder":"gcWallSeconds","regCoeffs":{"y":{"estUpperBound":9.80495518398244e-4,"estLowerBound":-4.3070958754866975e-4,"estPoint":1.2728566666666684e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":5.490242666666667e-3,"estLowerBound":5.254495850249583e-3,"estPoint":5.372656653846154e-3,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999152980543141,"estLowerBound":0.9987814154991846,"estPoint":0.9994448920982824,"estConfidenceLevel":0.95},"regResponder":"cpuTime","regCoeffs":{"y":{"estUpperBound":4.5481573219930606e-2,"estLowerBound":-1.3131132681817278e-2,"estPoint":5.836133696969952e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.31212299957594397,"estLowerBound":0.30334259273136527,"estPoint":0.30720942867482504,"estConfidenceLevel":0.95}}}],"anStdDev":{"estUpperBound":9.856806621580407e-4,"estLowerBound":4.8699186037249074e-4,"estPoint":7.529499526361059e-4,"estConfidenceLevel":0.95},"anOutlierVar":{"ovFraction":7.638888888888888e-2,"ovDesc":"slight","ovEffect":"Slight"},"anOverhead":1.9827359834448103e-6},"reportKDEs":[{"kdeValues":[6.141216721908591e-2,6.1431507927622205e-2,6.14508486361585e-2,6.1470189344694795e-2,6.148953005323109e-2,6.1508870761767385e-2,6.152821147030368e-2,6.1547552178839976e-2,6.156689288737627e-2,6.158623359591256e-2,6.160557430444886e-2,6.162491501298515e-2,6.164425572152144e-2,6.166359643005774e-2,6.168293713859403e-2,6.170227784713033e-2,6.172161855566662e-2,6.1740959264202915e-2,6.176029997273921e-2,6.1779640681275505e-2,6.17989813898118e-2,6.1818322098348095e-2,6.183766280688439e-2,6.1857003515420686e-2,6.187634422395698e-2,6.189568493249327e-2,6.191502564102957e-2,6.193436634956586e-2,6.195370705810215e-2,6.197304776663845e-2,6.199238847517474e-2,6.2011729183711034e-2,6.203106989224733e-2,6.2050410600783625e-2,6.206975130931992e-2,6.2089092017856215e-2,6.210843272639251e-2,6.2127773434928805e-2,6.21471141434651e-2,6.216645485200139e-2,6.218579556053769e-2,6.220513626907398e-2,6.222447697761028e-2,6.224381768614657e-2,6.226315839468286e-2,6.228249910321916e-2,6.230183981175545e-2,6.2321180520291744e-2,6.234052122882804e-2,6.2359861937364335e-2,6.237920264590063e-2,6.2398543354436925e-2,6.241788406297322e-2,6.2437224771509515e-2,6.245656548004581e-2,6.24759061885821e-2,6.24952468971184e-2,6.251458760565469e-2,6.253392831419098e-2,6.255326902272727e-2,6.257260973126358e-2,6.259195043979987e-2,6.261129114833616e-2,6.263063185687245e-2,6.264997256540875e-2,6.266931327394505e-2,6.268865398248134e-2,6.270799469101764e-2,6.272733539955393e-2,6.274667610809022e-2,6.276601681662651e-2,6.278535752516282e-2,6.280469823369911e-2,6.28240389422354e-2,6.284337965077169e-2,6.286272035930798e-2,6.288206106784429e-2,6.290140177638058e-2,6.292074248491687e-2,6.294008319345316e-2,6.295942390198946e-2,6.297876461052575e-2,6.299810531906205e-2,6.301744602759835e-2,6.303678673613464e-2,6.305612744467093e-2,6.307546815320722e-2,6.309480886174353e-2,6.311414957027982e-2,6.313349027881611e-2,6.31528309873524e-2,6.31721716958887e-2,6.3191512404425e-2,6.321085311296129e-2,6.323019382149758e-2,6.324953453003387e-2,6.326887523857017e-2,6.328821594710646e-2,6.330755665564276e-2,6.332689736417906e-2,6.334623807271535e-2,6.336557878125164e-2,6.338491948978793e-2,6.340426019832424e-2,6.342360090686053e-2,6.344294161539682e-2,6.346228232393311e-2,6.34816230324694e-2,6.35009637410057e-2,6.3520304449542e-2,6.353964515807829e-2,6.355898586661458e-2,6.357832657515088e-2,6.359766728368717e-2,6.361700799222347e-2,6.363634870075977e-2,6.365568940929606e-2,6.367503011783235e-2,6.369437082636864e-2,6.371371153490495e-2,6.373305224344124e-2,6.375239295197753e-2,6.377173366051382e-2,6.379107436905011e-2,6.38104150775864e-2,6.382975578612271e-2,6.3849096494659e-2,6.38684372031953e-2],"kdeType":"time","kdePDF":[591.1472582396387,590.9966844679207,590.6957120157268,590.2446908199693,589.6441451722018,588.8947729823765,587.9974447977482,586.953202577422,585.7632582231814,584.4289918673874,582.9519499188997,581.3338428681573,579.5765428527493,577.6820809850215,575.6526444434992,573.4905733301615,571.1983572958799,568.7786319366269,566.2341749633889,563.5679021490521,560.7828630559012,557.882236547758,554.8693260911908,551.7475548506619,548.5204605829256,545.1916903364562,541.7649949621715,538.2442234422148,534.6333170440685,530.9363033077972,527.1572898747463,523.3004581665593,519.3700569239123,515.370395614911,511.3058377236196,507.18079392973647,502.99971519093464,498.7670857399152,494.4874160086942,490.16523549314076,485.80508557121817,481.41151228882865,476.9890591275464,472.5422597689138,468.07563087029337,463.5936648675928,459.10082282041805,454.60152731546054,450.1001554440709,445.60103187013596,441.10842200443,436.6265253016792,432.1594686965248,427.71130019454563,423.2859826343333,418.88738763648576,414.51928975510305,410.18536084713674,405.889164674549,401.6341517538914,397.4236544674116,393.2608824493367,389.1489182603743,385.09071336290253,381.08908440861035,377.1467098496767,373.2661268837681,369.4497287423663,365.6997623310361,362.0183262293902,358.40736905752186,354.86868821474746,351.4039289954427,348.01458408576,344.7019934439016,341.46734456556476,338.3116731350266,335.2358640612308,332.2406528970604,329.3266276388511,326.4942309020057,323.74376246743145,321.0753821923237,318.48911327769633,315.98484588386975,313.5623410840305,311.2212351448229,308.96104412187475,306.7811687570547,304.6808996632615,302.65942278150834,300.7158250941357,298.8491005770443,297.0581563729893,295.34181916714107,293.69884174537106,292.1279097149989,290.6276483671107,289.1966296589648,287.83337929450107,286.5363838805255,285.3040981357766,284.1349521297888,283.0273585282517,281.97971982143616,280.99043551219324,280.05790924007215,279.18055581819823,278.3568081597617,277.5851240712219,276.8639928897135,276.1919419425558,275.5675428073103,274.98941735141074,274.45624353108616,273.9667609300375,273.51977601916593,273.114167119542,272.74888905177886,272.4229774559945,272.1355527676498,271.88582383568735,271.6730911706072,271.4967498113545,271.35629180119696,271.2513082640916,271.1814910744133,271.14663411430087]}],"reportKeys":["time","cpuTime","cycles","iters","allocated","numGcs","bytesCopied","mutatorWallSeconds","mutatorCpuSeconds","gcWallSeconds","gcCpuSeconds"],"reportNumber":0,"reportName":"n-body (5 threads)","reportOutliers":{"highSevere":0,"highMild":0,"lowMild":0,"samplesSeen":11,"lowSevere":0},"reportMeasured":[[6.1863988637924194e-2,0.30531204300000003,142288754,1,122132672,55,10458760,5.649523599999999e-2,0.26175500000000007,5.37276e-3,0.26175500000000007],[0.12323470413684845,0.60859865,283441692,2,244088312,110,21299768,0.112961383,0.5447909999999999,1.0277321999999998e-2,0.5447909999999999],[0.18592242151498795,0.9185592449999997,427622986,3,367063328,172,32888872,0.169567263,0.839026,1.6359252e-2,0.839026],[0.24791042506694794,1.2254819350000004,570194610,4,490390304,227,43146616,0.22587109099999997,1.1361930000000002,2.2043359999999998e-2,1.1361930000000002],[0.30865755677223206,1.5258716370000007,709912194,5,614638464,281,54097168,0.28229079199999996,1.4121839999999999,2.6370686999999997e-2,1.4121839999999999],[0.3768484741449356,1.8561697819999994,866750942,6,735533088,339,64901032,0.3437488550000001,1.6768789999999996,3.3103768000000006e-2,1.6768789999999996],[0.44551731646060944,2.201818203,1024688430,7,857873928,394,75789808,0.4079290179999999,2.027858000000001,3.7592481999999997e-2,2.027858000000001],[0.5093109756708145,2.516429411999999,1171412997,8,980841240,449,86765472,0.465785742,2.2880249999999993,4.352922000000001e-2,2.2880249999999993],[0.563893273472786,2.7869872739999995,1296951920,9,1103376944,500,98043120,0.514636774,2.5444750000000003,4.926050700000001e-2,2.5444750000000003],[0.6178768649697304,3.0531678530000015,1421113696,10,1225734520,561,107870752,0.5646738409999998,2.795228999999999,5.3207033999999986e-2,2.795228999999999],[0.6830158829689026,3.3715474249999993,1570932584,11,1348267360,623,119095184,0.6229851990000004,3.1102430000000005,6.0034633000000004e-2,3.1102430000000005],[0.7407791167497635,3.6624255819999973,1703787504,12,1471087544,677,130932016,0.6773394059999998,3.350282,6.344362199999998e-2,3.350282]]}]]

==> data/nbody-reducer/allpairs-data/allpairs_verified-6.csv <==
PROGNAME,VARIANT,ARGS,HOSTNAME,RUNID,CI_BUILD_ID,THREADS,DATETIME,MINTIME,MEDIANTIME,MAXTIME,MINTIME_PRODUCTIVITY,MEDIANTIME_PRODUCTIVITY,MAXTIME_PRODUCTIVITY,ALLTIMES,TRIALS,COMPILER,COMPILE_FLAGS,RUNTIME_FLAGS,ENV_VARS,BENCH_VERSION,BENCH_FILE,UNAME,PROCESSOR,TOPOLOGY,GIT_BRANCH,GIT_HASH,GIT_DEPTH,WHO,ETC_ISSUE,LSPCI,FULL_LOG,MEDIANTIME_ALLOCRATE,MEDIANTIME_MEMFOOTPRINT,ALLJITTIMES,RETRIES,CAPABILITIES,BYTES_ALLOC,BYTES_COPIED,NUMGC,CPUTIME,CYCLES,RSQR_TIME_FIT,RSQR_TIME_LOW
"n-body (6 threads)","criterion","","c-swarm","c-swarm_1479091951","","0","2016-11-14 02:52:31.365597 UTC","5.669834936407678e-2","5.735901375854765e-2","5.783561513012979e-2","","0.9010431234430274","","","1","","","","[[]]","0.0","","Linux c-swarm 3.13.0-65-generic #105-Ubuntu SMP Mon Sep 21 18:50:58 UTC 2015 x86_64 x86_64 x86_64 GNU/Linux","","","master","73a60850895f6601b711d8266e2f93e855b63680","154","","","","","2672068085","","","0","6.0","1.5326719004195803e8","1.0876461062937062e7","60.45804195804196","0.3351656663986013","1.3192519900699301e8","0.9997687353870525","0.999538889751743"


==> data/nbody-reducer/allpairs-data/allpairs_verified-6.json <==
["criterio","1.1.3.1",[{"reportAnalysis":{"anMean":{"estUpperBound":5.7575417195299836e-2,"estLowerBound":5.702019896621607e-2,"estPoint":5.7301977246810784e-2,"estConfidenceLevel":0.95},"anRegress":[{"regRSquare":{"estUpperBound":0.9999423563154287,"estLowerBound":0.999538889751743,"estPoint":0.9997687353870525,"estConfidenceLevel":0.95},"regResponder":"time","regCoeffs":{"y":{"estUpperBound":2.543542775109648e-3,"estLowerBound":-3.992093654921384e-3,"estPoint":-8.138794113289505e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":5.783561513012979e-2,"estLowerBound":5.669834936407678e-2,"estPoint":5.735901375854765e-2,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999994015617928,"estLowerBound":0.9999949513867307,"estPoint":0.9999975728568156,"estConfidenceLevel":0.95},"regResponder":"allocated","regCoeffs":{"y":{"estUpperBound":721787.3424648981,"estLowerBound":-1017424.5925930638,"estPoint":-253321.9393940384,"estConfidenceLevel":0.95},"iters":{"estUpperBound":1.534057078702702e8,"estLowerBound":1.5309333208510643e8,"estPoint":1.5326719004195803e8,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999742485073981,"estLowerBound":0.999552584658517,"estPoint":0.9998338671496294,"estConfidenceLevel":0.95},"regResponder":"bytesCopied","regCoeffs":{"y":{"estUpperBound":536691.0909090772,"estLowerBound":-374398.8927335334,"estPoint":37057.090909082806,"estConfidenceLevel":0.95},"iters":{"estUpperBound":1.0972022447300771e7,"estLowerBound":1.0802443279826466e7,"estPoint":1.0876461062937062e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999301833020209,"estLowerBound":0.9995400773546058,"estPoint":0.9997687322484006,"estConfidenceLevel":0.95},"regResponder":"cycles","regCoeffs":{"y":{"estUpperBound":6320302.918349681,"estLowerBound":-9544107.208333818,"estPoint":-1869209.2121213176,"estConfidenceLevel":0.95},"iters":{"estUpperBound":1.3290442622291292e8,"estLowerBound":1.3033670966619515e8,"estPoint":1.3192519900699301e8,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9998666268138162,"estLowerBound":0.9974828898737489,"estPoint":0.9992603097057302,"estConfidenceLevel":0.95},"regResponder":"numGcs","regCoeffs":{"y":{"estUpperBound":10.559071729958417,"estLowerBound":-3.42307692307703,"estPoint":0.6060606060605572,"estConfidenceLevel":0.95},"iters":{"estUpperBound":60.95244956772337,"estLowerBound":59.380358534684255,"estPoint":60.45804195804196,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999394617076497,"estLowerBound":0.9994113738799785,"estPoint":0.9997255589496199,"estConfidenceLevel":0.95},"regResponder":"mutatorWallSeconds","regCoeffs":{"y":{"estUpperBound":3.428062808742774e-3,"estLowerBound":-2.777472222222216e-3,"estPoint":-3.448660000001032e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":5.207808804592312e-2,"estLowerBound":5.092656361926606e-2,"estPoint":5.168295811538463e-2,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9995648215267576,"estLowerBound":0.9975871430822261,"estPoint":0.9988258044680307,"estConfidenceLevel":0.95},"regResponder":"gcWallSeconds","regCoeffs":{"y":{"estUpperBound":3.9086266666668e-4,"estLowerBound":-1.392007267904524e-3,"estPoint":-4.648962424242432e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":5.784601746153848e-3,"estLowerBound":5.555460359514172e-3,"estPoint":5.676070293706295e-3,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999758263479297,"estLowerBound":0.999883187629365,"estPoint":0.9999381343467915,"estConfidenceLevel":0.95},"regResponder":"cpuTime","regCoeffs":{"y":{"estUpperBound":8.949843683331899e-3,"estLowerBound":-1.4356851207789246e-2,"estPoint":-3.7181207575756555e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.3365732588487394,"estLowerBound":0.33324672752221335,"estPoint":0.3351656663986013,"estConfidenceLevel":0.95}}}],"anStdDev":{"estUpperBound":6.275105128232319e-4,"estLowerBound":3.8546624982161e-4,"estPoint":4.915166076868546e-4,"estConfidenceLevel":0.95},"anOutlierVar":{"ovFraction":7.63888888888888e-2,"ovDesc":"slight","ovEffect":"Slight"},"anOverhead":2.2309749385831176e-6},"reportKDEs":[{"kdeValues":[5.643271668332204e-2,5.6445792313124514e-2,5.645886794292698e-2,5.647194357272946e-2,5.6485019202531926e-2,5.64980948323344e-2,5.651117046213687e-2,5.6524246091939345e-2,5.6537321721741814e-2,5.655039735154429e-2,5.656347298134676e-2,5.657654861114923e-2,5.65896242409517e-2,5.6602699870754176e-2,5.6615775500556645e-2,5.662885113035912e-2,5.6641926760161596e-2,5.6655002389964064e-2,5.666807801976654e-2,5.668115364956901e-2,5.669422927937148e-2,5.670730490917395e-2,5.672038053897643e-2,5.6733456168778895e-2,5.674653179858137e-2,5.675960742838384e-2,5.6772683058186314e-2,5.678575868798878e-2,5.679883431779126e-2,5.681190994759373e-2,5.68249855773962e-2,5.683806120719868e-2,5.6851136837001146e-2,5.686421246680362e-2,5.687728809660609e-2,5.6890363726408565e-2,5.690343935621103e-2,5.691651498601351e-2,5.692959061581598e-2,5.694266624561845e-2,5.695574187542092e-2,5.6968817505223396e-2,5.6981893135025864e-2,5.699496876482834e-2,5.7008044394630815e-2,5.702112002443328e-2,5.703419565423576e-2,5.704727128403823e-2,5.70603469138407e-2,5.707342254364317e-2,5.7086498173445646e-2,5.7099573803248115e-2,5.711264943305059e-2,5.712572506285306e-2,5.7138800692655534e-2,5.7151876322458e-2,5.716495195226048e-2,5.717802758206295e-2,5.719110321186542e-2,5.7204178841667896e-2,5.7217254471470365e-2,5.723033010127284e-2,5.724340573107531e-2,5.7256481360877784e-2,5.726955699068025e-2,5.728263262048273e-2,5.7295708250285196e-2,5.730878388008767e-2,5.732185950989014e-2,5.7334935139692615e-2,5.7348010769495084e-2,5.736108639929756e-2,5.7374162029100034e-2,5.73872376589025e-2,5.740031328870498e-2,5.7413388918507446e-2,5.742646454830992e-2,5.743954017811239e-2,5.7452615807914865e-2,5.7465691437717334e-2,5.747876706751981e-2,5.749184269732228e-2,5.750491832712475e-2,5.751799395692722e-2,5.75310695867297e-2,5.754414521653217e-2,5.755722084633464e-2,5.7570296476137116e-2,5.7583372105939584e-2,5.759644773574206e-2,5.760952336554453e-2,5.7622598995347e-2,5.763567462514947e-2,5.764875025495195e-2,5.7661825884754415e-2,5.767490151455689e-2,5.768797714435936e-2,5.7701052774161835e-2,5.77141284039643e-2,5.772720403376678e-2,5.7740279663569254e-2,5.775335529337172e-2,5.77664309231742e-2,5.7779506552976666e-2,5.779258218277914e-2,5.780565781258161e-2,5.7818733442384085e-2,5.783180907218655e-2,5.784488470198903e-2,5.78579603317915e-2,5.787103596159397e-2,5.788411159139644e-2,5.7897187221198916e-2,5.7910262851001384e-2,5.792333848080386e-2,5.7936414110606335e-2,5.7949489740408804e-2,5.796256537021128e-2,5.797564100001375e-2,5.798871662981622e-2,5.800179225961869e-2,5.8014867889421166e-2,5.8027943519223635e-2,5.804101914902611e-2,5.805409477882858e-2,5.8067170408631054e-2,5.808024603843352e-2,5.8093321668236e-2],"kdeType":"time","kdePDF":[563.3309398230181,563.3372818853544,563.3500142245431,563.3692330722446,563.3950822831215,563.4277527451233,563.4674815959897,563.5145512483707,563.5692882265455,563.6320618183245,563.7032825463007,563.7834004632092,563.8729032767319,563.9723143096583,564.0821903018877,564.2031190613144,564.3357169711866,564.480626362074,564.6385127571018,564.8100619996162,564.9959772729422,565.1969760223672,565.4137867899287,565.6471459730163,565.8977945181824,566.1664745619391,566.453926030634,566.7608832118036,567.0880713096578,567.436202997561,567.8059749805502,568.1980645810464,568.6131263609968,569.0517887936954,569.5146509985053,570.0022795516102,570.5152053857723,571.0539207918727,571.6188765347318,572.2104790953894,572.8290880516194,573.4750136080115,574.1485142864342,574.8497947871124,575.5790040299344,576.3362333848944,577.1215150998449,577.9348209329243,578.7760609961884,579.6450828160688,580.5416706153568,581.4655448204304,582.4163617964458,583.3937138121701,584.3971292350893,585.4260729563447,586.4799470439768,587.5580916218635,588.6597859706613,589.7842498459829,590.9306450079831,592.0980769554892,593.2855968568144,594.4922036683992,595.716846431523,596.9584267364239,598.2158013423546,599.4877849413228,600.7731530525796,602.0706450342723,603.3789671981436,604.6967960126697,606.0227813796561,607.3555499689925,608.6937085960732,610.035847626254,611.3805443907036,612.7263665980628,614.0718757265021,615.415630381008,616.7561896010922,618.0921161045462,619.4219794534023,620.7443591288641,622.0578475026756,623.3610526931595,624.6526012950085,625.9311409728106,627.195342909274,628.4439041001278,629.6755494887511,630.8890339346916,632.0831440113751,633.2566996294685,634.4085554835455,635.537602320881,636.642768032396,637.723018566937,638.777358671245,639.8048324590867,640.8045238141231,641.7755566321398,642.7170949092675,643.6283426837641,644.5085438398105,645.3569817825834,646.1729789945956,646.9558964839516,647.7051331357276,648.4201249781527,649.1003443756603,649.745299161144,650.3545317199512,650.9276180382249,651.4641667281801,651.9638180428013,652.4262428922186,652.8511418737096,653.2382443268715,653.5873074250077,653.898115313184,654.1704783027485,654.4042321313573,654.599237296737,654.7553784715326,654.872564005646,654.9507255214922,654.9898176065524]}],"reportKeys":["time","cpuTime","cycles","iters","allocated","numGcs","bytesCopied","mutatorWallSeconds","mutatorCpuSeconds","gcWallSeconds","gcCpuSeconds"],"reportNumber":0,"reportName":"n-body (6 threads)","reportOutliers":{"highSevere":0,"highMild":0,"lowMild":0,"samplesSeen":11,"lowSevere":0},"reportMeasured":[[5.52358478307724e-2,0.326585682,127044139,1,152829496,56,10710352,5.023540900000001e-2,0.303349,5.004621000000001e-3,0.303349],[0.11532527953386307,0.6712374229999999,265249640,2,306564888,121,22161136,0.104088301,0.636221,1.1240962999999998e-2,0.636221],[0.1738659292459488,1.0111823850000001,399893000,3,460083936,182,32321200,0.15628737699999998,0.8683230000000002,1.7582731e-2,0.8683230000000002],[0.22628551721572876,1.326248826,520457560,4,612486248,242,43523960,0.20505936999999996,1.2229129999999997,2.1230353e-2,1.2229129999999997],[0.2894771620631218,1.6801841549999996,665797769,5,765566344,307,54493624,0.26196829199999994,1.5239790000000002,2.7513205e-2,1.5239790000000002],[0.34429582953453064,2.0167063930000007,791880058,6,920379848,379,65892272,0.309942897,1.8818190000000001,3.4357109e-2,1.8818190000000001],[0.39740844815969467,2.334286959999999,914038385,7,1072396952,420,75969256,0.3582221110000001,2.069405999999999,3.9190517999999994e-2,2.069405999999999],[0.4576755091547966,2.6753517339999995,1052652184,8,1224761248,478,86470792,0.4132936249999999,2.4057980000000008,4.4386147000000015e-2,2.4057980000000008],[0.5122166872024536,3.000149711999999,1178096254,9,1378775496,544,97660896,0.4625496010000001,2.7575780000000005,4.967131699999999e-2,2.7575780000000005],[0.5672874450683594,3.335284774,1304758508,10,1533718600,600,109981856,0.5101458289999998,2.982207999999998,5.714584500000003e-2,2.982207999999998],[0.6339529305696487,3.691147951999998,1458088529,11,1684241424,664,119121072,0.572370061,3.278736000000002,6.1587179999999964e-2,3.278736000000002],[0.6912099346518517,4.029938533999999,1589778986,12,1839996480,730,130502232,0.6229694680000004,3.6036409999999997,6.8244739e-2,3.6036409999999997]]}]]

==> data/nbody-reducer/allpairs-data/allpairs_verified-7.csv <==
PROGNAME,VARIANT,ARGS,HOSTNAME,RUNID,CI_BUILD_ID,THREADS,DATETIME,MINTIME,MEDIANTIME,MAXTIME,MINTIME_PRODUCTIVITY,MEDIANTIME_PRODUCTIVITY,MAXTIME_PRODUCTIVITY,ALLTIMES,TRIALS,COMPILER,COMPILE_FLAGS,RUNTIME_FLAGS,ENV_VARS,BENCH_VERSION,BENCH_FILE,UNAME,PROCESSOR,TOPOLOGY,GIT_BRANCH,GIT_HASH,GIT_DEPTH,WHO,ETC_ISSUE,LSPCI,FULL_LOG,MEDIANTIME_ALLOCRATE,MEDIANTIME_MEMFOOTPRINT,ALLJITTIMES,RETRIES,CAPABILITIES,BYTES_ALLOC,BYTES_COPIED,NUMGC,CPUTIME,CYCLES,RSQR_TIME_FIT,RSQR_TIME_LOW
"n-body (7 threads)","criterion","","c-swarm","c-swarm_1479091958","","0","2016-11-14 02:52:38.519722 UTC","5.1441139900019174e-2","5.195540996206987e-2","5.2554133829885434e-2","","0.9023799203401759","","","1","","","","[[]]","0.0","","Linux c-swarm 3.13.0-65-generic #105-Ubuntu SMP Mon Sep 21 18:50:58 UTC 2015 x86_64 x86_64 x86_64 GNU/Linux","","","master","73a60850895f6601b711d8266e2f93e855b63680","154","","","","","3133004753","","","0","7.0","1.627765463736264e8","1.0452383384615388e7","56.983516483516496","0.35325331792307696","1.194969450714286e8","0.9996438564104346","0.9990228832645263"


==> data/nbody-reducer/allpairs-data/allpairs_verified-7.json <==
["criterio","1.1.3.1",[{"reportAnalysis":{"anMean":{"estUpperBound":5.306415003182566e-2,"estLowerBound":5.233077801038092e-2,"estPoint":5.263934583216486e-2,"estConfidenceLevel":0.95},"anRegress":[{"regRSquare":{"estUpperBound":0.9998815825320286,"estLowerBound":0.9990228832645263,"estPoint":0.9996438564104346,"estConfidenceLevel":0.95},"regResponder":"time","regCoeffs":{"y":{"estUpperBound":8.025150643078433e-3,"estLowerBound":4.7421060832866595e-4,"estPoint":3.852502371256053e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":5.2554133829885434e-2,"estLowerBound":5.1441139900019174e-2,"estPoint":5.195540996206987e-2,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999995278818768,"estLowerBound":0.9999927765803243,"estPoint":0.9999968178389537,"estConfidenceLevel":0.95},"regResponder":"allocated","regCoeffs":{"y":{"estUpperBound":1760781.9271934493,"estLowerBound":-878381.42857132,"estPoint":80232.61538427438,"estConfidenceLevel":0.95},"iters":{"estUpperBound":1.629512086022472e8,"estLowerBound":1.6258716167786774e8,"estPoint":1.627765463736264e8,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999105104885139,"estLowerBound":0.9992668853583871,"estPoint":0.9997051239464114,"estConfidenceLevel":0.95},"regResponder":"bytesCopied","regCoeffs":{"y":{"estUpperBound":626262.3207749566,"estLowerBound":-476562.74038461945,"estPoint":22236.923076902494,"estConfidenceLevel":0.95},"iters":{"estUpperBound":1.054670163664122e7,"estLowerBound":1.0382118524799986e7,"estPoint":1.0452383384615388e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999091522367456,"estLowerBound":0.9989329323301651,"estPoint":0.99964385931172,"estConfidenceLevel":0.95},"regResponder":"cycles","regCoeffs":{"y":{"estUpperBound":1.8308387055882107e7,"estLowerBound":1594105.4090908903,"estPoint":8863585.653845858,"estConfidenceLevel":0.95},"iters":{"estUpperBound":1.2067273859254149e8,"estLowerBound":1.1840079338697803e8,"estPoint":1.194969450714286e8,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9998502239857965,"estLowerBound":0.9978725210108742,"estPoint":0.9992054210368309,"estConfidenceLevel":0.95},"regResponder":"numGcs","regCoeffs":{"y":{"estUpperBound":8.210473313192455,"estLowerBound":-6.416877637130946,"estPoint":1.1153846153844815,"estConfidenceLevel":0.95},"iters":{"estUpperBound":58.14655172413794,"estLowerBound":56.293757649938925,"estPoint":56.983516483516496,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999092624608595,"estLowerBound":0.9990133197679159,"estPoint":0.9996500128266708,"estConfidenceLevel":0.95},"regResponder":"mutatorWallSeconds","regCoeffs":{"y":{"estUpperBound":6.655312378213412e-3,"estLowerBound":8.397131975312715e-4,"estPoint":3.2860844999999164e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":4.727461509295766e-2,"estLowerBound":4.649589194656487e-2,"estPoint":4.688351219230769e-2,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9997984908048753,"estLowerBound":0.9981893959946228,"estPoint":0.9990576298407334,"estConfidenceLevel":0.95},"regResponder":"gcWallSeconds","regCoeffs":{"y":{"estUpperBound":1.3624124781745823e-3,"estLowerBound":5.6413279086879844e-5,"estPoint":5.708604999999838e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":5.169427346496103e-3,"estLowerBound":4.976489823107567e-3,"estPoint":5.071890554945058e-3,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999781463650339,"estLowerBound":0.9997247061287279,"estPoint":0.9998931600093863,"estConfidenceLevel":0.95},"regResponder":"cpuTime","regCoeffs":{"y":{"estUpperBound":3.618360693311509e-2,"estLowerBound":1.4588517595569374e-2,"estPoint":2.397248346153774e-2,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.3553598755240222,"estLowerBound":0.3515948386428567,"estPoint":0.35325331792307696,"estConfidenceLevel":0.95}}}],"anStdDev":{"estUpperBound":1.0240754806083575e-3,"estLowerBound":5.121836314801988e-4,"estPoint":7.099639965920194e-4,"estConfidenceLevel":0.95},"anOutlierVar":{"ovFraction":7.100591715976316e-2,"ovDesc":"slight","ovEffect":"Slight"},"anOverhead":2.393804244310553e-6},"reportKDEs":[{"kdeValues":[5.15386277055972e-2,5.156057502477964e-2,5.158252234396209e-2,5.1604469663144525e-2,5.162641698232697e-2,5.164836430150941e-2,5.167031162069185e-2,5.1692258939874294e-2,5.171420625905673e-2,5.173615357823917e-2,5.175810089742162e-2,5.1780048216604056e-2,5.18019955357865e-2,5.182394285496894e-2,5.184589017415138e-2,5.1867837493333825e-2,5.1889784812516264e-2,5.19117321316987e-2,5.193367945088115e-2,5.195562677006359e-2,5.197757408924603e-2,5.199952140842847e-2,5.202146872761091e-2,5.2043416046793356e-2,5.2065363365975795e-2,5.2087310685158233e-2,5.210925800434068e-2,5.213120532352312e-2,5.2153152642705564e-2,5.2175099961888e-2,5.219704728107044e-2,5.221899460025289e-2,5.2240941919435326e-2,5.2262889238617764e-2,5.228483655780021e-2,5.230678387698265e-2,5.2328731196165094e-2,5.235067851534753e-2,5.237262583452997e-2,5.239457315371242e-2,5.2416520472894856e-2,5.2438467792077295e-2,5.246041511125974e-2,5.248236243044218e-2,5.2504309749624625e-2,5.2526257068807064e-2,5.25482043879895e-2,5.257015170717195e-2,5.259209902635439e-2,5.261404634553683e-2,5.263599366471927e-2,5.265794098390171e-2,5.2679888303084156e-2,5.2701835622266595e-2,5.2723782941449034e-2,5.274573026063148e-2,5.276767757981392e-2,5.2789624898996364e-2,5.28115722181788e-2,5.283351953736124e-2,5.285546685654369e-2,5.2877414175726126e-2,5.2899361494908564e-2,5.292130881409101e-2,5.294325613327345e-2,5.2965203452455895e-2,5.298715077163833e-2,5.300909809082077e-2,5.303104541000322e-2,5.3052992729185657e-2,5.3074940048368095e-2,5.309688736755054e-2,5.311883468673298e-2,5.3140782005915425e-2,5.3162729325097864e-2,5.31846766442803e-2,5.320662396346275e-2,5.322857128264519e-2,5.3250518601827626e-2,5.327246592101007e-2,5.329441324019251e-2,5.3316360559374956e-2,5.3338307878557395e-2,5.3360255197739834e-2,5.338220251692228e-2,5.340414983610472e-2,5.3426097155287164e-2,5.34480444744696e-2,5.346999179365204e-2,5.349193911283449e-2,5.3513886432016926e-2,5.3535833751199365e-2,5.355778107038181e-2,5.357972838956425e-2,5.360167570874669e-2,5.362362302792913e-2,5.364557034711157e-2,5.366751766629402e-2,5.368946498547646e-2,5.3711412304658895e-2,5.373335962384134e-2,5.375530694302378e-2,5.3777254262206226e-2,5.3799201581388664e-2,5.38211489005711e-2,5.384309621975355e-2,5.386504353893599e-2,5.3886990858118426e-2,5.390893817730087e-2,5.393088549648331e-2,5.3952832815665756e-2,5.3974780134848195e-2,5.3996727454030634e-2,5.401867477321308e-2,5.404062209239552e-2,5.406256941157796e-2,5.40845167307604e-2,5.410646404994284e-2,5.412841136912529e-2,5.4150358688307726e-2,5.4172306007490165e-2,5.419425332667261e-2,5.421620064585505e-2,5.4238147965037495e-2,5.4260095284219934e-2,5.428204260340237e-2,5.430398992258482e-2,5.432593724176726e-2],"kdeType":"time","kdePDF":[467.5144102980135,467.46819416803214,467.375736581423,467.23698706186104,467.05187033662503,466.82028686488826,466.5421135390655,466.217204556622,465.8453924591246,465.4264893346886,464.96028817937724,464.4465644125137,463.88507754030195,463.275572961594,462.6177839091219,461.9114335189985,461.15623702082314,460.35190404026736,459.49814100560536,458.5946536492529,457.6411495950324,456.6373410215466,455.58294739176426,454.4776982386623,453.3213359965567,452.11361886757385,450.8543237125801,449.54324895577986,448.18021749214097,446.76507958677837,445.29771575545146,443.77803961538734,442.20600069574266,440.5815871971563,438.90482869001886,437.1757987413071,435.3946174600778,433.5614539520107,431.67652867371174,429.7401156778512,427.75254474059466,425.7142033632242,423.6255386402773,421.487058987035,419.2993357196789,417.0630044819779,414.7787665129079,412.4473897501942,410.06970976532875,407.64663052625076,405.17912498445673,402.66823548396707,400.11507399017387,397.52082213725924,394.8867310934841,392.2141212443093,389.50438169391464,386.7589695863372,383.9794092480351,381.16729115431804,378.32427072264477,375.45206693639153,372.55246080321723,369.62729365271474,366.67846527851043,363.7079319304936,360.7177041632686,357.709844547386,354.6864652502645,351.6497254941015,348.6018288983685,345.54502071479766,342.4815849629906,339.4138414750193,336.3441428575342,333.27487138005773,330.2084357982081,327.1472681206844,324.0938203288318,321.0505610576153,318.01997224674153,315.0045457706048,312.0067800555716,309.0291766929821,306.07423705602315,303.1444589284214,300.24233315262376,297.370340304872,294.5309474042375,291.7266046623785,288.9597422804,286.2327672988462,283.54806050644765,280.9079734128626,278.3148252902232,275.7709002878948,273.27844462442056,270.8396638602108,268.45672025410215,266.1317302065011,263.8667617914085,261.66383237921895,259.5249063517973,257.4518929109544,255.446643981085,253.51095220638337,251.6465490427316,249.85510294405165,248.13821764263716,246.49743052272294,244.93421108633058,243.449959510221,242.04600529261882,240.72360598822553,239.48394602992727,238.32813563551068,237.25720979764995,236.2721273553888,235.37377014534653,234.5629422308938,233.84036920759638,233.2066975832959,232.66249423129227,232.2082459152056,231.84435888423536,231.57115853767783,231.38888915773717,231.2977137098379]}],"reportKeys":["time","cpuTime","cycles","iters","allocated","numGcs","bytesCopied","mutatorWallSeconds","mutatorCpuSeconds","gcWallSeconds","gcCpuSeconds"],"reportNumber":0,"reportName":"n-body (7 threads)","reportOutliers":{"highSevere":0,"highMild":0,"lowMild":0,"samplesSeen":12,"lowSevere":0},"reportMeasured":[[5.5191703140735626e-2,0.36999263100000007,126942742,1,161945784,61,10189696,5.0178343e-2,0.35039000000000003,5.017936e-3,0.35039000000000003],[0.10694077610969543,0.729067191,245965967,2,324882152,113,20792336,9.620209300000002e-2,0.6651440000000001,1.0743121999999999e-2,0.6651440000000001],[0.15801523625850677,1.081394692,363436475,3,488207088,162,32053384,0.142439151,1.002677,1.5580561000000003e-2,1.002677],[0.21637584269046783,1.449927679,497665212,4,652970008,237,42107968,0.19530541599999995,1.2316089999999997,2.1074682999999997e-2,1.2316089999999997],[0.25932178646326065,1.7796908509999998,596440630,5,813587376,284,51470896,0.233676573,1.5977280000000005,2.5649524000000007e-2,1.5977280000000005],[0.317587748169899,2.149675868,730451735,6,977087872,343,63392136,0.2854120239999999,1.8952899999999993,3.218009799999999e-2,1.8952899999999993],[0.3688296005129814,2.5006631410000004,848307365,7,1139578248,401,71918192,0.332701471,2.2506790000000008,3.613247500000001e-2,2.2506790000000008],[0.41416842490434647,2.8360144300000005,952586460,8,1301402664,456,83455800,0.373384089,2.578918999999999,4.0788825e-2,2.578918999999999],[0.4791477173566818,3.2377441169999983,1102037915,9,1467701544,529,94829552,0.43244268099999994,2.9182740000000003,4.670935099999998e-2,2.9182740000000003],[0.5208352282643318,3.5368344470000004,1197918824,10,1627808352,565,105745464,0.4699045150000001,3.303640999999999,5.093502899999999e-2,3.303640999999999],[0.5793347060680389,3.9221492819999995,1332467154,11,1790136968,625,115109600,0.522036967,3.6130519999999997,5.7302146e-2,3.6130519999999997],[0.626806266605854,4.256027477,1441651373,12,1953764904,681,124830360,0.56542541,3.8352710000000023,6.1385314000000024e-2,3.8352710000000023],[0.6754698008298874,4.6085124099999994,1553576763,13,2114635784,743,135560584,0.6100099749999996,4.222597999999998,6.546416300000002e-2,4.222597999999998]]}]]

==> data/nbody-reducer/allpairs-data/allpairs_verified-8.csv <==
PROGNAME,VARIANT,ARGS,HOSTNAME,RUNID,CI_BUILD_ID,THREADS,DATETIME,MINTIME,MEDIANTIME,MAXTIME,MINTIME_PRODUCTIVITY,MEDIANTIME_PRODUCTIVITY,MAXTIME_PRODUCTIVITY,ALLTIMES,TRIALS,COMPILER,COMPILE_FLAGS,RUNTIME_FLAGS,ENV_VARS,BENCH_VERSION,BENCH_FILE,UNAME,PROCESSOR,TOPOLOGY,GIT_BRANCH,GIT_HASH,GIT_DEPTH,WHO,ETC_ISSUE,LSPCI,FULL_LOG,MEDIANTIME_ALLOCRATE,MEDIANTIME_MEMFOOTPRINT,ALLJITTIMES,RETRIES,CAPABILITIES,BYTES_ALLOC,BYTES_COPIED,NUMGC,CPUTIME,CYCLES,RSQR_TIME_FIT,RSQR_TIME_LOW
"n-body (8 threads)","criterion","","c-swarm","c-swarm_1479091965","","0","2016-11-14 02:52:45.169712 UTC","4.720681079197675e-2","4.773176915861749e-2","4.84019415175498e-2","","0.8994288320953103","","","1","","","","[[]]","0.0","","Linux c-swarm 3.13.0-65-generic #105-Ubuntu SMP Mon Sep 21 18:50:58 UTC 2015 x86_64 x86_64 x86_64 GNU/Linux","","","master","73a60850895f6601b711d8266e2f93e855b63680","154","","","","","3607344678","","","0","8.0","1.7218494342857146e8","1.0155557054945057e7","49.63186813186814","0.3712506687417582","1.0978261732967035e8","0.9996745907286623","0.9993867142557753"


==> data/nbody-reducer/allpairs-data/allpairs_verified-8.json <==
["criterio","1.1.3.1",[{"reportAnalysis":{"anMean":{"estUpperBound":4.784543457042221e-2,"estLowerBound":4.6969554309250615e-2,"estPoint":4.7471230667048774e-2,"estConfidenceLevel":0.95},"anRegress":[{"regRSquare":{"estUpperBound":0.9998784030688005,"estLowerBound":0.9993867142557753,"estPoint":0.9996745907286623,"estConfidenceLevel":0.95},"regResponder":"time","regCoeffs":{"y":{"estUpperBound":3.4485684945982447e-3,"estLowerBound":-4.8813215047121125e-3,"estPoint":-6.124964700296434e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":4.84019415175498e-2,"estLowerBound":4.720681079197675e-2,"estPoint":4.773176915861749e-2,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999964524947286,"estLowerBound":0.9999746489599133,"estPoint":0.9999895627166442,"estConfidenceLevel":0.95},"regResponder":"allocated","regCoeffs":{"y":{"estUpperBound":589623.8496872744,"estLowerBound":-4499357.313495567,"estPoint":-1729423.692308103,"estConfidenceLevel":0.95},"iters":{"estUpperBound":1.7249799501835734e8,"estLowerBound":1.7192126876054317e8,"estPoint":1.7218494342857146e8,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999371504153421,"estLowerBound":0.9989909525234995,"estPoint":0.9995676032265873,"estConfidenceLevel":0.95},"regResponder":"bytesCopied","regCoeffs":{"y":{"estUpperBound":835817.4342796906,"estLowerBound":-397867.83903419337,"estPoint":226722.76923074818,"estConfidenceLevel":0.95},"iters":{"estUpperBound":1.0298144724999998e7,"estLowerBound":1.00407841913237e7,"estPoint":1.0155557054945057e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9998829212260073,"estLowerBound":0.9993484200822205,"estPoint":0.999674592816116,"estConfidenceLevel":0.95},"regResponder":"cycles","regCoeffs":{"y":{"estUpperBound":6810478.040559747,"estLowerBound":-1.1102084896057403e7,"estPoint":-1405736.4615387213,"estConfidenceLevel":0.95},"iters":{"estUpperBound":1.1115363007323232e8,"estLowerBound":1.0865921517574295e8,"estPoint":1.0978261732967035e8,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9996412892348929,"estLowerBound":0.9975693789562091,"estPoint":0.9988645189362569,"estConfidenceLevel":0.95},"regResponder":"numGcs","regCoeffs":{"y":{"estUpperBound":5.813084112149171,"estLowerBound":-9.025291828793753,"estPoint":-0.6538461538462621,"estConfidenceLevel":0.95},"iters":{"estUpperBound":50.71707317073179,"estLowerBound":48.85529715762275,"estPoint":49.63186813186814,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.999892941521371,"estLowerBound":0.9992335768662116,"estPoint":0.9996506937713519,"estConfidenceLevel":0.95},"regResponder":"mutatorWallSeconds","regCoeffs":{"y":{"estUpperBound":2.508460480582582e-3,"estLowerBound":-4.128070458274613e-3,"estPoint":-9.941630000001806e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":4.342301819164881e-2,"estLowerBound":4.2517635457154826e-2,"estPoint":4.2931329967033e-2,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9995313090214303,"estLowerBound":0.9925906621260794,"estPoint":0.9971174091207654,"estConfidenceLevel":0.95},"regResponder":"gcWallSeconds","regCoeffs":{"y":{"estUpperBound":1.1518436018613562e-3,"estLowerBound":-2.6323125964007187e-4,"estPoint":3.862454615384504e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":4.975322004725897e-3,"estLowerBound":4.691796395918366e-3,"estPoint":4.800439835164837e-3,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999598636999962,"estLowerBound":0.9997001385161765,"estPoint":0.9998729971347574,"estConfidenceLevel":0.95},"regResponder":"cpuTime","regCoeffs":{"y":{"estUpperBound":1.0491604275972958e-2,"estLowerBound":-2.6700290206840612e-2,"estPoint":-5.756666192308372e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.3748098734950251,"estLowerBound":0.3692113883223609,"estPoint":0.3712506687417582,"estConfidenceLevel":0.95}}}],"anStdDev":{"estUpperBound":1.0074382413603235e-3,"estLowerBound":4.2608596922312877e-4,"estPoint":7.305570604785251e-4,"estConfidenceLevel":0.95},"anOutlierVar":{"ovFraction":7.100591715976312e-2,"ovDesc":"slight","ovEffect":"Slight"},"anOverhead":2.5200712860790973e-6},"reportKDEs":[{"kdeValues":[4.5810946728746346e-2,4.58337727871543e-2,4.5856598845562264e-2,4.587942490397022e-2,4.590225096237818e-2,4.592507702078614e-2,4.59479030791941e-2,4.597072913760206e-2,4.599355519601001e-2,4.6016381254417975e-2,4.603920731282593e-2,4.606203337123389e-2,4.608485942964185e-2,4.610768548804981e-2,4.613051154645777e-2,4.615333760486573e-2,4.6176163663273685e-2,4.619898972168164e-2,4.62218157800896e-2,4.624464183849756e-2,4.626746789690552e-2,4.629029395531348e-2,4.631312001372144e-2,4.6335946072129396e-2,4.635877213053735e-2,4.6381598188945314e-2,4.640442424735327e-2,4.642725030576123e-2,4.645007636416919e-2,4.647290242257715e-2,4.6495728480985106e-2,4.651855453939306e-2,4.6541380597801024e-2,4.656420665620898e-2,4.658703271461694e-2,4.66098587730249e-2,4.663268483143286e-2,4.6655510889840816e-2,4.667833694824877e-2,4.6701163006656735e-2,4.672398906506469e-2,4.674681512347265e-2,4.676964118188061e-2,4.679246724028857e-2,4.681529329869653e-2,4.683811935710448e-2,4.6860945415512445e-2,4.68837714739204e-2,4.690659753232836e-2,4.692942359073632e-2,4.695224964914428e-2,4.697507570755224e-2,4.69979017659602e-2,4.7020727824368155e-2,4.704355388277611e-2,4.7066379941184074e-2,4.708920599959203e-2,4.711203205799999e-2,4.713485811640795e-2,4.715768417481591e-2,4.7180510233223866e-2,4.720333629163182e-2,4.7226162350039784e-2,4.724898840844774e-2,4.72718144668557e-2,4.729464052526366e-2,4.731746658367162e-2,4.7340292642079576e-2,4.736311870048753e-2,4.7385944758895494e-2,4.740877081730345e-2,4.743159687571141e-2,4.745442293411937e-2,4.747724899252733e-2,4.7500075050935286e-2,4.752290110934324e-2,4.7545727167751205e-2,4.756855322615916e-2,4.759137928456712e-2,4.761420534297508e-2,4.763703140138304e-2,4.7659857459791e-2,4.768268351819896e-2,4.7705509576606915e-2,4.772833563501487e-2,4.775116169342283e-2,4.777398775183079e-2,4.779681381023875e-2,4.781963986864671e-2,4.784246592705467e-2,4.7865291985462625e-2,4.788811804387058e-2,4.7910944102278544e-2,4.79337701606865e-2,4.795659621909446e-2,4.797942227750242e-2,4.800224833591038e-2,4.8025074394318336e-2,4.804790045272629e-2,4.8070726511134254e-2,4.809355256954221e-2,4.811637862795017e-2,4.813920468635813e-2,4.816203074476609e-2,4.8184856803174046e-2,4.8207682861582e-2,4.8230508919989964e-2,4.825333497839792e-2,4.827616103680588e-2,4.829898709521384e-2,4.83218131536218e-2,4.834463921202976e-2,4.836746527043771e-2,4.8390291328845675e-2,4.841311738725363e-2,4.843594344566159e-2,4.845876950406955e-2,4.848159556247751e-2,4.850442162088547e-2,4.852724767929343e-2,4.8550073737701385e-2,4.857289979610934e-2,4.8595725854517303e-2,4.861855191292526e-2,4.864137797133322e-2,4.866420402974118e-2,4.868703008814914e-2,4.8709856146557096e-2],"kdeType":"time","kdePDF":[242.1835513282137,242.26073941568947,242.41507375741378,242.6464704730226,242.95480320916454,243.3399025056276,243.80155495929583,244.3395021936755,244.9534396435732,245.64301516628964,246.4078274923934,247.2474245307688,248.1613015441499,249.14889921277936,250.20960160513496,251.34273407585175,252.547561112015,253.82328414991937,255.16903938515028,256.5838955994647,258.0668520284121,259.61683629393394,261.23270242632816,262.9132289999374,264.6571174067359,266.46299029163936,268.3293901728473,270.25477826985286,272.23753356092305,274.2759520908677,276.3682465487772,278.51254613413613,280.7068967283032,282.94926138680825,285.23752116625593,287.5694762978524,289.94284771770106,292.3552789620473,294.804338433616,297.28752204306846,299.8022562274503,302.3459013452844,304.9157554457353,307.5090584070062,310.1229964368843,312.7547069260827,315.4012836428207,318.0597822548739,320.7272261631974,323.4006126291317,326.0769191752078,328.75311023762663,331.4261440466901,334.09297970971625,336.75058446940665,339.39594110913856,342.02605547535364,344.63796408600894,347.2287417930582,349.7955094660367,352.33544166315903,354.8457742557827,357.32381197177637,359.7669358231328,362.1726103832106,364.5383908791599,366.86193006549445,369.14098484530956,371.37342260641714,373.55722724055966,375.6905048149935,377.7714888669611,379.79854529303105,381.7701768068396,383.68502694052194,385.5418835669759,387.3396819221213,389.07750710842396,390.7545960632123,392.3703389776299,393.9242801545075,395.41611829592904,396.8457062138397,398.21304995964823,399.51830737144644,400.76178604012256,401.9439406983625,403.06537003919027,404.12681297339395,405.12914433780253,406.0733700689955,406.96062185955026,407.7921513164208,408.569323643419,409.29361087207997,409.9665846673736,410.5899087368144,411.1653308734603,411.69467466511736,412.17983090372746,412.6227487304387,413.0254265532098,413.3899027749881,413.7182463715124,414.0125473586265,414.27490718964054,414.507429123737,414.71220860669956,414.89132370531786,415.0468256367227,415.1807294336002,415.2950047857523,415.3915670977857,415.4722688018642,415.538890963406,415.59313521639774,415.63661606361046,415.6708535754476,415.6972665194544,415.71716595065607,415.73174929090095,415.74209492325537,415.7491573252522,415.7537627624345,415.75660556117924,415.75824497724227,415.7591026738409,415.75946082040747]}],"reportKeys":["time","cpuTime","cycles","iters","allocated","numGcs","bytesCopied","mutatorWallSeconds","mutatorCpuSeconds","gcWallSeconds","gcCpuSeconds"],"reportNumber":0,"reportName":"n-body (8 threads)","reportOutliers":{"highSevere":0,"highMild":0,"lowMild":2,"samplesSeen":12,"lowSevere":0},"reportMeasured":[[4.9900151789188385e-2,0.3810223670000001,114772248,1,172684560,57,10201224,4.5076053e-2,0.337853,4.828697000000001e-3,0.337853],[9.210630506277084e-2,0.7276040309999999,211846914,2,339573112,92,20204648,8.230328e-2,0.6761520000000001,9.807583e-3,0.6761520000000001],[0.13863682001829147,1.0895465719999997,318866396,3,516872064,142,30864080,0.12437255800000002,0.981025,1.4268812000000002e-2,0.981025],[0.19387438148260117,1.4882931609999996,445912405,4,685346744,198,40726384,0.17407722299999995,1.3491659999999999,1.9801703999999996e-2,1.3491659999999999],[0.23813843727111816,1.8511000949999996,547719263,5,860520752,253,51638576,0.21381875500000003,1.641476,2.4324224e-2,1.641476],[0.28643932938575745,2.2101706399999994,658810824,6,1029627224,295,60778016,0.25686638100000003,1.9037880000000005,2.9577557000000004e-2,1.9037880000000005],[0.32970966398715973,2.5760913199999997,758332255,7,1200758992,337,71879496,0.29467944600000007,2.300597999999999,3.503490899999999e-2,2.300597999999999],[0.38067567348480225,2.9701029549999998,875553377,8,1379369616,401,80557272,0.342861938,2.6668350000000007,3.781826600000002e-2,2.6668350000000007],[0.42980053275823593,3.350539348,988540373,9,1547478432,450,91436632,0.385878889,2.922115999999999,4.392628499999998e-2,2.922115999999999],[0.48177947103977203,3.7404325159999985,1108091228,10,1722292280,508,103903304,0.43085270099999984,3.299131000000001,5.0931400000000016e-2,3.299131000000001],[0.529444083571434,4.086804036,1217719400,11,1890515912,544,111793784,0.47703231700000037,3.6920089999999988,5.241638399999998e-2,3.6920089999999988],[0.568132571876049,4.436085598000002,1306702366,12,2065283064,589,120801008,0.5116507250000004,4.012602000000001,5.648643000000003e-2,4.012602000000001],[0.6169911175966263,4.801181555999996,1419076554,13,2236024592,642,132318664,0.5543566420000001,4.334273,6.263896499999999e-2,4.334273]]}]]

==> data/nbody-reducer/allpairs-data/allpairs_verified-9.csv <==
PROGNAME,VARIANT,ARGS,HOSTNAME,RUNID,CI_BUILD_ID,THREADS,DATETIME,MINTIME,MEDIANTIME,MAXTIME,MINTIME_PRODUCTIVITY,MEDIANTIME_PRODUCTIVITY,MAXTIME_PRODUCTIVITY,ALLTIMES,TRIALS,COMPILER,COMPILE_FLAGS,RUNTIME_FLAGS,ENV_VARS,BENCH_VERSION,BENCH_FILE,UNAME,PROCESSOR,TOPOLOGY,GIT_BRANCH,GIT_HASH,GIT_DEPTH,WHO,ETC_ISSUE,LSPCI,FULL_LOG,MEDIANTIME_ALLOCRATE,MEDIANTIME_MEMFOOTPRINT,ALLJITTIMES,RETRIES,CAPABILITIES,BYTES_ALLOC,BYTES_COPIED,NUMGC,CPUTIME,CYCLES,RSQR_TIME_FIT,RSQR_TIME_LOW
"n-body (9 threads)","criterion","","c-swarm","c-swarm_1479091972","","0","2016-11-14 02:52:52.384854 UTC","4.598923694906811e-2","4.665081049059775e-2","4.728900820430646e-2","","0.8944021772003574","","","1","","","","[[]]","0.0","","Linux c-swarm 3.13.0-65-generic #105-Ubuntu SMP Mon Sep 21 18:50:58 UTC 2015 x86_64 x86_64 x86_64 GNU/Linux","","","master","73a60850895f6601b711d8266e2f93e855b63680","154","","","","","4341969889","","","0","9.0","2.0255641447032973e8","1.0240986953846157e7","55.00219780219782","0.40518527098681334","1.0729641326593411e8","0.9995341095865204","0.9988183305433138"


==> data/nbody-reducer/allpairs-data/allpairs_verified-9.json <==
["criterio","1.1.3.1",[{"reportAnalysis":{"anMean":{"estUpperBound":4.669601358456906e-2,"estLowerBound":4.6089591245990484e-2,"estPoint":4.635718160740016e-2,"estConfidenceLevel":0.95},"anRegress":[{"regRSquare":{"estUpperBound":0.9999288054004533,"estLowerBound":0.9988183305433138,"estPoint":0.9995341095865204,"estConfidenceLevel":0.95},"regResponder":"time","regCoeffs":{"y":{"estUpperBound":2.1520261260398756e-3,"estLowerBound":-4.485489395806273e-3,"estPoint":-1.3888160606008182e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":4.728900820430646e-2,"estLowerBound":4.598923694906811e-2,"estPoint":4.665081049059775e-2,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999981238173338,"estLowerBound":0.9999882375486712,"estPoint":0.9999943162034834,"estConfidenceLevel":0.95},"regResponder":"allocated","regCoeffs":{"y":{"estUpperBound":-1145842.5792348844,"estLowerBound":-4845652.607731851,"estPoint":-2435942.2417587317,"estConfidenceLevel":0.95},"iters":{"estUpperBound":2.0288502113047475e8,"estLowerBound":2.0228587573138973e8,"estPoint":2.0255641447032973e8,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.999970827667458,"estLowerBound":0.9995297297162034,"estPoint":0.9998467874126421,"estConfidenceLevel":0.95},"regResponder":"bytesCopied","regCoeffs":{"y":{"estUpperBound":853112.26373627,"estLowerBound":-196551.89699576783,"estPoint":225972.13186810835,"estConfidenceLevel":0.95},"iters":{"estUpperBound":1.0287251589368442e7,"estLowerBound":1.016389538175046e7,"estPoint":1.0240986953846157e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999075331554259,"estLowerBound":0.99884737142914,"estPoint":0.9995341116721858,"estConfidenceLevel":0.95},"regResponder":"cycles","regCoeffs":{"y":{"estUpperBound":4341463.0208345605,"estLowerBound":-1.0655588437725144e7,"estPoint":-3191064.9230771856,"estConfidenceLevel":0.95},"iters":{"estUpperBound":1.086478560282413e8,"estLowerBound":1.0606001733084036e8,"estPoint":1.0729641326593411e8,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9993470333204455,"estLowerBound":0.9959409277937822,"estPoint":0.9980815055138884,"estConfidenceLevel":0.95},"regResponder":"numGcs","regCoeffs":{"y":{"estUpperBound":-0.6200000000005459,"estLowerBound":-17.06768558951917,"estPoint":-6.945054945055094,"estConfidenceLevel":0.95},"iters":{"estUpperBound":56.56943727413527,"estLowerBound":53.7785588752197,"estPoint":55.00219780219782,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9998842708655411,"estLowerBound":0.9988985370359169,"estPoint":0.9994920317541981,"estConfidenceLevel":0.95},"regResponder":"mutatorWallSeconds","regCoeffs":{"y":{"estUpperBound":-5.938344629884677e-4,"estLowerBound":-6.075901899531183e-3,"estPoint":-2.897931802197949e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":4.2254947187866244e-2,"estLowerBound":4.127655276247904e-2,"estPoint":4.172457800219782e-2,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9985787069195102,"estLowerBound":0.9908479447363598,"estPoint":0.9960506097358056,"estConfidenceLevel":0.95},"regResponder":"gcWallSeconds","regCoeffs":{"y":{"estUpperBound":3.170706705469121e-3,"estLowerBound":5.190001459807047e-4,"estPoint":1.5140047802197712e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":5.051514410631738e-3,"estLowerBound":4.740868921450153e-3,"estPoint":4.92622301978022e-3,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":0.9999332094030939,"estLowerBound":0.9992625789275428,"estPoint":0.9996682085798666,"estConfidenceLevel":0.95},"regResponder":"cpuTime","regCoeffs":{"y":{"estUpperBound":4.21937779687585e-3,"estLowerBound":-3.82371310509831e-2,"estPoint":-1.3376556901100156e-2,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.4096824406022545,"estLowerBound":0.40134964045640664,"estPoint":0.40518527098681334,"estConfidenceLevel":0.95}}}],"anStdDev":{"estUpperBound":8.0362322771882e-4,"estLowerBound":4.279839323209016e-4,"estPoint":5.70236773768683e-4,"estConfidenceLevel":0.95},"anOutlierVar":{"ovFraction":6.632653061224489e-2,"ovDesc":"slight","ovEffect":"Slight"},"anOverhead":2.6426288293326482e-6},"reportKDEs":[{"kdeValues":[4.518720128609286e-2,4.520627794281967e-2,4.5225354599546484e-2,4.5244431256273296e-2,4.526350791300011e-2,4.5282584569726926e-2,4.530166122645374e-2,4.532073788318055e-2,4.533981453990736e-2,4.535889119663417e-2,4.5377967853360984e-2,4.5397044510087796e-2,4.541612116681461e-2,4.5435197823541426e-2,4.545427448026824e-2,4.547335113699505e-2,4.549242779372186e-2,4.551150445044867e-2,4.5530581107175484e-2,4.5549657763902296e-2,4.556873442062911e-2,4.558781107735592e-2,4.560688773408274e-2,4.562596439080955e-2,4.564504104753636e-2,4.566411770426317e-2,4.5683194360989984e-2,4.5702271017716796e-2,4.572134767444361e-2,4.574042433117042e-2,4.575950098789724e-2,4.577857764462405e-2,4.579765430135086e-2,4.581673095807767e-2,4.5835807614804484e-2,4.5854884271531296e-2,4.587396092825811e-2,4.589303758498492e-2,4.591211424171173e-2,4.593119089843855e-2,4.595026755516536e-2,4.596934421189217e-2,4.5988420868618984e-2,4.6007497525345796e-2,4.602657418207261e-2,4.604565083879942e-2,4.606472749552623e-2,4.608380415225305e-2,4.610288080897986e-2,4.612195746570667e-2,4.6141034122433484e-2,4.6160110779160296e-2,4.617918743588711e-2,4.619826409261392e-2,4.621734074934073e-2,4.623641740606754e-2,4.625549406279436e-2,4.627457071952117e-2,4.6293647376247984e-2,4.6312724032974796e-2,4.633180068970161e-2,4.635087734642842e-2,4.636995400315523e-2,4.638903065988204e-2,4.640810731660886e-2,4.642718397333567e-2,4.6446260630062484e-2,4.6465337286789296e-2,4.648441394351611e-2,4.650349060024292e-2,4.652256725696973e-2,4.654164391369654e-2,4.656072057042336e-2,4.657979722715017e-2,4.6598873883876984e-2,4.6617950540603796e-2,4.663702719733061e-2,4.665610385405742e-2,4.667518051078423e-2,4.669425716751104e-2,4.6713333824237854e-2,4.673241048096467e-2,4.6751487137691485e-2,4.6770563794418296e-2,4.678964045114511e-2,4.680871710787192e-2,4.682779376459873e-2,4.684687042132554e-2,4.6865947078052354e-2,4.688502373477917e-2,4.6904100391505985e-2,4.6923177048232796e-2,4.694225370495961e-2,4.696133036168642e-2,4.698040701841323e-2,4.699948367514004e-2,4.7018560331866854e-2,4.7037636988593666e-2,4.7056713645320485e-2,4.7075790302047296e-2,4.709486695877411e-2,4.711394361550092e-2,4.713302027222773e-2,4.715209692895454e-2,4.7171173585681354e-2,4.7190250242408166e-2,4.7209326899134985e-2,4.7228403555861796e-2,4.724748021258861e-2,4.726655686931542e-2,4.728563352604223e-2,4.730471018276904e-2,4.7323786839495854e-2,4.7342863496222666e-2,4.736194015294948e-2,4.7381016809676296e-2,4.740009346640311e-2,4.741917012312992e-2,4.743824677985673e-2,4.745732343658354e-2,4.7476400093310354e-2,4.7495476750037166e-2,4.751455340676398e-2,4.7533630063490796e-2,4.755270672021761e-2,4.757178337694442e-2,4.759086003367123e-2,4.760993669039804e-2],"kdeType":"time","kdePDF":[405.10282674995614,405.1757826388549,405.32146365430094,405.53940898844405,405.8289292190519,406.189108449722,406.61880715146725,407.1166656954314,407.68110856401825,408.3103492252983,409.0023956532073,409.7550564737792,410.56594771546787,411.43250013952843,412.3519671244402,413.3214330764905,414.33782233689044,415.3979085541702,416.4983244891305,417.6355722182697,418.8060337004233,420.00598167029545,421.23159082167444,422.47894924238113,423.7440700624223,425.022903276393,426.3113477009126,427.60526302776486,428.9004819334689,430.1928222062027,431.4780988513636,432.7521361375381,434.01077954531263,435.24990758212476,436.46544342727765,437.653366372274,438.809723022791,439.9306382298848,441.01232571939096,442.05109838996077,443.04337825173224,443.985705979278,444.87475005417747,445.70731547434235,446.48035200904206,447.19096198044696,447.8364075544114,448.414117525146,448.92169358036944,449.35691603548486,449.7177490272727,450.00234515953036,450.20904959501127,450.33640358990806,450.3831474689867,450.3482230412956,450.2307754581486,450.030154516795,449.7459154148502,449.3778189621529,448.92583125823757,448.39012284506043,447.7710673459873,447.0692396033452,446.28541332803815,445.4205582758587,444.47583696614873,443.4526009594144,442.3523867113495,441.1769110214925,439.92806609540776,438.6079142398843,437.2186822111262,435.76275523634376,434.24267072946407,432.6611117219505,431.0209000298694,429.32498917845777,427.57645710545023,425.77849866438964,423.93441794902384,422.0476204597249,420.1216051326257,418.1599562518927,416.1663352652077,414.1444725221594,412.0981589548139,410.0312377192811,407.94759581659173,405.8511557106866,403.7458669607635,401.63569788466333,399.5246272693872,397.41663614424004,395.3156996314793,393.2257788887363,391.1508131568496,389.09471192613336,387.0613472334759,385.05454610205453,383.078083134837,381.13567327244317,379.2309647253475,377.36753208983106,375.5488696565208,373.77838491981646,372.05939229596527,370.39510705703975,368.78863948757396,367.2429892701416,365.7610401057008,364.3455545740965,362.99916923969363,361.72439000671625,360.5235877284927,359.3989940744467,358.3526976583343,357.3866404309056,356.502614339865,355.7022582597146,354.987055193794,354.3583297505695,353.8172458959829,353.3648049834357,353.00184406276134,352.7290344693319,352.5468806942338,352.4557195362586]}],"reportKeys":["time","cpuTime","cycles","iters","allocated","numGcs","bytesCopied","mutatorWallSeconds","mutatorCpuSeconds","gcWallSeconds","gcCpuSeconds"],"reportNumber":0,"reportName":"n-body (9 threads)","reportOutliers":{"highSevere":0,"highMild":0,"lowMild":0,"samplesSeen":13,"lowSevere":0},"reportMeasured":[[4.610715061426163e-2,0.404274261,106048323,1,201132192,53,9946392,4.075494799999999e-2,0.365564,5.357041e-3,0.365564],[9.077951312065125e-2,0.790562795,208795648,2,403483152,103,20582096,8.027158200000001e-2,0.7285990000000001,1.0512892999999999e-2,0.7285990000000001],[0.13796591013669968,1.1994889670000002,317323680,3,605029192,159,31330256,0.12198137299999998,1.05521,1.5989392e-2,1.05521],[0.18371178209781647,1.5964644770000005,422538511,4,807285648,208,41666912,0.161809653,1.4804630000000003,2.1906948000000002e-2,1.4804630000000003],[0.23570719361305237,2.0290641130000004,542127483,5,1010855728,269,51240544,0.208079521,1.691935,2.7632440999999994e-2,1.691935],[0.27584993094205856,2.403721687,634455793,6,1209835040,311,62252656,0.24222250499999998,2.1659699999999997,3.3632459e-2,2.1659699999999997],[0.3227773532271385,2.7971020499999995,742388008,7,1413864208,374,72172872,0.287509946,2.495909,3.5272082999999996e-2,2.495909],[0.37214864790439606,3.225493006999999,855941427,8,1618642304,433,82550312,0.33151655700000005,2.954936,4.0636827000000014e-2,2.954936],[0.4196925461292267,3.643490961999998,965292198,9,1819898544,498,90938272,0.3758547860000001,3.213884,4.384271199999998e-2,3.213884],[0.4680217504501343,4.0695776949999996,1076448518,10,2026630824,555,102425784,0.4166366659999998,3.5798650000000016,5.138973100000002e-2,3.5798650000000016],[0.5214897841215134,4.509192203000001,1199424792,11,2228332032,614,112833456,0.46434381999999985,4.009349999999998,5.7150804e-2,4.009349999999998],[0.5498884469270706,4.7869555340000005,1264741230,12,2426571392,634,123095512,0.49105279700000004,4.255578,5.884040400000001e-2,4.255578],[0.600953035056591,5.219413109000001,1382189356,13,2627363880,695,133838336,0.534883915,4.789646000000005,6.607397999999998e-2,4.789646000000005],[0.6537986323237419,5.682380797,1503733517,14,2835396192,772,143593840,0.5835915760000003,5.105843,7.021176899999998e-2,5.105843]]}]]

==> data/nbody-reducer/allpairs-results.csv <==
THREADS,TIME
1,0.2362944426281112
2,0.1229231071968872
3,9.068108345523032e-2
4,7.130578234791754e-2
5,6.197570530059454e-2
6,5.8655210725077386e-2
7,5.213406714764271e-2
8,4.803462220089778e-2
9,4.666853774707397e-2
10,4.3056114558335204e-2
11,4.112731633441789e-2
12,4.0616075242204334e-2
13,3.867779084082162e-2
14,3.7249562253846846e-2
15,3.5975362919270996e-2
16,3.506094450678897e-2
17,3.506735932520208e-2
18,3.808444131697928e-2


==> data/nbody-reducer/allpairs_verified-results.csv <==
THREADS,TIME
1,0.2350197149174554
2,0.12240785555470544
3,9.089013161984362e-2
4,7.168292836709456e-2
5,6.216895616763122e-2
6,5.735901375854765e-2
7,5.195540996206987e-2
8,4.773176915861749e-2
9,4.665081049059775e-2
10,4.299561009629744e-2
11,4.1231738004301285e-2
12,4.051586668938399e-2
13,3.787603974342347e-2
14,3.725859266431894e-2
15,3.582497402368224e-2
16,3.469200745663223e-2
17,3.563084296663018e-2
18,3.6443349225994424e-2


==> data/nbody-reducer/reducer-data/IntegerSumReduction2-1.csv <==
PROGNAME,VARIANT,ARGS,HOSTNAME,RUNID,CI_BUILD_ID,THREADS,DATETIME,MINTIME,MEDIANTIME,MAXTIME,MINTIME_PRODUCTIVITY,MEDIANTIME_PRODUCTIVITY,MAXTIME_PRODUCTIVITY,ALLTIMES,TRIALS,COMPILER,COMPILE_FLAGS,RUNTIME_FLAGS,ENV_VARS,BENCH_VERSION,BENCH_FILE,UNAME,PROCESSOR,TOPOLOGY,GIT_BRANCH,GIT_HASH,GIT_DEPTH,WHO,ETC_ISSUE,LSPCI,FULL_LOG,MEDIANTIME_ALLOCRATE,MEDIANTIME_MEMFOOTPRINT,ALLJITTIMES,RETRIES,CAPABILITIES,BYTES_ALLOC,BYTES_COPIED,NUMGC,CPUTIME,CYCLES,RSQR_TIME_FIT,RSQR_TIME_LOW
"reduce (1 threads)","criterion","","c-swarm","c-swarm_1478482171","","0","2016-11-07 01:29:31.320863 UTC","2.246387064456938","2.254957783222196","2.264805227518084","","0.9998447007668069","","","1","","","","[[]]","0.0","","Linux c-swarm 3.13.0-65-generic #105-Ubuntu SMP Mon Sep 21 18:50:58 UTC 2015 x86_64 x86_64 x86_64 GNU/Linux","","","dpj","8ff4145a7bdc29e4e2a5fb669b97f12fdb5065e3","100","","","","","7004846","","","0","1.0","1.5795632799999986e7","117828.79999999987","30.299999999999965","2.2571507632999976","5.186380724499994e9","0.9999966442849471","0.9999962751182487"


==> data/nbody-reducer/reducer-data/IntegerSumReduction2-1.json <==
["criterio","1.1.3.1",[{"reportAnalysis":{"anMean":{"estUpperBound":2.25064365757579,"estLowerBound":2.244716895843883,"estPoint":2.2481960180004115,"estConfidenceLevel":0.95},"anRegress":[{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9999962751182487,"estPoint":0.9999966442849471,"estConfidenceLevel":0.95},"regResponder":"time","regCoeffs":{"y":{"estUpperBound":-3.3396407961811467e-3,"estLowerBound":-5.09809553623279e-2,"estPoint":-1.6355309635394402e-2,"estConfidenceLevel":0.95},"iters":{"estUpperBound":2.264805227518084,"estLowerBound":2.246387064456938,"estPoint":2.254957783222196,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9998658432733862,"estPoint":0.9999347778228604,"estConfidenceLevel":0.95},"regResponder":"allocated","regCoeffs":{"y":{"estUpperBound":255.99999993108463,"estLowerBound":-1041583.9999999757,"estPoint":-520751.9999999561,"estConfidenceLevel":0.95},"iters":{"estUpperBound":1.5923442181818172e7,"estLowerBound":1.5639304000000054e7,"estPoint":1.5795632799999986e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9999598048772311,"estPoint":0.9999679750868353,"estConfidenceLevel":0.95},"regResponder":"bytesCopied","regCoeffs":{"y":{"estUpperBound":-1215.9999999998236,"estLowerBound":-7904.000000001829,"estPoint":-3727.9999999996544,"estConfidenceLevel":0.95},"iters":{"estUpperBound":119040.00000000051,"estLowerBound":116111.99999999991,"estPoint":117828.79999999987,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9999962748995765,"estPoint":0.9999966442914576,"estConfidenceLevel":0.95},"regResponder":"cycles","regCoeffs":{"y":{"estUpperBound":-7678978.999992291,"estLowerBound":-1.1725530900007741e8,"estPoint":-3.761360399998446e7,"estConfidenceLevel":0.95},"iters":{"estUpperBound":null,"estLowerBound":5.166669163999996e9,"estPoint":5.186380724499994e9,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9998656455730216,"estPoint":0.9999346512007842,"estConfidenceLevel":0.95},"regResponder":"numGcs","regCoeffs":{"y":{"estUpperBound":1.48464896546003e-13,"estLowerBound":-1.9999999999999587,"estPoint":-0.9999999999999157,"estConfidenceLevel":0.95},"iters":{"estUpperBound":30.999999999999975,"estLowerBound":29.99999999999995,"estPoint":30.299999999999965,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9999962908228391,"estPoint":0.9999966651751377,"estConfidenceLevel":0.95},"regResponder":"mutatorWallSeconds","regCoeffs":{"y":{"estUpperBound":-3.3881869999954624e-3,"estLowerBound":-5.090077600004715e-2,"estPoint":-1.6343062499994135e-2,"estConfidenceLevel":0.95},"iters":{"estUpperBound":null,"estLowerBound":2.246079153999998,"estPoint":2.254607495899998,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":null,"estPoint":0.998141014480572,"estConfidenceLevel":0.95},"regResponder":"gcWallSeconds","regCoeffs":{"y":{"estUpperBound":5.605100000000021e-5,"estLowerBound":-7.50260000000035e-5,"estPoint":-4.75849999999928e-6,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.710370000000011e-4,"estLowerBound":3.07863e-4,"estPoint":3.5019319999999974e-4,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9999964578654325,"estPoint":0.9999968048206707,"estConfidenceLevel":0.95},"regResponder":"cpuTime","regCoeffs":{"y":{"estUpperBound":-3.5134519999965625e-3,"estLowerBound":-5.002978000000038e-2,"estPoint":-1.623742599999336e-2,"estConfidenceLevel":0.95},"iters":{"estUpperBound":2.2667617600000005,"estLowerBound":2.248770690999998,"estPoint":2.2571507632999976,"estConfidenceLevel":0.95}}}],"anStdDev":{"estUpperBound":4.239436103172429e-3,"estLowerBound":0,"estPoint":3.686542371615976e-3,"estConfidenceLevel":0.95},"anOutlierVar":{"ovFraction":0.1875,"ovDesc":"moderate","ovEffect":"Moderate"},"anOverhead":1.392859857355612e-6},"reportKDEs":[{"kdeValues":[2.2439826039712694,2.2440519858804926,2.244121367789716,2.2441907496989395,2.2442601316081627,2.244329513517386,2.244398895426609,2.244468277335833,2.244537659245056,2.2446070411542793,2.2446764230635026,2.2447458049727262,2.2448151868819495,2.2448845687911727,2.244953950700396,2.2450233326096196,2.245092714518843,2.245162096428066,2.2452314783372893,2.2453008602465125,2.245370242155736,2.2454396240649594,2.2455090059741827,2.245578387883406,2.2456477697926296,2.245717151701853,2.245786533611076,2.2458559155202993,2.245925297429523,2.245994679338746,2.2460640612479694,2.2461334431571927,2.2462028250664163,2.2462722069756396,2.246341588884863,2.246410970794086,2.2464803527033097,2.246549734612533,2.246619116521756,2.2466884984309794,2.2467578803402026,2.2468272622494263,2.2468966441586495,2.2469660260678728,2.247035407977096,2.2471047898863197,2.247174171795543,2.247243553704766,2.2473129356139894,2.247382317523213,2.2474516994324363,2.2475210813416595,2.2475904632508827,2.2476598451601064,2.2477292270693296,2.247798608978553,2.247867990887776,2.2479373727969993,2.248006754706223,2.2480761366154463,2.2481455185246695,2.2482149004338927,2.2482842823431164,2.2483536642523396,2.248423046161563,2.248492428070786,2.2485618099800098,2.248631191889233,2.2487005737984562,2.2487699557076795,2.248839337616903,2.2489087195261264,2.2489781014353496,2.249047483344573,2.249116865253796,2.2491862471630197,2.249255629072243,2.249325010981466,2.2493943928906894,2.249463774799913,2.2495331567091363,2.2496025386183596,2.249671920527583,2.2497413024368065,2.2498106843460297,2.249880066255253,2.249949448164476,2.2500188300737,2.250088211982923,2.2501575938921463,2.2502269758013695,2.2502963577105928,2.2503657396198165,2.2504351215290397,2.250504503438263,2.250573885347486,2.25064326725671,2.250712649165933,2.2507820310751563,2.2508514129843795,2.250920794893603,2.2509901768028264,2.2510595587120497,2.251128940621273,2.2511983225304966,2.25126770443972,2.251337086348943,2.2514064682581663,2.25147585016739,2.251545232076613,2.2516146139858364,2.2516839958950596,2.251753377804283,2.2518227597135065,2.2518921416227298,2.251961523531953,2.2520309054411762,2.2521002873504,2.252169669259623,2.2522390511688464,2.2523084330780696,2.2523778149872933,2.2524471968965165,2.2525165788057397,2.252585960714963,2.2526553426241867,2.25272472453341,2.252794106442633],"kdeType":"time","kdePDF":[121.67924151914063,121.67117235605103,121.65504623603435,121.63088754746619,121.59873281308471,121.55863061833708,121.51064151606752,121.45483790774179,121.39130390144898,121.32013514697043,121.24143864825182,121.15533255365995,121.06194592445397,120.96141848194233,120.85390033384431,120.73955168041553,120.61854250094075,120.49105222123735,120.35726936285428,120.2173911746884,120.07162324777916,119.92017911407801,119.76327983002383,119.6011535457889,119.43403506109154,119.26216536850116,119.08579118519128,118.90516447411964,118.72054195564226,118.53218461058873,118.34035717584787,118.1453276335311,117.9473666947975,117.74674727943916,117.54374399233703,117.33863259790837,117.1316894936736,116.92319118407664,116.71341375569472,116.50263235497543,116.29112066963583,116.07915041485508,115.86699082538433,115.6549081546895,115.44316518222925,115.23202072995848,115.02172918912801,114.8125400584349,114.60469749455336,114.39843987605448,114.19399938169434,113.99160158402213,113.79146505922843,113.5938010141194,113.39881293106714,113.20669623174834,113.01763796044176,112.83181648761415,112.64940123447788,112.47055241915872,112.29542082506185,112.12414759197604,111.95686403040206,111.79369145953967,111.63474106931106,111.48011380674399,111.3299002869784,111.18418072910436,111.04302491697634,110.90649218509229,110.77463142956135,110.64748114412556,110.52506948113665,110.40741433732885,110.29452346416498,110.18639460247242,110.08301564102221,109.98436479864522,109.89041082941652,109.80111325038133,109.71642259123469,109.63628066531159,109.56062086118541,109.48936845411953,109.42244093656186,109.35974836682179,109.30119373501795,109.24667334533913,109.19607721361388,109.14928947914262,109.10618882970505,109.06664893861816,109.0305389126854,108.99772374984566,108.96806480530175,108.9414202648826,108.91764562437098,108.89659417350963,108.87811748338268,108.86206589585797,108.84828901376663,108.83663619049204,108.82695701763872,108.81910180945444,108.81292208268498,108.80827103055098,108.80500398954999,108.80297889780394,108.80205674369404,108.80210200354833,108.80298306717712,108.80457265008148,108.80674819119663,108.80939223506921,108.81239279741021,108.81564371300901,108.8190449650433,108.82250299486833,108.82593099142436,108.82924915945578,108.83238496579419,108.8352733630183,108.83785698986634,108.84008634784077,108.8419199535122,108.84332446609561,108.8442747899431,108.8447541516651]}],"reportKeys":["time","cpuTime","cycles","iters","allocated","numGcs","bytesCopied","mutatorWallSeconds","mutatorCpuSeconds","gcWallSeconds","gcCpuSeconds"],"reportNumber":0,"reportName":"reduce (1 threads)","reportOutliers":{"highSevere":0,"highMild":0,"lowMild":0,"samplesSeen":3,"lowSevere":0},"reportMeasured":[[2.243047423660755,2.245257239,5158990185,1,15118640,29,114896,2.2426909670000006,2.2445199999999996,3.639139999999999e-4,2.2445199999999996],[4.489434488117695,4.49402793,10325659349,2,31278864,60,231008,4.488770121,4.492779,6.717770000000001e-4,4.492779],[6.743434727191925,6.7502555000000015,15509836368,3,46918168,90,349216,6.742403440999999,6.749267,1.0380849999999998e-3,6.749267],[9.008239954710007,9.01701726,20718866927,4,62557648,120,468256,9.006838180000003,9.016682,1.4091220000000005e-3,9.016682]]}]]

==> data/nbody-reducer/reducer-data/IntegerSumReduction2-10.csv <==
PROGNAME,VARIANT,ARGS,HOSTNAME,RUNID,CI_BUILD_ID,THREADS,DATETIME,MINTIME,MEDIANTIME,MAXTIME,MINTIME_PRODUCTIVITY,MEDIANTIME_PRODUCTIVITY,MAXTIME_PRODUCTIVITY,ALLTIMES,TRIALS,COMPILER,COMPILE_FLAGS,RUNTIME_FLAGS,ENV_VARS,BENCH_VERSION,BENCH_FILE,UNAME,PROCESSOR,TOPOLOGY,GIT_BRANCH,GIT_HASH,GIT_DEPTH,WHO,ETC_ISSUE,LSPCI,FULL_LOG,MEDIANTIME_ALLOCRATE,MEDIANTIME_MEMFOOTPRINT,ALLJITTIMES,RETRIES,CAPABILITIES,BYTES_ALLOC,BYTES_COPIED,NUMGC,CPUTIME,CYCLES,RSQR_TIME_FIT,RSQR_TIME_LOW
"reduce (10 threads)","criterion","","c-swarm","c-swarm_1478482306","","0","2016-11-07 01:31:46.487214 UTC","0.3885731250047681","0.4006859265267845","0.41629736870527445","","0.9993724173006676","","","1","","","","[[]]","0.0","","Linux c-swarm 3.13.0-65-generic #105-Ubuntu SMP Mon Sep 21 18:50:58 UTC 2015 x86_64 x86_64 x86_64 GNU/Linux","","","dpj","8ff4145a7bdc29e4e2a5fb669b97f12fdb5065e3","100","","","","","61147567","","","0","10.0","2.450096959999997e7","285573.5999999997","4.899999999999995","3.9719886132999953","9.21577404099999e8","0.9997559181560874","0.999706593737753"


==> data/nbody-reducer/reducer-data/IntegerSumReduction2-10.json <==
["criterio","1.1.3.1",[{"reportAnalysis":{"anMean":{"estUpperBound":0.40345966128412997,"estLowerBound":0.4004204241723231,"estPoint":0.4021365825730509,"estConfidenceLevel":0.95},"anRegress":[{"regRSquare":{"estUpperBound":1,"estLowerBound":0.999706593737753,"estPoint":0.9997559181560874,"estConfidenceLevel":0.95},"regResponder":"time","regCoeffs":{"y":{"estUpperBound":2.605447918176705e-2,"estLowerBound":-4.762943089008947e-2,"estPoint":7.447946816684013e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.41629736870527445,"estLowerBound":0.3885731250047681,"estPoint":0.4006859265267845,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9861336202820646,"estPoint":0.9962835687401563,"estConfidenceLevel":0.95},"regResponder":"allocated","regCoeffs":{"y":{"estUpperBound":9148919.999999901,"estLowerBound":-1.5403560000000356e7,"estPoint":-731031.999999923,"estConfidenceLevel":0.95},"iters":{"estUpperBound":2.84935200000001e7,"estLowerBound":2.0309360000000045e7,"estPoint":2.450096959999997e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9746129327443224,"estPoint":0.9929076224025415,"estConfidenceLevel":0.95},"regResponder":"bytesCopied","regCoeffs":{"y":{"estUpperBound":126455.99999999886,"estLowerBound":-212832.00000000087,"estPoint":-56507.99999999922,"estConfidenceLevel":0.95},"iters":{"estUpperBound":340135.9999999998,"estLowerBound":213720.00000000052,"estPoint":285573.5999999997,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9997066665296637,"estPoint":0.9997560165629765,"estConfidenceLevel":0.95},"regResponder":"cycles","regCoeffs":{"y":{"estUpperBound":5.990831600000125e7,"estLowerBound":-1.09537480000003e8,"estPoint":1.712803200000256e7,"estConfidenceLevel":0.95},"iters":{"estUpperBound":9.574799270000008e8,"estLowerBound":8.937283359999994e8,"estPoint":9.21577404099999e8,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9803921568627451,"estPoint":0.9942028985507246,"estConfidenceLevel":0.95},"regResponder":"numGcs","regCoeffs":{"y":{"estUpperBound":1.9999999999999782,"estLowerBound":-4.000000000000024,"estPoint":1.5384971924613805e-14,"estConfidenceLevel":0.95},"iters":{"estUpperBound":null,"estLowerBound":4.00000000000001,"estPoint":4.899999999999995,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":null,"estPoint":0.9997579497418139,"estConfidenceLevel":0.95},"regResponder":"mutatorWallSeconds","regCoeffs":{"y":{"estUpperBound":2.6105392000000546e-2,"estLowerBound":-4.717156900000551e-2,"estPoint":7.541974500000814e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.4159442070000015,"estLowerBound":0.3883432579999996,"estPoint":0.4004338970999996,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9579604908258503,"estPoint":0.9819816966903099,"estConfidenceLevel":0.95},"regResponder":"gcWallSeconds","regCoeffs":{"y":{"estUpperBound":3.6983999999996704e-5,"estLowerBound":-4.4720400000000063e-4,"estPoint":-8.155199999999925e-5,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.5308900000000017e-4,"estLowerBound":1.9169300000000132e-4,"estPoint":2.514631999999997e-4,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9999680373527369,"estPoint":0.9999770998998024,"estConfidenceLevel":0.95},"regResponder":"cpuTime","regCoeffs":{"y":{"estUpperBound":0.19496884900006506,"estLowerBound":-3.667301299999826e-2,"estPoint":8.839474000010391e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":4.000331931999998,"estLowerBound":3.9196652229999813,"estPoint":3.9719886132999953,"estConfidenceLevel":0.95}}}],"anStdDev":{"estUpperBound":2.291639550001807e-3,"estLowerBound":0,"estPoint":2.038362246260514e-3,"estConfidenceLevel":0.95},"anOutlierVar":{"ovFraction":0.1875,"ovDesc":"moderate","ovEffect":"Moderate"},"anOverhead":2.805417530681789e-6},"reportKDEs":[{"kdeValues":[0.4000235005589994,0.4000610051523843,0.4000985097457692,0.40013601433915413,0.40017351893253905,0.40021102352592397,0.4002485281193089,0.4002860327126938,0.4003235373060787,0.40036104189946364,0.40039854649284856,0.4004360510862335,0.4004735556796184,0.4005110602730033,0.40054856486638823,0.40058606945977315,0.4006235740531581,0.40066107864654305,0.40069858323992796,0.4007360878333129,0.4007735924266978,0.4008110970200827,0.40084860161346764,0.40088610620685255,0.4009236108002375,0.4009611153936224,0.4009986199870073,0.40103612458039223,0.40107362917377715,0.40111113376716206,0.401148638360547,0.4011861429539319,0.4012236475473168,0.40126115214070174,0.40129865673408666,0.4013361613274716,0.4013736659208565,0.4014111705142414,0.40144867510762633,0.40148617970101125,0.40152368429439617,0.4015611888877811,0.401598693481166,0.4016361980745509,0.40167370266793584,0.40171120726132076,0.4017487118547057,0.4017862164480906,0.40182372104147557,0.4018612256348605,0.4018987302282454,0.4019362348216303,0.40197373941501524,0.40201124400840016,0.4020487486017851,0.40208625319517,0.4021237577885549,0.40216126238193983,0.40219876697532475,0.40223627156870967,0.4022737761620946,0.4023112807554795,0.4023487853488644,0.40238628994224934,0.40242379453563426,0.4024612991290192,0.4024988037224041,0.402536308315789,0.40257381290917393,0.40261131750255885,0.40264882209594377,0.4026863266893287,0.4027238312827136,0.4027613358760985,0.40279884046948344,0.40283634506286836,0.4028738496562533,0.4029113542496382,0.4029488588430231,0.40298636343640803,0.403023868029793,0.4030613726231779,0.40309887721656285,0.40313638180994776,0.4031738864033327,0.4032113909967176,0.4032488955901025,0.40328640018348744,0.40332390477687236,0.4033614093702573,0.4033989139636422,0.4034364185570271,0.40347392315041203,0.40351142774379695,0.40354893233718186,0.4035864369305668,0.4036239415239517,0.4036614461173366,0.40369895071072154,0.40373645530410646,0.4037739598974914,0.4038114644908763,0.4038489690842612,0.40388647367764613,0.40392397827103105,0.40396148286441597,0.4039989874578009,0.4040364920511858,0.4040739966445707,0.40411150123795564,0.40414900583134056,0.40418651042472553,0.40422401501811045,0.40426151961149537,0.4042990242048803,0.4043365287982652,0.4043740333916501,0.40441153798503504,0.40444904257841996,0.4044865471718049,0.4045240517651898,0.4045615563585747,0.40459906095195963,0.40463656554534455,0.40467407013872947,0.4047115747321144,0.4047490793254993,0.4047865839188842],"kdeType":"time","kdePDF":[243.78608489873906,243.75697138747196,243.69878226687132,243.61159327251974,243.49551783721117,243.35070688662256,243.17734856748672,242.97566790879054,242.74592641664992,242.4884216036422,242.20348645350413,241.89148882222767,241.55283077671348,241.18794787226022,240.79730837029192,240.38141239784193,239.94079105042957,239.47600544007793,238.98764569033236,238.47632988024785,237.9427029394167,237.3874354962114,236.81122268151248,236.2147828902879,235.59885650347906,234.96420457273462,234.31160747061494,233.64186350896688,232.95578752824153,232.25420946059216,231.5379728696559,230.8079334699751,230.06495762906826,229.30992085520523,228.5437062739804,227.76720309681184,226.98130508452132,226.18690900917306,225.38491311735902,224.57621559813376,223.76171305879515,222.94229901170957,222.11886237536035,221.29228599278613,220.46344517054263,219.63320624129372,218.80242515309183,217.97194608836475,217.14260011556638,216.31520387639176,215.49055831138136,214.66944742667164,213.85263710455564,213.04087396043823,212.23488424866366,211.43537281959775,210.64302213023097,209.85849131045805,209.08241528706117,208.31540396730318,207.55804148389478,206.81088550296903,206.07446659654514,205.34928768081957,204.63582352146398,203.9345203069584,203.24579529081743,202.5700365034125,201.90760253391514,201.25882238272504,200.6239953845647,200.00339120225638,199.39724989101353,198.80578203290898,198.22916894099728,197.66756293240104,197.12108766948344,196.5898385680649,196.07388327145705,195.57326218892578,195.08798909701613,194.61805180201404,194.16341286164928,193.72401036399376,193.29975876134625,192.89054975675438,192.49625324067298,192.11671827512765,191.75177412261473,191.40123131684982,191.06488277235573,190.74250492977458,190.4338589336847,190.1386918396118,189.8567378468391,189.5877195535449,189.33134923073197,189.08733011135553,188.85535769101023,188.63512103650075,188.42630409859402,188.2285870252352,188.0416474715038,187.8651619025927,187.69880688610687,187.5422603700061,187.39520294255277,187.2573190706724,187.12829831319408,187.0078365055035,186.89563691222332,186.79141134461938,186.6948812395338,186.60577869674984,186.5238474718121,186.44884392145076,186.3805378988919,186.3187135964792,186.26317033318165,186.2137232847188,186.17020415419952,186.13246178134096,186.10036268851005,186.07379156201122,186.05265166723197,186.0368651964452,186.02637354826635,186.02113753795498]}],"reportKeys":["time","cpuTime","cycles","iters","allocated","numGcs","bytesCopied","mutatorWallSeconds","mutatorCpuSeconds","gcWallSeconds","gcCpuSeconds"],"reportNumber":0,"reportName":"reduce (10 threads)","reportOutliers":{"highSevere":0,"highMild":0,"lowMild":0,"samplesSeen":3,"lowSevere":0},"reportMeasured":[[0.4146276041865349,3.9636589189999967,953636652,1,23670408,5,213760,0.41444864999999975,3.963783999999997,1.9083899999999994e-4,3.963783999999997],[0.8032007291913033,7.963990850999998,1847364988,2,49767640,10,553896,0.8027919079999997,7.954044000000003,4.2036999999999977e-4,7.954044000000003],[1.2012626752257347,11.953964518,2762902301,3,70077000,14,767616,1.200661052,11.953137000000005,6.120630000000004e-4,11.953137000000005],[1.6175600439310074,15.873629740999995,3720382228,4,98570520,20,1094432,1.616605259,15.845950000000002,9.651519999999995e-4,15.845950000000002]]}]]

==> data/nbody-reducer/reducer-data/IntegerSumReduction2-11.csv <==
PROGNAME,VARIANT,ARGS,HOSTNAME,RUNID,CI_BUILD_ID,THREADS,DATETIME,MINTIME,MEDIANTIME,MAXTIME,MINTIME_PRODUCTIVITY,MEDIANTIME_PRODUCTIVITY,MAXTIME_PRODUCTIVITY,ALLTIMES,TRIALS,COMPILER,COMPILE_FLAGS,RUNTIME_FLAGS,ENV_VARS,BENCH_VERSION,BENCH_FILE,UNAME,PROCESSOR,TOPOLOGY,GIT_BRANCH,GIT_HASH,GIT_DEPTH,WHO,ETC_ISSUE,LSPCI,FULL_LOG,MEDIANTIME_ALLOCRATE,MEDIANTIME_MEMFOOTPRINT,ALLJITTIMES,RETRIES,CAPABILITIES,BYTES_ALLOC,BYTES_COPIED,NUMGC,CPUTIME,CYCLES,RSQR_TIME_FIT,RSQR_TIME_LOW
"reduce (11 threads)","criterion","","c-swarm","c-swarm_1478482318","","0","2016-11-07 01:31:57.812026 UTC","0.3974901288747786","0.39999674782156897","0.4019597247242922","","0.9993506257417102","","","1","","","","[[]]","0.0","","Linux c-swarm 3.13.0-65-generic #105-Ubuntu SMP Mon Sep 21 18:50:58 UTC 2015 x86_64 x86_64 x86_64 GNU/Linux","","","dpj","8ff4145a7bdc29e4e2a5fb669b97f12fdb5065e3","100","","","","","63886573","","","0","11.0","2.5554421599999975e7","301711.1999999997","4.699999999999996","4.317760264099994","9.19989845099999e8","0.9999955301513754","0.9999843715008884"


==> data/nbody-reducer/reducer-data/IntegerSumReduction2-11.json <==
["criterio","1.1.3.1",[{"reportAnalysis":{"anMean":{"estUpperBound":0.4000159937612564,"estLowerBound":0.399061845942901,"estPoint":0.39969400722999066,"estConfidenceLevel":0.95},"anRegress":[{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9999843715008884,"estPoint":0.9999955301513754,"estConfidenceLevel":0.95},"regResponder":"time","regCoeffs":{"y":{"estUpperBound":3.1448900699620323e-3,"estLowerBound":-5.794301629064786e-3,"estPoint":-2.8787553310277014e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.4019597247242922,"estLowerBound":0.3974901288747786,"estPoint":0.39999674782156897,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9953990584247443,"estPoint":0.9977371544470564,"estConfidenceLevel":0.95},"regResponder":"allocated","regCoeffs":{"y":{"estUpperBound":9151127.999999886,"estLowerBound":-5730375.999999964,"estPoint":-3000871.9999999334,"estConfidenceLevel":0.95},"iters":{"estUpperBound":2.7229511999999985e7,"estLowerBound":null,"estPoint":2.5554421599999975e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9884606502658825,"estPoint":0.9895728558140817,"estConfidenceLevel":0.95},"regResponder":"bytesCopied","regCoeffs":{"y":{"estUpperBound":161599.99999999898,"estLowerBound":-178127.99999999983,"estPoint":-71207.9999999992,"estConfidenceLevel":0.95},"iters":{"estUpperBound":373407.9999999999,"estLowerBound":235016.00000000032,"estPoint":301711.1999999997,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9999843840796022,"estPoint":0.9999955345755506,"estConfidenceLevel":0.95},"regResponder":"cycles","regCoeffs":{"y":{"estUpperBound":7236739.0000006175,"estLowerBound":-1.3315091000009194e7,"estPoint":-654011.9999972172,"estConfidenceLevel":0.95},"iters":{"estUpperBound":9.245037180000037e8,"estLowerBound":9.142278029999996e8,"estPoint":9.19989845099999e8,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9938650306748467,"estPoint":0.9972911963882618,"estConfidenceLevel":0.95},"regResponder":"numGcs","regCoeffs":{"y":{"estUpperBound":2.0000000000000644,"estLowerBound":-1.0000000000000226,"estPoint":-0.49999999999998695,"estConfidenceLevel":0.95},"iters":{"estUpperBound":5.000000000000011,"estLowerBound":3.999999999999984,"estPoint":4.699999999999996,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9999841111853286,"estPoint":0.9999953882860309,"estConfidenceLevel":0.95},"regResponder":"mutatorWallSeconds","regCoeffs":{"y":{"estUpperBound":3.30134900000027e-3,"estLowerBound":null,"estPoint":-2.0460649999894538e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.4016868070000015,"estLowerBound":0.39718340799999996,"estPoint":0.3997373211999997,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9858403873215736,"estPoint":0.9901421583872257,"estConfidenceLevel":0.95},"regResponder":"gcWallSeconds","regCoeffs":{"y":{"estUpperBound":1.6007499999999808e-4,"estLowerBound":-1.474869999999989e-4,"estPoint":-7.281999999999925e-5,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.0805899999999925e-4,"estLowerBound":1.9383500000000063e-4,"estPoint":2.5974779999999974e-4,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9999751871118182,"estPoint":0.9999927822126635,"estConfidenceLevel":0.95},"regResponder":"cpuTime","regCoeffs":{"y":{"estUpperBound":7.020988399998053e-2,"estLowerBound":-0.1124640820000792,"estPoint":1.2692088000014685e-2,"estConfidenceLevel":0.95},"iters":{"estUpperBound":4.352262549000006,"estLowerBound":4.291371227000008,"estPoint":4.317760264099994,"estConfidenceLevel":0.95}}}],"anStdDev":{"estUpperBound":5.576970315051758e-4,"estLowerBound":0,"estPoint":5.477543566774102e-4,"estConfidenceLevel":0.95},"anOutlierVar":{"ovFraction":0.1875,"ovDesc":"moderate","ovEffect":"Moderate"},"anOverhead":2.9118674339954826e-6},"reportKDEs":[{"kdeValues":[0.3989652499835213,0.3989743771607855,0.39898350433804974,0.39899263151531394,0.3990017586925782,0.3990108858698424,0.39902001304710666,0.39902914022437086,0.3990382674016351,0.3990473945788993,0.3990565217561636,0.3990656489334278,0.399074776110692,0.39908390328795623,0.39909303046522043,0.3991021576424847,0.3991112848197489,0.39912041199701315,0.39912953917427735,0.3991386663515416,0.3991477935288058,0.39915692070607006,0.39916604788333426,0.3991751750605985,0.3991843022378627,0.3991934294151269,0.3992025565923912,0.3992116837696554,0.39922081094691964,0.39922993812418384,0.3992390653014481,0.3992481924787123,0.39925731965597655,0.39926644683324075,0.399275574010505,0.3992847011877692,0.3992938283650334,0.39930295554229767,0.39931208271956187,0.3993212098968261,0.3993303370740903,0.3993394642513546,0.3993485914286188,0.39935771860588304,0.39936684578314724,0.3993759729604115,0.3993851001376757,0.3993942273149399,0.39940335449220415,0.39941248166946836,0.3994216088467326,0.3994307360239968,0.39943986320126107,0.39944899037852527,0.3994581175557895,0.39946724473305373,0.399476371910318,0.3994854990875822,0.3994946262648464,0.39950375344211064,0.39951288061937484,0.3995220077966391,0.3995311349739033,0.39954026215116756,0.39954938932843176,0.399558516505696,0.3995676436829602,0.3995767708602245,0.3995858980374887,0.39959502521475293,0.39960415239201713,0.39961327956928133,0.3996224067465456,0.3996315339238098,0.39964066110107405,0.39964978827833825,0.3996589154556025,0.3996680426328667,0.39967716981013096,0.39968629698739516,0.3996954241646594,0.3997045513419236,0.3997136785191878,0.3997228056964521,0.3997319328737163,0.39974106005098053,0.39975018722824474,0.399759314405509,0.3997684415827732,0.39977756876003745,0.39978669593730165,0.3997958231145659,0.3998049502918301,0.3998140774690943,0.39982320464635857,0.39983233182362277,0.399841459000887,0.3998505861781512,0.3998597133554155,0.3998688405326797,0.39987796770994394,0.39988709488720814,0.3998962220644724,0.3999053492417366,0.3999144764190008,0.39992360359626505,0.39993273077352925,0.3999418579507935,0.3999509851280577,0.39996011230532197,0.39996923948258617,0.3999783666598504,0.3999874938371146,0.3999966210143789,0.4000057481916431,0.40001487536890734,0.40002400254617154,0.40003312972343574,0.4000422569007,0.4000513840779642,0.40006051125522846,0.40006963843249266,0.4000787656097569,0.4000878927870211,0.40009701996428537,0.4001061471415496,0.40011527431881383,0.40012440149607803],"kdeType":"time","kdePDF":[800.0747502861485,799.5759982779905,798.5800575650562,797.090050496962,795.1106499715287,792.6480667282814,789.7100324817998,786.3057789588448,782.4460129182705,778.1428872473548,773.4099682420567,768.2621991919182,762.7158604026474,756.7885258008814,750.499016276058,743.8673499237889,736.9146893634276,729.6632863097865,722.1364235849884,714.3583547613732,706.3542416300796,698.1500896925131,689.7726818732922,681.2495106535771,672.6087088228622,663.8789790454917,655.089522435315,646.2699663281791,637.4502914373448,628.6607585715903,619.9318350897115,611.2941212585471,602.7782766745273,594.4149469012783,586.2346904680237,578.2679063655665,570.5447621685919,563.0951229049942,555.9484807850349,549.1338858954184,542.679877955998,536.6144192297838,530.964828670409,525.7577173851641,521.0189254863302,516.7734603987409,513.0454366874757,509.8580174662022,507.23335744414953,505.1925476678143,503.75556201250856,502.94120547848763,502.7670643469075,503.24945825192253,504.4033942271116,506.24252278676295,508.7790961055695,512.0239283636657,515.9863583278316,520.6742142437723,526.0937811188224,532.2497704788283,539.1452926875605,546.7818319213283,555.1592238957908,564.2756364457795,574.1275530625433,584.7097594957146,596.01533352975,608.0356380461262,620.7603174834787,634.1772978076651,648.272790102737,663.0312978915308,678.4356282913999,694.4669071060041,711.104597948481,728.3265254842149,746.1089028732866,764.4263634830123,783.2519969302604,802.5573895010298,822.3126689815421,842.4865539204716,863.0464073264053,883.9582947877834,905.1870469850128,926.6963265457529,948.4486991751276,970.4057089725158,992.5279578260993,1014.7751887553194,1037.106373050242,1059.4798010354234,1081.8531762646317,1104.1837129315916,1126.4282362612173,1148.543285625461,1170.485220108368,1192.210326226076,1213.674927489745,1234.8354954826625,1255.6487621073843,1276.0718326447259,1296.062299253951,1315.5783545326565,1334.5789047457981,1353.023682326082,1370.8733572426952,1388.0896468321027,1404.6354236834954,1420.4748211724268,1435.573336239323,1449.897929014841,1463.417118901543,1476.1010767309688,1487.9217126269898,1498.852759220152,1508.869849873606,1517.950591599046,1526.0746323607618,1533.2237224873522,1539.3817699337285,1544.5348891606359,1548.6714434248897,1551.7820803007176,1553.8597602808707,1554.8997783353307]}],"reportKeys":["time","cpuTime","cycles","iters","allocated","numGcs","bytesCopied","mutatorWallSeconds","mutatorCpuSeconds","gcWallSeconds","gcCpuSeconds"],"reportNumber":0,"reportName":"reduce (11 threads)","reportOutliers":{"highSevere":0,"highMild":0,"lowMild":0,"samplesSeen":3,"lowSevere":0},"reportMeasured":[[0.4006350189447403,4.334508976000002,921464542,1,21499136,4,195280,0.4004847570000001,4.249845999999998,1.6057200000000032e-4,4.249845999999998],[0.798125147819519,8.652952337999999,1835692345,2,48728648,9,568688,0.7976681650000002,8.550286999999997,4.6863099999999974e-4,8.550286999999997],[1.2000848725438118,12.944323564999998,2760196063,3,75584280,14,866648,1.199354972,12.750077000000005,7.415799999999999e-4,12.750077000000005],[1.5999709367752075,17.296586114,3679929453,4,97728664,18,1101664,1.5990468920000005,17.055963000000006,9.354150000000002e-4,17.055963000000006]]}]]

==> data/nbody-reducer/reducer-data/IntegerSumReduction2-12.csv <==
PROGNAME,VARIANT,ARGS,HOSTNAME,RUNID,CI_BUILD_ID,THREADS,DATETIME,MINTIME,MEDIANTIME,MAXTIME,MINTIME_PRODUCTIVITY,MEDIANTIME_PRODUCTIVITY,MAXTIME_PRODUCTIVITY,ALLTIMES,TRIALS,COMPILER,COMPILE_FLAGS,RUNTIME_FLAGS,ENV_VARS,BENCH_VERSION,BENCH_FILE,UNAME,PROCESSOR,TOPOLOGY,GIT_BRANCH,GIT_HASH,GIT_DEPTH,WHO,ETC_ISSUE,LSPCI,FULL_LOG,MEDIANTIME_ALLOCRATE,MEDIANTIME_MEMFOOTPRINT,ALLJITTIMES,RETRIES,CAPABILITIES,BYTES_ALLOC,BYTES_COPIED,NUMGC,CPUTIME,CYCLES,RSQR_TIME_FIT,RSQR_TIME_LOW
"reduce (12 threads)","criterion","","c-swarm","c-swarm_1478482329","","0","2016-11-07 01:32:09.10586 UTC","0.38624347746372273","0.400060703605413","0.42024155706167377","","0.9993516567117882","","","1","","","","[[]]","0.0","","Linux c-swarm 3.13.0-65-generic #105-Ubuntu SMP Mon Sep 21 18:50:58 UTC 2015 x86_64 x86_64 x86_64 GNU/Linux","","","dpj","8ff4145a7bdc29e4e2a5fb669b97f12fdb5065e3","100","","","","","64101352","","","0","12.0","2.5644431999999974e7","310296.7999999997","4.399999999999995","4.674408043299996","9.201364324999989e8","0.9997171766804062","0.9991122300787212"


==> data/nbody-reducer/reducer-data/IntegerSumReduction2-12.json <==
["criterio","1.1.3.1",[{"reportAnalysis":{"anMean":{"estUpperBound":0.40153194401767206,"estLowerBound":0.3942619283893923,"estPoint":0.39864531860964086,"estConfidenceLevel":0.95},"anRegress":[{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9991122300787212,"estPoint":0.9997171766804062,"estConfidenceLevel":0.95},"regResponder":"time","regCoeffs":{"y":{"estUpperBound":5.003657191991641e-2,"estLowerBound":-5.1957666873935736e-2,"estPoint":-1.6871951520431468e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.42024155706167377,"estLowerBound":0.38624347746372273,"estPoint":0.400060703605413,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9985853559088526,"estPoint":0.999600488827929,"estConfidenceLevel":0.95},"regResponder":"allocated","regCoeffs":{"y":{"estUpperBound":-967647.9999999625,"estLowerBound":-6393200.000000111,"estPoint":-3046451.99999993,"estConfidenceLevel":0.95},"iters":{"estUpperBound":2.683864800000005e7,"estLowerBound":2.412587199999998e7,"estPoint":2.5644431999999974e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9908835337537245,"estPoint":0.9963033259370749,"estConfidenceLevel":0.95},"regResponder":"bytesCopied","regCoeffs":{"y":{"estUpperBound":22559.99999999871,"estLowerBound":-152511.99999999977,"estPoint":-73555.99999999919,"estConfidenceLevel":0.95},"iters":{"estUpperBound":366423.9999999999,"estLowerBound":278888.0000000006,"estPoint":310296.7999999997,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9991121903195913,"estPoint":0.9997171720172023,"estConfidenceLevel":0.95},"regResponder":"cycles","regCoeffs":{"y":{"estUpperBound":1.1509756100001152e8,"estLowerBound":-1.194935050000041e8,"estPoint":-3871520.9999971753,"estConfidenceLevel":0.95},"iters":{"estUpperBound":9.665525810000019e8,"estLowerBound":8.883555589999969e8,"estPoint":9.201364324999989e8,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9938650306748467,"estPoint":0.9979381443298969,"estConfidenceLevel":0.95},"regResponder":"numGcs","regCoeffs":{"y":{"estUpperBound":0.9999999999999832,"estLowerBound":-2.0000000000000377,"estPoint":-0.49999999999998707,"estConfidenceLevel":0.95},"iters":{"estUpperBound":5.000000000000015,"estLowerBound":3.9999999999999947,"estPoint":4.399999999999995,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9991137336855862,"estPoint":0.9997170299891786,"estConfidenceLevel":0.95},"regResponder":"mutatorWallSeconds","regCoeffs":{"y":{"estUpperBound":4.996508600000071e-2,"estLowerBound":-5.188165000000097e-2,"estPoint":-1.608885999999014e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.41997553600000065,"estLowerBound":0.3860266239999998,"estPoint":0.39980136999999966,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9947440313448878,"estPoint":0.9956943572398395,"estConfidenceLevel":0.95},"regResponder":"gcWallSeconds","regCoeffs":{"y":{"estUpperBound":8.28969999999949e-5,"estLowerBound":-1.1785099999999986e-4,"estPoint":-6.716699999999939e-5,"estConfidenceLevel":0.95},"iters":{"estUpperBound":2.92371e-4,"estLowerBound":2.1684200000000146e-4,"estPoint":2.593766999999998e-4,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9998752898400133,"estPoint":0.9999541954674467,"estConfidenceLevel":0.95},"regResponder":"cpuTime","regCoeffs":{"y":{"estUpperBound":8.913076599996242e-2,"estLowerBound":null,"estPoint":-1.705278049998826e-2,"estConfidenceLevel":0.95},"iters":{"estUpperBound":4.768598382000014,"estLowerBound":4.620309673000018,"estPoint":4.674408043299996,"estConfidenceLevel":0.95}}}],"anStdDev":{"estUpperBound":4.9997818691291445e-3,"estLowerBound":0,"estPoint":4.330927780253105e-3,"estConfidenceLevel":0.95},"anOutlierVar":{"ovFraction":0.1875,"ovDesc":"moderate","ovEffect":"Moderate"},"anOverhead":3.180941255844673e-6},"reportKDEs":[{"kdeValues":[0.3933959407669829,0.3934777663691003,0.39355959197121776,0.39364141757333515,0.3937232431754526,0.39380506877757,0.39388689437968744,0.3939687199818048,0.3940505455839223,0.39413237118603967,0.3942141967881571,0.3942960223902745,0.39437784799239195,0.39445967359450934,0.3945414991966268,0.3946233247987442,0.3947051504008616,0.394786976002979,0.39486880160509646,0.39495062720721386,0.3950324528093313,0.3951142784114487,0.39519610401356614,0.39527792961568353,0.395359755217801,0.39544158081991837,0.39552340642203576,0.3956052320241532,0.3956870576262706,0.39576888322838805,0.39585070883050544,0.3959325344326229,0.3960143600347403,0.3960961856368577,0.3961780112389751,0.39625983684109256,0.39634166244320995,0.3964234880453274,0.3965053136474448,0.39658713924956224,0.39666896485167963,0.3967507904537971,0.39683261605591447,0.3969144416580319,0.3969962672601493,0.39707809286226675,0.39715991846438414,0.3972417440665016,0.397323569668619,0.39740539527073643,0.3974872208728538,0.3975690464749712,0.39765087207708866,0.39773269767920605,0.3978145232813235,0.3978963488834409,0.39797817448555833,0.3980600000876757,0.39814182568979317,0.39822365129191056,0.398305476894028,0.3983873024961454,0.39846912809826285,0.39855095370038024,0.3986327793024977,0.3987146049046151,0.3987964305067325,0.3988782561088499,0.39896008171096736,0.39904190731308475,0.3991237329152022,0.3992055585173196,0.39928738411943704,0.39936920972155443,0.3994510353236719,0.39953286092578927,0.39961468652790666,0.3996965121300241,0.3997783377321415,0.39986016333425894,0.39994198893637634,0.4000238145384938,0.4001056401406112,0.4001874657427286,0.400269291344846,0.40035111694696346,0.40043294254908085,0.4005147681511983,0.4005965937533157,0.40067841935543314,0.4007602449575505,0.400842070559668,0.40092389616178536,0.4010057217639028,0.4010875473660202,0.40116937296813765,0.40125119857025504,0.4013330241723725,0.4014148497744899,0.4014966753766073,0.4015785009787247,0.40166032658084216,0.40174215218295956,0.40182397778507695,0.4019058033871944,0.4019876289893118,0.40206945459142923,0.4021512801935466,0.40223310579566407,0.40231493139778146,0.4023967569998989,0.4024785826020163,0.40256040820413375,0.40264223380625114,0.4027240594083686,0.402805885010486,0.4028877106126034,0.4029695362147208,0.40305136181683826,0.40313318741895565,0.4032150130210731,0.4032968386231905,0.40337866422530794,0.40346048982742533,0.4035423154295428,0.40362414103166017,0.40370596663377756,0.403787792235895],"kdeType":"time","kdePDF":[96.61526909352747,96.61258034957893,96.60721043790608,96.59917449180709,96.58849516340213,96.57520256637527,96.55933419985485,96.54093485362382,96.52005649489745,96.49675813695457,96.47110568995106,96.44317179429126,96.41303563697565,96.38078275138535,96.34650480100673,96.3102993476376,96.27226960465681,96.23252417597492,96.19117678131965,96.14834596854375,96.10415481367414,96.05873060945231,96.01220454314326,95.96471136441701,95.91638904413041,95.86737842485921,95.81782286404982,95.76786787067834,95.71766073631903,95.66735016153761,95.61708587853589,95.5670182709822,95.51729799196784,95.46807558103399,95.41950108121452,95.37172365703884,95.32489121443614,95.27915002347568,95.23464434487117,95.19151606116512,95.14990431349844,95.10994514485442,95.07177115064997,95.0355111375279,95.00128979118314,94.96922735403233,94.93943931351205,94.91203610176353,94.88712280743309,94.86479890028832,94.84515796931662,94.82828747494045,94.81426851594867,94.80317561170622,94.79507650016829,94.79003195218527,94.78809560254564,94.78931379816298,94.7937254637721,94.80136198545596,94.81224711228323,94.82639687629165,94.84381953100865,94.86451550865634,94.88847739614283,94.91568992989743,94.94613000956176,94.97976673050431,95.01656143508096,95.0564677825198,95.09943183726381,95.14539217556202,95.19428001005579,95.24601933206549,95.30052707123969,95.35771327218907,95.41748128768741,95.47972798798189,95.54434398571851,95.6112138759509,95.68021649066547,95.7512251672225,95.82410803007897,95.8987282851293,95.9749445259693,96.05261105136167,96.13157819315468,96.21169265388164,96.29279785324566,96.37473428267384,96.45733986710613,96.54045033316699,96.62389958285326,96.70752007185877,96.7911431916453,96.87459965436081,96.95771987969908,97.04033438279093,97.12227416221359,97.20337108720597,97.28345828317849,97.36237051461006,97.43994456443185,97.51601960900453,97.59043758780685,97.66304356696519,97.73368609576907,97.80221755533273,97.86849449858225,97.93237798076821,97.99373387972489,98.05243320512251,98.10835239598413,98.16137360576607,98.21138497433097,98.258280886172,98.3019622142809,98.34233654908407,98.37931841190813,98.4128294524716,98.44279862993686,98.4691623770963,98.49186474730523,98.51085754381506,98.5261004312023,98.53756102863005,98.54521498472289,98.54904603387746]}],"reportKeys":["time","cpuTime","cycles","iters","allocated","numGcs","bytesCopied","mutatorWallSeconds","mutatorCpuSeconds","gcWallSeconds","gcCpuSeconds"],"reportNumber":0,"reportName":"reduce (12 threads)","reportOutliers":{"highSevere":0,"highMild":0,"lowMild":0,"samplesSeen":3,"lowSevere":0},"reportMeasured":[[0.4015553221106529,4.677401246999999,923582549,1,23158224,4,213912,0.4013921939999996,4.673121000000002,1.7452000000000006e-4,4.673121000000002],[0.7885254472494125,9.329750112,1813611657,2,47284096,8,580336,0.7880694220000004,9.305236,4.668910000000001e-4,9.305236],[1.2087670043110847,13.950059785000008,2780164238,3,74122744,13,859224,1.2080449580000003,13.913849999999996,7.33423e-4,13.913849999999996],[1.595010481774807,18.718658167,3668519797,4,99693448,17,1155272,1.5940715819999998,18.676676,9.502650000000005e-4,18.676676]]}]]

==> data/nbody-reducer/reducer-data/IntegerSumReduction2-13.csv <==
PROGNAME,VARIANT,ARGS,HOSTNAME,RUNID,CI_BUILD_ID,THREADS,DATETIME,MINTIME,MEDIANTIME,MAXTIME,MINTIME_PRODUCTIVITY,MEDIANTIME_PRODUCTIVITY,MAXTIME_PRODUCTIVITY,ALLTIMES,TRIALS,COMPILER,COMPILE_FLAGS,RUNTIME_FLAGS,ENV_VARS,BENCH_VERSION,BENCH_FILE,UNAME,PROCESSOR,TOPOLOGY,GIT_BRANCH,GIT_HASH,GIT_DEPTH,WHO,ETC_ISSUE,LSPCI,FULL_LOG,MEDIANTIME_ALLOCRATE,MEDIANTIME_MEMFOOTPRINT,ALLJITTIMES,RETRIES,CAPABILITIES,BYTES_ALLOC,BYTES_COPIED,NUMGC,CPUTIME,CYCLES,RSQR_TIME_FIT,RSQR_TIME_LOW
"reduce (13 threads)","criterion","","c-swarm","c-swarm_1478482340","","0","2016-11-07 01:32:20.317352 UTC","0.3844471573829654","0.39656616374850223","0.4070811048150056","","0.9992823378823388","","","1","","","","[[]]","0.0","","Linux c-swarm 3.13.0-65-generic #105-Ubuntu SMP Mon Sep 21 18:50:58 UTC 2015 x86_64 x86_64 x86_64 GNU/Linux","","","dpj","8ff4145a7bdc29e4e2a5fb669b97f12fdb5065e3","100","","","","","67991360","","","0","13.0","2.6963072799999975e7","361100.79999999964","4.299999999999995","5.0165785962999925","9.12099412299999e8","0.9998887009863667","0.9995913229639354"


==> data/nbody-reducer/reducer-data/IntegerSumReduction2-13.json <==
["criterio","1.1.3.1",[{"reportAnalysis":{"anMean":{"estUpperBound":0.3968917703096391,"estLowerBound":0.3934940957287747,"estPoint":0.3953821026333912,"estConfidenceLevel":0.95},"anRegress":[{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9995913229639354,"estPoint":0.9998887009863667,"estConfidenceLevel":0.95},"regResponder":"time","regCoeffs":{"y":{"estUpperBound":4.072945564985166e-2,"estLowerBound":-2.7172386646268906e-2,"estPoint":-3.4395568072783773e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.4070811048150056,"estLowerBound":0.3844471573829654,"estPoint":0.39656616374850223,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9904522206506611,"estPoint":0.9956937962979572,"estConfidenceLevel":0.95},"regResponder":"allocated","regCoeffs":{"y":{"estUpperBound":2303687.9999998854,"estLowerBound":-1.3383063999999963e7,"estPoint":-6019547.999999933,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.216551999999998e7,"estLowerBound":2.4322144000000052e7,"estPoint":2.6963072799999975e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9979008457061379,"estPoint":0.9979959612396977,"estConfidenceLevel":0.95},"regResponder":"bytesCopied","regCoeffs":{"y":{"estUpperBound":-33624.00000000107,"estLowerBound":-212935.99999999962,"estPoint":-157887.9999999991,"estConfidenceLevel":0.95},"iters":{"estUpperBound":397903.9999999998,"estLowerBound":325552.00000000035,"estPoint":361100.79999999964,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9995913130202321,"estPoint":0.999888695402019,"estConfidenceLevel":0.95},"regResponder":"cycles","regCoeffs":{"y":{"estUpperBound":9.36906589999962e7,"estLowerBound":-6.248482000000368e7,"estPoint":-7902417.499997224,"estConfidenceLevel":0.95},"iters":{"estUpperBound":9.362829070000017e8,"estLowerBound":8.842244140000012e8,"estPoint":9.12099412299999e8,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9938650306748467,"estPoint":0.9967654986522911,"estConfidenceLevel":0.95},"regResponder":"numGcs","regCoeffs":{"y":{"estUpperBound":5.226497966663777e-14,"estLowerBound":-1.9999999999999942,"estPoint":-0.9999999999999885,"estConfidenceLevel":0.95},"iters":{"estUpperBound":4.999999999999997,"estLowerBound":3.9999999999999942,"estPoint":4.299999999999995,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9995912396619065,"estPoint":0.9998887155805791,"estConfidenceLevel":0.95},"regResponder":"mutatorWallSeconds","regCoeffs":{"y":{"estUpperBound":4.082129199999169e-2,"estLowerBound":-2.7039794000001973e-2,"estPoint":-3.3012409999983654e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.4067964440000008,"estLowerBound":0.3841760820000023,"estPoint":0.39628182379999943,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9995360498542397,"estPoint":0.9995374917237031,"estConfidenceLevel":0.95},"regResponder":"gcWallSeconds","regCoeffs":{"y":{"estUpperBound":-7.918500000000257e-5,"estLowerBound":-1.4795800000000042e-4,"estPoint":-1.2759049999999962e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":2.9815700000000023e-4,"estLowerBound":2.7077999999999944e-4,"estPoint":2.8460069999999984e-4,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.999971832037432,"estPoint":0.9999905992786633,"estConfidenceLevel":0.95},"regResponder":"cpuTime","regCoeffs":{"y":{"estUpperBound":null,"estLowerBound":-6.720542000001008e-2,"estPoint":-7.833886499984358e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":5.045666992000005,"estLowerBound":4.970487421000002,"estPoint":5.0165785962999925,"estConfidenceLevel":0.95}}}],"anStdDev":{"estUpperBound":2.614821117805905e-3,"estLowerBound":0,"estPoint":2.356525340860478e-3,"estConfidenceLevel":0.95},"anOutlierVar":{"ovFraction":0.18749999999999997,"ovDesc":"moderate","ovEffect":"Moderate"},"anOverhead":3.2630523846971736e-6},"reportKDEs":[{"kdeValues":[0.3930411954259003,0.3930839891553058,0.39312678288471126,0.39316957661411667,0.39321237034352213,0.3932551640729276,0.39329795780233306,0.3933407515317385,0.39338354526114394,0.3934263389905494,0.3934691327199549,0.39351192644936034,0.39355472017876575,0.3935975139081712,0.3936403076375767,0.39368310136698215,0.39372589509638756,0.393768688825793,0.3938114825551985,0.39385427628460395,0.3938970700140094,0.39393986374341483,0.3939826574728203,0.39402545120222576,0.39406824493163123,0.39411103866103664,0.3941538323904421,0.39419662611984757,0.39423941984925304,0.3942822135786585,0.3943250073080639,0.3943678010374694,0.39441059476687484,0.3944533884962803,0.3944961822256858,0.3945389759550912,0.39458176968449665,0.3946245634139021,0.3946673571433076,0.394710150872713,0.39475294460211846,0.3947957383315239,0.3948385320609294,0.39488132579033486,0.39492411951974027,0.39496691324914573,0.3950097069785512,0.39505250070795667,0.3950952944373621,0.39513808816676754,0.395180881896173,0.3952236756255785,0.39526646935498394,0.39530926308438935,0.3953520568137948,0.3953948505432003,0.39543764427260575,0.39548043800201116,0.3955232317314166,0.3955660254608221,0.39560881919022756,0.395651612919633,0.39569440664903843,0.3957372003784439,0.39577999410784936,0.39582278783725483,0.39586558156666024,0.3959083752960657,0.3959511690254712,0.39599396275487664,0.3960367564842821,0.3960795502136875,0.396122343943093,0.39616513767249845,0.3962079314019039,0.3962507251313093,0.3962935188607148,0.39633631259012025,0.3963791063195257,0.3964219000489312,0.3964646937783366,0.39650748750774206,0.39655028123714753,0.396593074966553,0.3966358686959584,0.39667866242536387,0.39672145615476934,0.3967642498841748,0.39680704361358027,0.3968498373429857,0.39689263107239114,0.3969354248017966,0.3969782185312021,0.3970210122606075,0.39706380599001295,0.3971065997194184,0.3971493934488239,0.39719218717822935,0.39723498090763476,0.3972777746370402,0.3973205683664457,0.39736336209585116,0.3974061558252566,0.39744894955466203,0.3974917432840675,0.39753453701347297,0.39757733074287843,0.39762012447228384,0.3976629182016893,0.3977057119310948,0.39774850566050024,0.3977912993899057,0.3978340931193111,0.3978768868487166,0.39791968057812205,0.3979624743075275,0.3980052680369329,0.3980480617663384,0.39809085549574386,0.3981336492251493,0.3981764429545548,0.3982192366839602,0.39826203041336566,0.39830482414277113,0.3983476178721766,0.398390411601582,0.39843320533098747,0.39847599906039294],"kdeType":"time","kdePDF":[219.57988888716167,219.54936815664428,219.48836642941083,219.3969631006492,219.2752770822472,219.1234665861249,218.94172883601686,218.73029970828,218.4894533024445,218.21950144236672,217.92079310897986,217.59371380577988,217.23868485831608,216.85616264909024,216.44663778940236,216.01063422980374,215.54870831094888,215.06144775675762,214.5494706119177,214.01342412587493,213.4539835855675,212.87185109927077,212.26775433402045,211.64244520918135,210.99669854882305,210.33131069565164,209.6470980893334,208.94489581212045,208.22555610476584,207.4899468557796,206.7389500671397,205.97346029962762,205.1943831010056,204.40263342029655,203.59913401146247,202.78481382980726,201.96060642445073,201.12744833023754,200.2862774624516,199.43803151770837,198.58364638439036,197.7240545659792,196.86018362061364,195.99295462017895,195.12328063219204,194.25206522770807,193.38020101842022,192.50856822606872,191.6380332872067,190.76944749630164,189.9036456900662,189.04144497583073,188.1836435066695,187.33101930589822,186.48432914344514,185.64430746649322,184.81166538665929,183.98708972586093,183.17124212287874,182.36475820249296,181.56824680892126,180.78228930514518,180.00743893954925,179.24422028115055,178.49312872452415,177.75463006537342,177.0291601475184,176.31712458191137,175.6188985381061,174.93482660844077,174.26522274500815,173.61037026931467,172.97052195434517,172.345900178575,171.7366971512861,171.14307520837144,170.56516717762665,170.00307681235907,169.45687929196345,168.92662178794868,168.41232409372472,167.9139793163014,167.43155462788218,166.96499207518787,166.51420944418587,166.07910117776265,165.65953934372968,165.2553746504264,164.86643750705036,164.49253912573104,164.13347266224577,163.78901439217705,163.45892491920998,163.1429504121837,162.840823867431,162.55226639286994,162.2769885102521,162.01469147192046,161.76506858838962,161.5278065630297,161.30258683011394,161.08908689248076,160.88698165505943,160.6959447505184,160.51564985331729,160.34577197847207,160.18598876138608,160.03598171514912,159.89543746176994,159.76404893387698,159.64151654350567,159.5275493146798,159.42186597659514,159.32419601432397,159.2342806740759,159.15187392017808,159.0767433410739,159.0086710017791,158.94745424038817,158.89290640637802,158.8448575386223,158.80315498119674,158.76766393523448,158.73826794526795,158.71486931868162,158.6973894770864,158.68576923862173,158.67996903038465]}],"reportKeys":["time","cpuTime","cycles","iters","allocated","numGcs","bytesCopied","mutatorWallSeconds","mutatorCpuSeconds","gcWallSeconds","gcCpuSeconds"],"reportNumber":0,"reportName":"reduce (13 threads)","reportOutliers":{"highSevere":0,"highMild":0,"lowMild":0,"samplesSeen":3,"lowSevere":0},"reportMeasured":[[0.3923245742917061,5.000243319999996,902351243,1,18782456,3,184968,0.3921850220000005,4.996667000000002,1.5019899999999973e-4,4.996667000000002],[0.7869898229837418,10.024128564000002,1810080994,2,50947976,8,582872,0.7865530940000003,9.997704999999996,4.48356e-4,9.997704999999996],[1.194070927798748,15.069795555999995,2746363901,3,75270120,12,943032,1.1933495379999997,15.041847000000004,7.331549999999997e-4,15.041847000000004],[1.578518085181713,20.04028297699999,3630588315,4,100551984,16,1268584,1.5775256200000003,19.972613999999993,1.003935e-3,19.972613999999993]]}]]

==> data/nbody-reducer/reducer-data/IntegerSumReduction2-14.csv <==
PROGNAME,VARIANT,ARGS,HOSTNAME,RUNID,CI_BUILD_ID,THREADS,DATETIME,MINTIME,MEDIANTIME,MAXTIME,MINTIME_PRODUCTIVITY,MEDIANTIME_PRODUCTIVITY,MAXTIME_PRODUCTIVITY,ALLTIMES,TRIALS,COMPILER,COMPILE_FLAGS,RUNTIME_FLAGS,ENV_VARS,BENCH_VERSION,BENCH_FILE,UNAME,PROCESSOR,TOPOLOGY,GIT_BRANCH,GIT_HASH,GIT_DEPTH,WHO,ETC_ISSUE,LSPCI,FULL_LOG,MEDIANTIME_ALLOCRATE,MEDIANTIME_MEMFOOTPRINT,ALLJITTIMES,RETRIES,CAPABILITIES,BYTES_ALLOC,BYTES_COPIED,NUMGC,CPUTIME,CYCLES,RSQR_TIME_FIT,RSQR_TIME_LOW
"reduce (14 threads)","criterion","","c-swarm","c-swarm_1478482351","","0","2016-11-07 01:32:31.490336 UTC","0.3850726410746579","0.39273858964443165","0.39607263356447364","","0.999328902206423","","","1","","","","[[]]","0.0","","Linux c-swarm 3.13.0-65-generic #105-Ubuntu SMP Mon Sep 21 18:50:58 UTC 2015 x86_64 x86_64 x86_64 GNU/Linux","","","dpj","8ff4145a7bdc29e4e2a5fb669b97f12fdb5065e3","100","","","","","68805122","","","0","14.0","2.7022426399999972e7","343196.7999999997","3.999999999999996","5.363254756399994","9.03295655699999e8","0.9999535762798863","0.9999008601850958"


==> data/nbody-reducer/reducer-data/IntegerSumReduction2-14.json <==
["criterio","1.1.3.1",[{"reportAnalysis":{"anMean":{"estUpperBound":0.3929366972622355,"estLowerBound":0.39130667639058064,"estPoint":0.3922440266715774,"estConfidenceLevel":0.95},"anRegress":[{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9999008601850958,"estPoint":0.9999535762798863,"estConfidenceLevel":0.95},"regResponder":"time","regCoeffs":{"y":{"estUpperBound":2.4938240647314577e-2,"estLowerBound":-8.061736822131934e-3,"estPoint":-2.448253333567409e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.39607263356447364,"estLowerBound":0.3850726410746579,"estPoint":0.39273858964443165,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9998155674308336,"estPoint":0.9998541986853792,"estConfidenceLevel":0.95},"regResponder":"allocated","regCoeffs":{"y":{"estUpperBound":-5832007.999999969,"estLowerBound":-9724112.0000004,"estPoint":-6751283.999999924,"estConfidenceLevel":0.95},"iters":{"estUpperBound":2.786293600000011e7,"estLowerBound":2.6430271999999985e7,"estPoint":2.7022426399999972e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9837386114456305,"estPoint":0.9922894386315931,"estConfidenceLevel":0.95},"regResponder":"bytesCopied","regCoeffs":{"y":{"estUpperBound":31031.99999999852,"estLowerBound":-234679.99999999965,"estPoint":-109203.99999999908,"estConfidenceLevel":0.95},"iters":{"estUpperBound":431767.9999999997,"estLowerBound":298912.00000000064,"estPoint":343196.7999999997,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9999008632480063,"estPoint":0.9999535770800702,"estConfidenceLevel":0.95},"regResponder":"cycles","regCoeffs":{"y":{"estUpperBound":5.736661000001283e7,"estLowerBound":-1.8531905000008017e7,"estPoint":-5621396.499997299,"estConfidenceLevel":0.95},"iters":{"estUpperBound":9.109637340000032e8,"estLowerBound":8.856642290000011e8,"estPoint":9.03295655699999e8,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":null,"estLowerBound":1,"estPoint":1,"estConfidenceLevel":0.95},"regResponder":"numGcs","regCoeffs":{"y":{"estUpperBound":-0.9999999999999876,"estLowerBound":-1.0000000000000608,"estPoint":-0.9999999999999898,"estConfidenceLevel":0.95},"iters":{"estUpperBound":4.000000000000017,"estLowerBound":3.999999999999995,"estPoint":3.999999999999996,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9999006615621164,"estPoint":0.9999539442746957,"estConfidenceLevel":0.95},"regResponder":"mutatorWallSeconds","regCoeffs":{"y":{"estUpperBound":2.495122800000033e-2,"estLowerBound":-8.061533999997742e-3,"estPoint":-2.3624919999985037e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.39583522400000065,"estLowerBound":0.3848309700000011,"estPoint":0.39247487329999936,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.989136998706818,"estPoint":0.9945184561157157,"estConfidenceLevel":0.95},"regResponder":"gcWallSeconds","regCoeffs":{"y":{"estUpperBound":1.1147999999999821e-5,"estLowerBound":-1.5414399999999937e-4,"estPoint":-7.361649999999913e-5,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.2014699999999963e-4,"estLowerBound":2.375010000000002e-4,"estPoint":2.6356589999999966e-4,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9999980543672917,"estPoint":0.9999986171545411,"estConfidenceLevel":0.95},"regResponder":"cpuTime","regCoeffs":{"y":{"estUpperBound":1.839176100001833e-2,"estLowerBound":-5.759076800003628e-2,"estPoint":1.5840135000201652e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":5.379948015000011,"estLowerBound":5.352548508999991,"estPoint":5.363254756399994,"estConfidenceLevel":0.95}}}],"anStdDev":{"estUpperBound":1.1997406559286423e-3,"estLowerBound":0,"estPoint":1.053819157727737e-3,"estConfidenceLevel":0.95},"anOutlierVar":{"ovFraction":0.1875,"ovDesc":"moderate","ovEffect":"Moderate"},"anOverhead":4.198767246248926e-6},"reportKDEs":[{"kdeValues":[0.3910988752133832,0.39111850997028375,0.3911381447271843,0.39115777948408487,0.3911774142409854,0.39119704899788593,0.39121668375478647,0.39123631851168705,0.3912559532685876,0.3912755880254881,0.39129522278238865,0.39131485753928924,0.3913344922961898,0.3913541270530903,0.39137376180999084,0.39139339656689137,0.39141303132379196,0.3914326660806925,0.391452300837593,0.39147193559449356,0.39149157035139415,0.3915112051082947,0.3915308398651952,0.39155047462209575,0.3915701093789963,0.39158974413589687,0.3916093788927974,0.39162901364969793,0.39164864840659847,0.39166828316349905,0.3916879179203996,0.3917075526773001,0.39172718743420065,0.39174682219110124,0.3917664569480018,0.3917860917049023,0.39180572646180284,0.39182536121870337,0.39184499597560396,0.3918646307325045,0.391884265489405,0.39190390024630556,0.39192353500320615,0.3919431697601067,0.3919628045170072,0.39198243927390775,0.39200207403080833,0.39202170878770887,0.3920413435446094,0.39206097830150993,0.39208061305841047,0.39210024781531105,0.3921198825722116,0.3921395173291121,0.39215915208601265,0.39217878684291324,0.3921984215998138,0.3922180563567143,0.39223769111361484,0.39225732587051537,0.39227696062741596,0.3922965953843165,0.392316230141217,0.39233586489811756,0.39235549965501815,0.3923751344119187,0.3923947691688192,0.39241440392571975,0.39243403868262033,0.39245367343952087,0.3924733081964214,0.39249294295332193,0.39251257771022247,0.39253221246712305,0.3925518472240236,0.3925714819809241,0.39259111673782465,0.39261075149472524,0.3926303862516258,0.3926500210085263,0.39266965576542684,0.39268929052232737,0.39270892527922796,0.3927285600361285,0.392748194793029,0.39276782954992956,0.39278746430683015,0.3928070990637307,0.3928267338206312,0.39284636857753175,0.39286600333443233,0.39288563809133287,0.3929052728482334,0.39292490760513393,0.39294454236203447,0.39296417711893505,0.3929838118758356,0.3930034466327361,0.39302308138963665,0.39304271614653724,0.3930623509034378,0.3930819856603383,0.39310162041723884,0.39312125517413943,0.39314088993103996,0.3931605246879405,0.393180159444841,0.39319979420174156,0.39321942895864215,0.3932390637155427,0.3932586984724432,0.39327833322934375,0.39329796798624433,0.39331760274314487,0.3933372375000454,0.39335687225694593,0.39337650701384647,0.39339614177074705,0.3934157765276476,0.3934354112845481,0.39345504604144865,0.39347468079834924,0.3934943155552498,0.3935139503121503,0.39353358506905084,0.39355321982595143,0.39357285458285196,0.3935924893397525],"kdeType":"time","kdePDF":[449.40158076927156,449.3588960051016,449.2735836641185,449.14575801695963,448.9755902095875,448.7633079518489,448.50919510314134,448.213591155972,447.8768906183903,447.4995422964705,447.08204847820804,446.62496402038823,446.1288953401689,445.59449931330687,445.0224820811393,444.41359776861003,443.7686471158077,443.0884760256545,442.37397403055326,441.6260726809646,440.84574385904494,440.03399802063353,439.19188236902335,438.3204789640975,437.4209027705516,436.49429964905204,435.54184429431166,434.56473812417954,433.5642071239564,432.54149965025204,431.4978841988001,430.43464714073434,429.35309043191234,428.2545292999483,427.1402899136774,426.0117070398357,424.87012169177945,423.7168787751105,422.55332473509867,421.3808052108104,420.20066270086085,419.0142342457017,417.8228491313464,416.6278266194079,415.4304737082892,414.23208293032366,413.0339301896013,411.8372726451545,410.64334664409097,409.4533657091798,408.2685185852872,407.0899673489546,405.9188455852803,404.75625663614073,403.60327192363513,402.4609293524882,401.3302317949768,400.2121456617718,399.107599561902,398.01748305485347,396.94264549760794,395.8838949892216,394.8419974153125,393.8176755946086,392.8116085294593,391.82443076198325,390.85673183726215,389.9090558747481,388.98190124877954,388.07572037884466,387.19091962995475,386.3278593232243,385.48685385647155,384.6681719343852,383.8720369075152,383.0986272190772,382.3480769582699,381.6204765185434,380.91587335896236,380.23427286655544,379.57563931725696,378.9398969327943,378.3269310306071,377.7365892636394,377.1686829465891,376.6229884649729,376.0992487631212,375.5971749070089,375.1164477176043,374.65671947022895,374.2176156552215,373.79873679502884,373.3996603126759,373.01994244642026,372.6591202052522,372.3167133597826,371.99222646294976,371.68515089487875,371.3949669261563,371.1211457937119,370.8631517834584,370.6204443138093,370.39248001417985,370.17871479258287,369.9786058864502,369.7916138908486,369.6172047583144,369.454851764603,369.30403743473727,369.16425542384457,369.03501234739554,368.91582955559096,368.8062448468035,368.7058141151431,368.61411292740377,368.5307380248459,368.4553087454791,368.38746836273856,368.32688533668454,368.2732544741025,368.2262979941478,368.1857664964427,368.15143982882137,368.1231278522031,368.10067110037426,368.08394133276187,368.0728419785934,368.06730847115136]}],"reportKeys":["time","cpuTime","cycles","iters","allocated","numGcs","bytesCopied","mutatorWallSeconds","mutatorCpuSeconds","gcWallSeconds","gcCpuSeconds"],"reportNumber":0,"reportName":"reduce (14 threads)","reportOutliers":{"highSevere":0,"highMild":0,"lowMild":0,"samplesSeen":3,"lowSevere":0},"reportMeasured":[[0.38812438398599625,5.3709402700000055,892692585,1,20598264,3,197088,0.387970605,5.351922999999999,1.6600300000000007e-4,5.351922999999999],[0.7840835303068161,10.723488779,1803395563,2,47028536,7,628856,0.7836089140000002,10.707196000000003,4.8614999999999986e-4,10.707196000000003],[1.1801561638712883,16.082253277,2714359297,3,73864696,11,927768,1.179444138,16.060502,7.236510000000005e-4,16.060502],[1.5652288049459457,21.462201292000003,3600023526,4,101727632,15,1241440,1.5642751079999995,21.423349,9.653889999999997e-4,21.423349]]}]]

==> data/nbody-reducer/reducer-data/IntegerSumReduction2-15.csv <==
PROGNAME,VARIANT,ARGS,HOSTNAME,RUNID,CI_BUILD_ID,THREADS,DATETIME,MINTIME,MEDIANTIME,MAXTIME,MINTIME_PRODUCTIVITY,MEDIANTIME_PRODUCTIVITY,MAXTIME_PRODUCTIVITY,ALLTIMES,TRIALS,COMPILER,COMPILE_FLAGS,RUNTIME_FLAGS,ENV_VARS,BENCH_VERSION,BENCH_FILE,UNAME,PROCESSOR,TOPOLOGY,GIT_BRANCH,GIT_HASH,GIT_DEPTH,WHO,ETC_ISSUE,LSPCI,FULL_LOG,MEDIANTIME_ALLOCRATE,MEDIANTIME_MEMFOOTPRINT,ALLJITTIMES,RETRIES,CAPABILITIES,BYTES_ALLOC,BYTES_COPIED,NUMGC,CPUTIME,CYCLES,RSQR_TIME_FIT,RSQR_TIME_LOW
"reduce (15 threads)","criterion","","c-swarm","c-swarm_1478482362","","0","2016-11-07 01:32:42.424476 UTC","0.3761240094900126","0.38878422677516894","0.39995713531971017","","0.9992712571121375","","","1","","","","[[]]","0.0","","Linux c-swarm 3.13.0-65-generic #105-Ubuntu SMP Mon Sep 21 18:50:58 UTC 2015 x86_64 x86_64 x86_64 GNU/Linux","","","dpj","8ff4145a7bdc29e4e2a5fb669b97f12fdb5065e3","100","","","","","67894837","","","0","15.0","2.639644159999998e7","361023.19999999966","3.599999999999996","5.720533492399995","8.94200299299999e8","0.999811226179311","0.9997939425225365"


==> data/nbody-reducer/reducer-data/IntegerSumReduction2-15.json <==
["criterio","1.1.3.1",[{"reportAnalysis":{"anMean":{"estUpperBound":0.3884895437026728,"estLowerBound":0.38434418390358255,"estPoint":0.38672550404907485,"estConfidenceLevel":0.95},"anRegress":[{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9997939425225365,"estPoint":0.999811226179311,"estConfidenceLevel":0.95},"regResponder":"time","regCoeffs":{"y":{"estUpperBound":1.6442187130451882e-2,"estLowerBound":-4.128149151802179e-2,"estPoint":-2.3622252047050493e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.39995713531971017,"estLowerBound":0.3761240094900126,"estPoint":0.38878422677516894,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.984296496735481,"estPoint":0.9957819547570057,"estConfidenceLevel":0.95},"regResponder":"allocated","regCoeffs":{"y":{"estUpperBound":7988183.999999906,"estLowerBound":-1.1555256000000106e7,"estPoint":-4673087.999999932,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.1024919999999978e7,"estLowerBound":2.162088800000004e7,"estPoint":2.639644159999998e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9946736600807214,"estPoint":0.9980940021049878,"estConfidenceLevel":0.95},"regResponder":"bytesCopied","regCoeffs":{"y":{"estUpperBound":-43128.00000000143,"estLowerBound":-196279.99999999983,"estPoint":-130307.9999999991,"estConfidenceLevel":0.95},"iters":{"estUpperBound":408263.9999999999,"estLowerBound":331688.00000000064,"estPoint":361023.19999999966,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9998112642668836,"estPoint":0.9998112642668836,"estConfidenceLevel":0.95},"regResponder":"cycles","regCoeffs":{"y":{"estUpperBound":3.7825400000001654e7,"estLowerBound":-9.492372300001436e7,"estPoint":-5420780.499997169,"estConfidenceLevel":0.95},"iters":{"estUpperBound":9.19894763000004e8,"estLowerBound":8.650843919999994e8,"estPoint":8.94200299299999e8,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9898989898989898,"estPoint":0.9969230769230769,"estConfidenceLevel":0.95},"regResponder":"numGcs","regCoeffs":{"y":{"estUpperBound":1.000000000000017,"estLowerBound":-2.0000000000000524,"estPoint":-0.4999999999999898,"estConfidenceLevel":0.95},"iters":{"estUpperBound":4.000000000000004,"estLowerBound":2.9999999999999942,"estPoint":3.599999999999996,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9997931320416871,"estPoint":0.999810655220124,"estConfidenceLevel":0.95},"regResponder":"mutatorWallSeconds","regCoeffs":{"y":{"estUpperBound":1.6583026000000712e-2,"estLowerBound":-4.116380599999845e-2,"estPoint":-2.2446479999988574e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.39967403399999973,"estLowerBound":0.3758234889999998,"estPoint":0.38850057369999974,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9986917909696732,"estPoint":0.9995774372384907,"estConfidenceLevel":0.95},"regResponder":"gcWallSeconds","regCoeffs":{"y":{"estUpperBound":-6.941300000000102e-5,"estLowerBound":-1.2799899999999898e-4,"estPoint":-1.0375699999999876e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.0079799999999953e-4,"estLowerBound":2.715050000000005e-4,"estPoint":2.8332349999999956e-4,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9999734633303771,"estPoint":0.9999861045544736,"estConfidenceLevel":0.95},"regResponder":"cpuTime","regCoeffs":{"y":{"estUpperBound":0.11082171099997712,"estLowerBound":-0.1500251500000009,"estPoint":-0.10268520049998553,"estConfidenceLevel":0.95},"iters":{"estUpperBound":5.749517282999999,"estLowerBound":5.660635593000008,"estPoint":5.720533492399995,"estConfidenceLevel":0.95}}}],"anStdDev":{"estUpperBound":3.0554063065979134e-3,"estLowerBound":0,"estPoint":2.6854965127767515e-3,"estConfidenceLevel":0.95},"anOutlierVar":{"ovFraction":0.18749999999999997,"ovDesc":"moderate","ovEffect":"Moderate"},"anOverhead":3.6766066247757475e-6},"reportKDEs":[{"kdeValues":[0.38381497200750314,0.38386497628114846,0.3839149805547937,0.38396498482843905,0.3840149891020843,0.38406499337572964,0.3841149976493749,0.3841650019230202,0.38421500619666554,0.3842650104703108,0.38431501474395613,0.3843650190176014,0.3844150232912467,0.384465027564892,0.3845150318385373,0.3845650361121826,0.3846150403858279,0.3846650446594732,0.3847150489331185,0.3847650532067638,0.38481505748040906,0.3848650617540544,0.3849150660276997,0.38496507030134497,0.3850150745749903,0.38506507884863556,0.3851150831222809,0.3851650873959262,0.38521509166957146,0.3852650959432168,0.38531510021686205,0.38536510449050737,0.38541510876415264,0.38546511303779796,0.3855151173114433,0.38556512158508854,0.38561512585873386,0.38566513013237913,0.38571513440602445,0.3857651386796697,0.38581514295331504,0.38586514722696036,0.3859151515006056,0.38596515577425095,0.3860151600478962,0.38606516432154153,0.3861151685951868,0.3861651728688321,0.38621517714247744,0.3862651814161227,0.386315185689768,0.3863651899634133,0.3864151942370586,0.3864651985107039,0.3865152027843492,0.3865652070579945,0.3866152113316398,0.3866652156052851,0.38671521987893037,0.3867652241525757,0.38681522842622096,0.3868652326998663,0.3869152369735116,0.38696524124715687,0.3870152455208022,0.38706524979444745,0.3871152540680928,0.3871652583417381,0.38721526261538336,0.3872652668890287,0.38731527116267395,0.38736527543631927,0.38741527970996453,0.38746528398360985,0.3875152882572552,0.38756529253090044,0.38761529680454576,0.387665301078191,0.38771530535183635,0.3877653096254816,0.38781531389912693,0.38786531817277226,0.3879153224464175,0.38796532672006284,0.3880153309937081,0.38806533526735343,0.3881153395409987,0.388165343814644,0.38821534808828934,0.3882653523619346,0.3883153566355799,0.3883653609092252,0.3884153651828705,0.3884653694565158,0.3885153737301611,0.3885653780038064,0.3886153822774517,0.388665386551097,0.38871539082474227,0.3887653950983876,0.38881539937203285,0.3888654036456782,0.3889154079193235,0.38896541219296876,0.3890154164666141,0.38906542074025935,0.38911542501390467,0.38916542928754994,0.38921543356119526,0.3892654378348406,0.38931544210848584,0.38936544638213116,0.38941545065577643,0.38946545492942175,0.38951545920306707,0.38956546347671234,0.38961546775035766,0.3896654720240029,0.38971547629764824,0.3897654805712935,0.38981548484493883,0.38986548911858415,0.3899154933922294,0.38996549766587474,0.39001550193952,0.3900655062131653,0.3901155104868106,0.3901655147604559],"kdeType":"time","kdePDF":[177.54222583085144,177.52463283322933,177.48947021866837,177.4367847061707,177.36664626840766,177.27914800494634,177.17440597359197,177.0525589801657,176.91376832711703,176.75821752144793,176.5861119425038,176.39767847026445,176.19316507484245,175.97284036797421,175.73699311736058,175.4859317247887,175.21998366903756,174.9394949146392,174.64482928763763,174.33636781955278,174.01450806082232,173.67966336505808,173.33226214551274,172.97274710521336,172.60157444227363,172.2192130319505,171.82614358706306,171.4228577984396,171.00985745710452,170.58765355996096,170.1567654007625,169.71771964820704,169.27104941301576,168.81729330589351,168.35699448829075,167.89069971791085,167.41895839092598,166.94232158287912,166.4613410902612,165.97656847475997,165.4885541121789,164.99784624802555,164.50499006176,164.01052674168827,163.51499257246695,163.01891803717115,162.52282693585073,162.0272355224756,161.53265166213603,161.0395740103298,160.54849121612426,160.05988115093922,159.57421016464215,159.09193237059802,158.61348896125227,158.139307555766,157.6698015811535,157.20536968830186,156.74639520417557,156.29324562143265,155.84627212659237,155.40580916781244,154.9721740632386,154.54566665080281,154.12656898024335,153.71514504802755,153.31164057575126,152.91628283249017,152.52928050146656,152.15082359129363,151.78108339194375,151.4202124754822,151.06834474149068,150.72559550699728,150.39206164061213,150.06782174045924,149.75293635537736,149.4474482487552,149.15138270424947,148.86474787252914,148.58753515807481,148.31971964495924,148.06126056042712,147.81210177499122,147.57217233765957,147.34138704481592,147.11964704117617,146.90684045115967,146.70284303892387,146.50751889523244,146.32072114924793,146.14229270326928,145.9720669883668,145.80986873880647,145.6555147830974,145.50881484944924,145.36957238337817,145.23758537516582,145.11264719484035,144.99454743232644,144.88307274038968,144.77800767799113,144.67913555166118,144.58623925250365,144.49910208645053,144.41750859540167,144.34124536690757,144.27010183008173,144.2038710354651,144.14235041660837,144.08534253118705,144.0326557795199,143.9841050984243,143.93951262841006,143.89870835228808,143.861530703351,143.82782714136835,143.79745469473048,143.77028046717257,143.7461821076099,143.7250482417236,143.70677886404317,143.69128568938928,143.6784924626547,143.6683352260242,143.66076254285554,143.6557356775714,143.6532287310382]}],"reportKeys":["time","cpuTime","cycles","iters","allocated","numGcs","bytesCopied","mutatorWallSeconds","mutatorCpuSeconds","gcWallSeconds","gcCpuSeconds"],"reportNumber":0,"reportName":"reduce (15 threads)","reportOutliers":{"highSevere":0,"highMild":0,"lowMild":0,"samplesSeen":3,"lowSevere":0},"reportMeasured":[[0.3925661966204643,5.599492132999998,902909792,1,20205040,3,211984,0.39240651500000023,5.581922,1.727990000000004e-4,5.581922],[0.7686902061104774,11.349009416000001,1767994184,2,51229960,7,620248,0.7682300040000003,11.311185,4.735970000000001e-4,11.311185],[1.1585899144411087,17.092728490000002,2664760566,3,72850848,10,951936,1.1578582959999997,17.06167,7.451020000000001e-4,17.06167],[1.5585470497608185,22.753364083,3584655329,4,100986216,14,1304832,1.5575323300000008,22.727064,1.0267089999999998e-3,22.727064]]}]]

==> data/nbody-reducer/reducer-data/IntegerSumReduction2-16.csv <==
PROGNAME,VARIANT,ARGS,HOSTNAME,RUNID,CI_BUILD_ID,THREADS,DATETIME,MINTIME,MEDIANTIME,MAXTIME,MINTIME_PRODUCTIVITY,MEDIANTIME_PRODUCTIVITY,MAXTIME_PRODUCTIVITY,ALLTIMES,TRIALS,COMPILER,COMPILE_FLAGS,RUNTIME_FLAGS,ENV_VARS,BENCH_VERSION,BENCH_FILE,UNAME,PROCESSOR,TOPOLOGY,GIT_BRANCH,GIT_HASH,GIT_DEPTH,WHO,ETC_ISSUE,LSPCI,FULL_LOG,MEDIANTIME_ALLOCRATE,MEDIANTIME_MEMFOOTPRINT,ALLJITTIMES,RETRIES,CAPABILITIES,BYTES_ALLOC,BYTES_COPIED,NUMGC,CPUTIME,CYCLES,RSQR_TIME_FIT,RSQR_TIME_LOW
"reduce (16 threads)","criterion","","c-swarm","c-swarm_1478482373","","0","2016-11-07 01:32:53.380935 UTC","0.36827928572893187","0.3867863066494461","0.41079616546631004","","0.9993001125981078","","","1","","","","[[]]","0.0","","Linux c-swarm 3.13.0-65-generic #105-Ubuntu SMP Mon Sep 21 18:50:58 UTC 2015 x86_64 x86_64 x86_64 GNU/Linux","","","dpj","8ff4145a7bdc29e4e2a5fb669b97f12fdb5065e3","100","","","","","67212350","","","0","16.0","2.599681679999997e7","369577.5999999997","3.3999999999999964","6.0247399891999915","8.89605015999999e8","0.9995636834523791","0.9985130803788205"


==> data/nbody-reducer/reducer-data/IntegerSumReduction2-16.json <==
["criterio","1.1.3.1",[{"reportAnalysis":{"anMean":{"estUpperBound":0.38948478829763716,"estLowerBound":0.3817207591544887,"estPoint":0.3862541875963239,"estConfidenceLevel":0.95},"anRegress":[{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9985130803788205,"estPoint":0.9995636834523791,"estConfidenceLevel":0.95},"regResponder":"time","regCoeffs":{"y":{"estUpperBound":6.94022178649889e-2,"estLowerBound":-5.8148421347144846e-2,"estPoint":6.260015070449998e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.41079616546631004,"estLowerBound":0.36827928572893187,"estPoint":0.3867863066494461,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.999537664829708,"estPoint":0.9998593748284699,"estConfidenceLevel":0.95},"regResponder":"allocated","regCoeffs":{"y":{"estUpperBound":-2062088.0000001052,"estLowerBound":-6829616.00000011,"estPoint":-4549939.999999924,"estConfidenceLevel":0.95},"iters":{"estUpperBound":2.691909600000005e7,"estLowerBound":2.5329920000000034e7,"estPoint":2.599681679999997e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9947640245036768,"estPoint":0.9959094210851326,"estConfidenceLevel":0.95},"regResponder":"bytesCopied","regCoeffs":{"y":{"estUpperBound":35999.99999999906,"estLowerBound":-202863.99999999953,"estPoint":-113975.99999999904,"estConfidenceLevel":0.95},"iters":{"estUpperBound":430271.99999999965,"estLowerBound":326112.00000000023,"estPoint":369577.5999999997,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9985129727890221,"estPoint":0.999563652376401,"estConfidenceLevel":0.95},"regResponder":"cycles","regCoeffs":{"y":{"estUpperBound":1.59643298999997e8,"estLowerBound":-1.3373270400000389e8,"estPoint":1452645.5000026547,"estConfidenceLevel":0.95},"iters":{"estUpperBound":9.448294210000019e8,"estLowerBound":8.47037420000001e8,"estPoint":8.89605015999999e8,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.98989898989899,"estPoint":0.996551724137931,"estConfidenceLevel":0.95},"regResponder":"numGcs","regCoeffs":{"y":{"estUpperBound":0.9999999999999899,"estLowerBound":-2.000000000000031,"estPoint":-0.4999999999999909,"estConfidenceLevel":0.95},"iters":{"estUpperBound":4.000000000000012,"estLowerBound":2.9999999999999956,"estPoint":3.3999999999999964,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9985156119502939,"estPoint":0.9995636788767414,"estConfidenceLevel":0.95},"regResponder":"mutatorWallSeconds","regCoeffs":{"y":{"estUpperBound":null,"estLowerBound":-5.807145200000377e-2,"estPoint":7.090585000012499e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.4105175720000012,"estLowerBound":0.3680638910000009,"estPoint":0.3865153666999994,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9912878574248308,"estPoint":0.9930909946210247,"estConfidenceLevel":0.95},"regResponder":"gcWallSeconds","regCoeffs":{"y":{"estUpperBound":1.2924299999999476e-4,"estLowerBound":-1.3635e-4,"estPoint":-6.911649999999912e-5,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.1449200000000025e-4,"estLowerBound":2.1447700000000146e-4,"estPoint":2.7070669999999965e-4,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9997527099004749,"estPoint":0.9999320549499378,"estConfidenceLevel":0.95},"regResponder":"cpuTime","regCoeffs":{"y":{"estUpperBound":0.3405756719999738,"estLowerBound":-0.30464931900002273,"estPoint":-3.447506349998167e-2,"estConfidenceLevel":0.95},"iters":{"estUpperBound":6.147476755999995,"estLowerBound":5.879963519000011,"estPoint":6.0247399891999915,"estConfidenceLevel":0.95}}}],"anStdDev":{"estUpperBound":5.5955645536423055e-3,"estLowerBound":0,"estPoint":4.876030598933624e-3,"estConfidenceLevel":0.95},"anOutlierVar":{"ovFraction":0.18749999999999997,"ovDesc":"moderate","ovEffect":"Moderate"},"anOverhead":4.782552997038546e-6},"reportKDEs":[{"kdeValues":[0.3807515789440947,0.3808431550269666,0.3809347311098385,0.38102630719271036,0.3811178832755822,0.3812094593584541,0.381301035441326,0.38139261152419784,0.3814841876070697,0.38157576368994156,0.3816673397728135,0.38175891585568533,0.3818504919385572,0.3819420680214291,0.38203364410430096,0.3821252201871728,0.3822167962700447,0.3823083723529166,0.38239994843578845,0.3824915245186603,0.3825831006015322,0.3826746766844041,0.38276625276727594,0.3828578288501478,0.3829494049330197,0.38304098101589157,0.3831325570987634,0.3832241331816353,0.3833157092645072,0.38340728534737906,0.3834988614302509,0.38359043751312283,0.3836820135959947,0.38377358967886654,0.3838651657617384,0.3839567418446103,0.3840483179274822,0.38413989401035403,0.3842314700932259,0.3843230461760978,0.38441462225896966,0.3845061983418415,0.38459777442471343,0.3846893505075853,0.38478092659045715,0.384872502673329,0.3849640787562009,0.3850556548390728,0.38514723092194464,0.3852388070048165,0.3853303830876884,0.38542195917056027,0.3855135352534321,0.38560511133630404,0.3856966874191759,0.38578826350204776,0.3858798395849196,0.38597141566779153,0.3860629917506634,0.38615456783353524,0.38624614391640716,0.386337719999279,0.3864292960821509,0.38652087216502273,0.38661244824789465,0.3867040243307665,0.38679560041363836,0.3868871764965102,0.38697875257938213,0.387070328662254,0.38716190474512585,0.38725348082799776,0.3873450569108696,0.3874366329937415,0.38752820907661334,0.38761978515948525,0.3877113612423571,0.38780293732522897,0.3878945134081009,0.38798608949097274,0.3880776655738446,0.38816924165671646,0.38826081773958837,0.38835239382246023,0.3884439699053321,0.38853554598820395,0.38862712207107586,0.3887186981539477,0.3888102742368196,0.3889018503196915,0.38899342640256335,0.3890850024854352,0.38917657856830706,0.389268154651179,0.38935973073405084,0.3894513068169227,0.38954288289979455,0.38963445898266647,0.3897260350655383,0.3898176111484102,0.3899091872312821,0.39000076331415395,0.3900923393970258,0.39018391547989767,0.3902754915627696,0.39036706764564144,0.3904586437285133,0.39055021981138516,0.39064179589425707,0.39073337197712893,0.3908249480600008,0.3909165241428727,0.39100810022574456,0.3910996763086164,0.3911912523914883,0.3912828284743602,0.39137440455723205,0.3914659806401039,0.3915575567229758,0.3916491328058477,0.39174070888871954,0.3918322849715914,0.3919238610544633,0.39201543713733517,0.392107013220207,0.3921985893030789,0.3922901653859508,0.39238174146882265],"kdeType":"time","kdePDF":[93.38258921352781,93.37563752254943,93.36174414963834,93.34092909383637,93.31322230611963,93.27866363239988,93.23730273770107,93.189199011661,93.13442145554465,93.07304855099224,93.00516811076194,92.93087711176253,92.850281510707,92.76349604275327,92.67064400353192,92.57185701499483,92.4672747755526,92.35704479499823,92.24132211474961,92.12026901397054,91.9940547021617,91.8628549988409,91.72685200095952,91.58623373872861,91.44119382055318,91.29193106779796,91.13864914012962,90.98155615220317,90.8208642824792,90.65678937497815,90.48955053479442,90.31936971820899,90.14647131825349,89.97108174659033,89.7934290125851,89.61374230045615,89.43225154539304,89.24918700954201,89.0647788587591,88.87925674103441,88.69284936748977,88.50578409685127,88.31828652429256,88.13058007554059,87.94288560712596,87.75542101365106,87.56840084293698,87.38203591989613,87.19653297996146,87.01209431288595,86.82891741770456,86.64719466963126,86.46711299963731,86.28885358743344,86.11259156854926,85.93849575617507,85.76672837839882,85.59744483143855,85.43079344943581,85.26691529133895,85.10594394536692,84.94800535150586,84.79321764244793,84.64169100334168,84.49352755067756,84.3488212305896,84.20765773680657,84.07011444844035,83.9362603877513,83.80615619798219,83.67985414130229,83.5573981168558,83.43882369885631,83.32415819462108,83.21342072238684,83.10662230870034,83.00376600512465,82.90484702395453,82.809852892583,82.71876362611329,82.63155191776217,82.54818334655275,82.46861660174922,82.39280372344041,82.32069035863496,82.25221603218893,82.18731443184485,82.12591370662305,82.06793677776704,82.01330166141081,81.96192180210096,81.91370641627633,81.86856084477739,81.82638691343278,81.78708330074406,81.75054591166966,81.71666825648947,81.68534183371497,81.65645651599667,81.62990093797035,81.60556288497483,81.58332968157087,81.56308857878753,81.54472713902486,81.52813361754559,81.51319733949583,81.49980907140561,81.48786138613355,81.47724902023617,81.46786922276216,81.4596220944942,81.45241091668632,81.446142468373,81.44072733135685,81.4360801820154,81.43212006910383,81.42877067676883,81.4259605720296,81.42362343602576,81.42169827837675,81.42012963404477,81.4188677421426,81.41786870617852,81.4170946352826,81.41651376601314,81.41610056439636,81.41583580790915,81.4157066471712]}],"reportKeys":["time","cpuTime","cycles","iters","allocated","numGcs","bytesCopied","mutatorWallSeconds","mutatorCpuSeconds","gcWallSeconds","gcCpuSeconds"],"reportNumber":0,"reportName":"reduce (16 threads)","reportOutliers":{"highSevere":0,"highMild":0,"lowMild":0,"samplesSeen":3,"lowSevere":0},"reportMeasured":[[0.39016372710466385,5.953025953999999,897386066,1,21574568,3,227408,0.38999979000000007,5.946527000000001,1.7814200000000006e-4,5.946527000000001],[0.7634439095854759,12.100502709999999,1755926138,2,47008576,6,657680,0.7629636919999996,12.070769999999998,4.926340000000005e-4,12.070769999999998],[1.1742400750517845,17.980466228999997,2700755559,3,73927672,10,1014336,1.1734812639999994,17.937132000000002,7.726739999999992e-4,17.937132000000002],[1.542519360780716,24.075504744999996,3547792979,4,99257592,13,1340448,1.5415451549999997,24.020076999999993,9.871510000000003e-4,24.020076999999993]]}]]

==> data/nbody-reducer/reducer-data/IntegerSumReduction2-17.csv <==
PROGNAME,VARIANT,ARGS,HOSTNAME,RUNID,CI_BUILD_ID,THREADS,DATETIME,MINTIME,MEDIANTIME,MAXTIME,MINTIME_PRODUCTIVITY,MEDIANTIME_PRODUCTIVITY,MAXTIME_PRODUCTIVITY,ALLTIMES,TRIALS,COMPILER,COMPILE_FLAGS,RUNTIME_FLAGS,ENV_VARS,BENCH_VERSION,BENCH_FILE,UNAME,PROCESSOR,TOPOLOGY,GIT_BRANCH,GIT_HASH,GIT_DEPTH,WHO,ETC_ISSUE,LSPCI,FULL_LOG,MEDIANTIME_ALLOCRATE,MEDIANTIME_MEMFOOTPRINT,ALLJITTIMES,RETRIES,CAPABILITIES,BYTES_ALLOC,BYTES_COPIED,NUMGC,CPUTIME,CYCLES,RSQR_TIME_FIT,RSQR_TIME_LOW
"reduce (17 threads)","criterion","","c-swarm","c-swarm_1478482384","","0","2016-11-07 01:33:04.224582 UTC","0.37077368795871707","0.37989567294716786","0.39071787148714243","","0.9992495779764684","","","1","","","","[[]]","0.0","","Linux c-swarm 3.13.0-65-generic #105-Ubuntu SMP Mon Sep 21 18:50:58 UTC 2015 x86_64 x86_64 x86_64 GNU/Linux","","","dpj","8ff4145a7bdc29e4e2a5fb669b97f12fdb5065e3","100","","","","","65566951","","","0","17.0","2.490860079999998e7","382667.9999999996","2.9999999999999964","6.395809816099993","8.737569389999989e8","0.9998609596566406","0.9998415611907957"


==> data/nbody-reducer/reducer-data/IntegerSumReduction2-17.json <==
["criterio","1.1.3.1",[{"reportAnalysis":{"anMean":{"estUpperBound":0.3830236281117678,"estLowerBound":0.3810074016611656,"estPoint":0.3822144222929366,"estConfidenceLevel":0.95},"anRegress":[{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9998415611907957,"estPoint":0.9998609596566406,"estConfidenceLevel":0.95},"regResponder":"time","regCoeffs":{"y":{"estUpperBound":2.2856742143631623e-2,"estLowerBound":-2.912898361683519e-2,"estPoint":8.961237967015468e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.39071787148714243,"estLowerBound":0.37077368795871707,"estPoint":0.37989567294716786,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9989141348675257,"estPoint":0.9990376616340003,"estConfidenceLevel":0.95},"regResponder":"allocated","regCoeffs":{"y":{"estUpperBound":5316015.999999928,"estLowerBound":-3677215.999999966,"estPoint":-1295479.9999999325,"estConfidenceLevel":0.95},"iters":{"estUpperBound":2.647007199999998e7,"estLowerBound":2.3030896000000022e7,"estPoint":2.490860079999998e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9917820001483708,"estPoint":0.9960563700886788,"estConfidenceLevel":0.95},"regResponder":"bytesCopied","regCoeffs":{"y":{"estUpperBound":-4816.000000001467,"estLowerBound":-211311.9999999995,"estPoint":-111899.99999999901,"estConfidenceLevel":0.95},"iters":{"estUpperBound":452639.9999999997,"estLowerBound":349392.00000000064,"estPoint":382667.9999999996,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9998415518488992,"estPoint":0.9998609698499968,"estConfidenceLevel":0.95},"regResponder":"cycles","regCoeffs":{"y":{"estUpperBound":5.257741500000136e7,"estLowerBound":-6.698936500000386e7,"estPoint":2.0622209000002563e7,"estConfidenceLevel":0.95},"iters":{"estUpperBound":8.98649002000004e8,"estLowerBound":8.527797039999994e8,"estPoint":8.737569389999989e8,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":1,"estPoint":1,"estConfidenceLevel":0.95},"regResponder":"numGcs","regCoeffs":{"y":{"estUpperBound":4.452201971602477e-14,"estLowerBound":-4.3962588843145703e-14,"estPoint":9.113344834102863e-15,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.0000000000000124,"estLowerBound":2.9999999999999956,"estPoint":2.9999999999999964,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9998426948929434,"estPoint":0.9998614401577407,"estConfidenceLevel":0.95},"regResponder":"mutatorWallSeconds","regCoeffs":{"y":{"estUpperBound":2.296889600000017e-2,"estLowerBound":-2.883421900000161e-2,"estPoint":9.069549500000783e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.3903816380000005,"estLowerBound":0.370481186,"estPoint":0.37961061799999973,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9855563810912844,"estPoint":0.9959550247377499,"estConfidenceLevel":0.95},"regResponder":"gcWallSeconds","regCoeffs":{"y":{"estUpperBound":1.0261000000000617e-5,"estLowerBound":-2.8561999999999614e-4,"estPoint":-9.494249999999918e-5,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.3735400000000005e-4,"estLowerBound":2.387269999999999e-4,"estPoint":2.8508209999999963e-4,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9999211157665328,"estPoint":0.9999710409635231,"estConfidenceLevel":0.95},"regResponder":"cpuTime","regCoeffs":{"y":{"estUpperBound":0.3737619089999548,"estLowerBound":-0.1065911040000126,"estPoint":6.0447035000206935e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":6.453618209000005,"estLowerBound":6.293500538000013,"estPoint":6.395809816099993,"estConfidenceLevel":0.95}}}],"anStdDev":{"estUpperBound":1.4015855919961187e-3,"estLowerBound":0,"estPoint":1.2138656694748522e-3,"estConfidenceLevel":0.95},"anOutlierVar":{"ovFraction":0.18749999999999997,"ovDesc":"moderate","ovEffect":"Moderate"},"anOverhead":4.851722192306945e-6},"reportKDEs":[{"kdeValues":[0.38076463991551623,0.3807875780332154,0.38081051615091455,0.3808334542686137,0.38085639238631286,0.380879330504012,0.38090226862171117,0.3809252067394103,0.3809481448571095,0.38097108297480864,0.3809940210925078,0.3810169592102069,0.38103989732790605,0.3810628354456052,0.38108577356330436,0.3811087116810035,0.3811316497987027,0.38115458791640183,0.381177526034101,0.38120046415180014,0.3812234022694993,0.38124634038719846,0.3812692785048976,0.38129221662259677,0.3813151547402959,0.3813380928579951,0.38136103097569424,0.3813839690933934,0.38140690721109255,0.3814298453287917,0.38145278344649086,0.38147572156419,0.3814986596818891,0.3815215977995883,0.38154453591728743,0.3815674740349866,0.38159041215268574,0.3816133502703849,0.38163628838808406,0.3816592265057832,0.38168216462348237,0.3817051027411815,0.3817280408588807,0.38175097897657984,0.381773917094279,0.38179685521197815,0.3818197933296773,0.38184273144737646,0.3818656695650756,0.38188860768277477,0.38191154580047393,0.3819344839181731,0.38195742203587224,0.38198036015357134,0.3820032982712705,0.38202623638896965,0.3820491745066688,0.38207211262436797,0.3820950507420671,0.3821179888597663,0.38214092697746543,0.3821638650951646,0.38218680321286375,0.3822097413305629,0.38223267944826206,0.3822556175659612,0.38227855568366037,0.3823014938013595,0.3823244319190587,0.38234737003675784,0.382370308154457,0.38239324627215615,0.3824161843898553,0.38243912250755446,0.3824620606252536,0.3824849987429527,0.3825079368606519,0.38253087497835103,0.3825538130960502,0.38257675121374934,0.3825996893314485,0.38262262744914766,0.3826455655668468,0.38266850368454597,0.3826914418022451,0.3827143799199443,0.38273731803764344,0.3827602561553426,0.38278319427304175,0.3828061323907409,0.38282907050844006,0.3828520086261392,0.3828749467438384,0.38289788486153753,0.3829208229792367,0.38294376109693584,0.38296669921463494,0.3829896373323341,0.38301257545003325,0.3830355135677324,0.38305845168543157,0.3830813898031307,0.3831043279208299,0.38312726603852904,0.3831502041562282,0.38317314227392735,0.3831960803916265,0.38321901850932566,0.3832419566270248,0.38326489474472397,0.38328783286242313,0.3833107709801223,0.38333370909782144,0.3833566472155206,0.38337958533321975,0.3834025234509189,0.38342546156861806,0.38344839968631717,0.3834713378040163,0.3834942759217155,0.38351721403941463,0.3835401521571138,0.38356309027481295,0.3835860283925121,0.38360896651021126,0.3836319046279104,0.38365484274560957,0.3836777808633087],"kdeType":"time","kdePDF":[349.2325455826972,349.2202751928766,349.1957626946767,349.1590645836472,349.1102654349452,349.0494777019862,348.9768414487368,348.89252401629227,348.7967196245427,348.6896489098892,348.57155840012274,348.4427199277322,348.3034299830553,348.15400900882844,347.994800637837,347.8261708755002,347.64850722935813,347.4622177875555,347.2677302485397,347.0654909043067,346.8559635796378,346.6396285298784,346.4169812999059,346.18853154702754,345.9548018306331,345.7163263715092,345.47364978378897,345.2273257825802,344.97791587036767,344.7259880053392,344.4721152548233,344.2168744370624,343.9608447545739,343.70460642236486,343.44873929428394,343.1938214907918,342.9404280314288,342.6891294752471,342.4404905724519,342.1950689304699,341.9534136976275,341.71606426757825,341.4835490075664,341.25638401355985,341.0350718952158,340.8201005935747,340.61194223429686,340.4110520191713,340.21786715853557,340.03280584714594,339.85626628593445,339.68862575197966,339.5302397189024,339.38144102977856,339.2425391245338,339.1138193236597,338.9955421699513,338.8879428298318,338.791230555688,338.7055882104953,338.6311718558592,338.5681104044573,338.51650533770436,338.47643048931513,338.4479318952761,338.4310277105875,338.42570819297003,338.43193575357714,338.449645074592,338.4787432934284,338.51911025309715,338.5705988181418,338.6330352553898,338.70621967861115,338.78992655602326,338.88390527943005,338.98788079363754,339.10155428463787,339.2246039249199,339.3566856741203,339.4974341330997,339.6464634493963,339.8033682718867,339.96772475236514,340.13909159163364,340.3170111275934,340.5010104627191,340.69060262820466,340.8852877819784,341.0845544376992,341.2878807217727,341.49473565535254,341.7045804582315,341.9168698714711,342.13105349557117,342.34657714094,342.562884187393,342.7794169493856,342.9956180436665,343.2109317560314,343.4248054038561,343.63669069109545,343.84604505245,344.0523329834284,344.25502735306196,344.4536106960719,344.6475764813334,344.8364303535405,345.019691345036,345.19689305484343,345.3675847920154,345.5313326805001,345.6877207228168,345.8363518199354,345.97684874485685,346.1088550675059,346.2320360286656,346.34607936080624,346.45069605379285,346.54562106358816,346.63061396220706,346.70545952732635,346.7699682700954,346.8239768998521,346.8673487245963,346.89997398623757,346.92177012978857,346.93268200584424]}],"reportKeys":["time","cpuTime","cycles","iters","allocated","numGcs","bytesCopied","mutatorWallSeconds","mutatorCpuSeconds","gcWallSeconds","gcCpuSeconds"],"reportNumber":0,"reportName":"reduce (17 threads)","reportOutliers":{"highSevere":0,"highMild":0,"lowMild":0,"samplesSeen":3,"lowSevere":0},"reportMeasured":[[0.3936304301023483,6.3796040770000015,905357119,1,22792856,3,241328,0.39345008199999976,6.366687,1.9309799999999962e-4,6.366687],[0.7644041180610657,12.800645314,1758136823,2,49262928,6,693968,0.7639312679999999,12.769449,4.8771500000000054e-4,12.769449],[1.143024630844593,19.254263522999995,2628957641,3,74408704,9,1043360,1.142310695,19.226202999999998,7.264419999999999e-4,19.226202999999998],[1.5337425023317337,25.547764061000002,3527606643,4,97439600,12,1400424,1.532692333,25.467862000000004,1.0637959999999997e-3,25.467862000000004]]}]]

==> data/nbody-reducer/reducer-data/IntegerSumReduction2-18.csv <==
PROGNAME,VARIANT,ARGS,HOSTNAME,RUNID,CI_BUILD_ID,THREADS,DATETIME,MINTIME,MEDIANTIME,MAXTIME,MINTIME_PRODUCTIVITY,MEDIANTIME_PRODUCTIVITY,MAXTIME_PRODUCTIVITY,ALLTIMES,TRIALS,COMPILER,COMPILE_FLAGS,RUNTIME_FLAGS,ENV_VARS,BENCH_VERSION,BENCH_FILE,UNAME,PROCESSOR,TOPOLOGY,GIT_BRANCH,GIT_HASH,GIT_DEPTH,WHO,ETC_ISSUE,LSPCI,FULL_LOG,MEDIANTIME_ALLOCRATE,MEDIANTIME_MEMFOOTPRINT,ALLJITTIMES,RETRIES,CAPABILITIES,BYTES_ALLOC,BYTES_COPIED,NUMGC,CPUTIME,CYCLES,RSQR_TIME_FIT,RSQR_TIME_LOW
"reduce (18 threads)","criterion","","c-swarm","c-swarm_1478482395","","0","2016-11-07 01:33:15.13405 UTC","0.3635511994361894","0.3784133270382878","0.39625636488199373","","0.9991898048990411","","","1","","","","[[]]","0.0","","Linux c-swarm 3.13.0-65-generic #105-Ubuntu SMP Mon Sep 21 18:50:58 UTC 2015 x86_64 x86_64 x86_64 GNU/Linux","","","dpj","8ff4145a7bdc29e4e2a5fb669b97f12fdb5065e3","100","","","","","72444083","","","0","18.0","2.7413806399999972e7","420579.19999999955","3.099999999999996","6.744508813499995","8.703470535999991e8","0.9997407369113698","0.9990744639526599"


==> data/nbody-reducer/reducer-data/IntegerSumReduction2-18.json <==
["criterio","1.1.3.1",[{"reportAnalysis":{"anMean":{"estUpperBound":0.3853234746203918,"estLowerBound":0.381051786923798,"estPoint":0.3833789648995462,"estConfidenceLevel":0.95},"anRegress":[{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9990744639526599,"estPoint":0.9997407369113698,"estConfidenceLevel":0.95},"regResponder":"time","regCoeffs":{"y":{"estUpperBound":7.000475376843801e-2,"estLowerBound":-2.8110742568973206e-2,"estPoint":1.5013467520476517e-2,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.39625636488199373,"estLowerBound":0.3635511994361894,"estPoint":0.3784133270382878,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9635557570490384,"estPoint":0.9900092149456986,"estConfidenceLevel":0.95},"regResponder":"allocated","regCoeffs":{"y":{"estUpperBound":null,"estLowerBound":-2.5023600000000097e7,"estPoint":-6896615.999999922,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.3902192000000045e7,"estLowerBound":1.9276175999999985e7,"estPoint":2.7413806399999972e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9897401311388527,"estPoint":0.9972438515059594,"estConfidenceLevel":0.95},"regResponder":"bytesCopied","regCoeffs":{"y":{"estUpperBound":58287.99999999457,"estLowerBound":-305024.0000000016,"estPoint":-163879.99999999886,"estConfidenceLevel":0.95},"iters":{"estUpperBound":481088.00000000146,"estLowerBound":359984.00000000146,"estPoint":420579.19999999955,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9990745171221747,"estPoint":0.9997407495984869,"estConfidenceLevel":0.95},"regResponder":"cycles","regCoeffs":{"y":{"estUpperBound":1.61017815999996e8,"estLowerBound":-6.464046800000881e7,"estPoint":3.454312600000263e7,"estConfidenceLevel":0.95},"iters":{"estUpperBound":null,"estLowerBound":8.361656180000012e8,"estPoint":8.703470535999991e8,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9473684210526315,"estPoint":0.9856410256410256,"estConfidenceLevel":0.95},"regResponder":"numGcs","regCoeffs":{"y":{"estUpperBound":1.0000000000000033,"estLowerBound":-3.0000000000000275,"estPoint":-0.499999999999991,"estConfidenceLevel":0.95},"iters":{"estUpperBound":4.0000000000000115,"estLowerBound":1.9999999999999984,"estPoint":3.099999999999996,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9990877801749639,"estPoint":0.9997444611144021,"estConfidenceLevel":0.95},"regResponder":"mutatorWallSeconds","regCoeffs":{"y":{"estUpperBound":6.969153299999965e-2,"estLowerBound":-2.7633534000004e-2,"estPoint":1.5148317500001163e-2,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.39580714800000116,"estLowerBound":0.3633654590000002,"estPoint":0.3781063391999996,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9214697922889998,"estPoint":0.9753329049845206,"estConfidenceLevel":0.95},"regResponder":"gcWallSeconds","regCoeffs":{"y":{"estUpperBound":3.235179999999965e-4,"estLowerBound":-4.6355300000000137e-4,"estPoint":-1.203024999999991e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":4.489170000000005e-4,"estLowerBound":1.8656000000000092e-4,"estPoint":3.065882999999996e-4,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9999644963614915,"estPoint":0.9999758036688788,"estConfidenceLevel":0.95},"regResponder":"cpuTime","regCoeffs":{"y":{"estUpperBound":0.16018524299997708,"estLowerBound":-0.15587253199998946,"estPoint":-2.7062241499983663e-2,"estConfidenceLevel":0.95},"iters":{"estUpperBound":6.833215086999993,"estLowerBound":null,"estPoint":6.744508813499995,"estConfidenceLevel":0.95}}}],"anStdDev":{"estUpperBound":3.367989632316134e-3,"estLowerBound":0,"estPoint":3.0903644961020427e-3,"estConfidenceLevel":0.95},"anOutlierVar":{"ovFraction":0.1875,"ovDesc":"moderate","ovEffect":"Moderate"},"anOverhead":4.807636006162774e-6},"reportKDEs":[{"kdeValues":[0.3804684340075443,0.3805235539681352,0.38057867392872613,0.380633793889317,0.38068891384990794,0.3807440338104988,0.3807991537710897,0.3808542737316806,0.3809093936922715,0.3809645136528624,0.3810196336134533,0.3810747535740442,0.3811298735346351,0.381184993495226,0.3812401134558169,0.3812952334164078,0.3813503533769987,0.3814054733375896,0.3814605932981805,0.38151571325877137,0.3815708332193623,0.3816259531799532,0.38168107314054406,0.381736193101135,0.38179131306172587,0.3818464330223168,0.3819015529829077,0.38195667294349855,0.3820117929040895,0.38206691286468036,0.3821220328252713,0.3821771527858622,0.38223227274645305,0.382287392707044,0.38234251266763486,0.3823976326282258,0.38245275258881667,0.38250787254940755,0.3825629925099985,0.38261811247058936,0.38267323243118023,0.38272835239177116,0.38278347235236204,0.382838592312953,0.38289371227354385,0.38294883223413473,0.38300395219472566,0.38305907215531654,0.38311419211590747,0.38316931207649835,0.3832244320370892,0.38327955199768016,0.38333467195827103,0.3833897919188619,0.38344491187945284,0.3835000318400437,0.38355515180063465,0.38361027176122553,0.3836653917218164,0.38372051168240734,0.3837756316429982,0.38383075160358915,0.38388587156418,0.3839409915247709,0.38399611148536184,0.3840512314459527,0.3841063514065436,0.3841614713671345,0.3842165913277254,0.38427171128831633,0.3843268312489072,0.3843819512094981,0.384437071170089,0.3844921911306799,0.3845473110912708,0.3846024310518617,0.3846575510124526,0.3847126709730435,0.3847677909336344,0.38482291089422527,0.3848780308548162,0.3849331508154071,0.384988270775998,0.3850433907365889,0.38509851069717976,0.3851536306577707,0.3852087506183616,0.3852638705789525,0.3853189905395434,0.38537411050013426,0.3854292304607252,0.38548435042131607,0.38553947038190695,0.3855945903424979,0.38564971030308876,0.3857048302636797,0.38575995022427056,0.38581507018486144,0.3858701901454524,0.38592531010604325,0.3859804300666342,0.38603555002722506,0.38609066998781594,0.38614578994840687,0.38620090990899775,0.3862560298695887,0.38631114983017956,0.38636626979077043,0.38642138975136137,0.38647650971195224,0.3865316296725431,0.38658674963313405,0.38664186959372493,0.38669698955431586,0.38675210951490674,0.3868072294754976,0.38686234943608855,0.3869174693966794,0.38697258935727036,0.38702770931786123,0.3870828292784521,0.38713794923904304,0.3871930691996339,0.3872481891602248,0.38730330912081573,0.3873584290814066,0.38741354904199754,0.3874686690025884],"kdeType":"time","kdePDF":[175.5799418112192,175.551711921745,175.49528935254526,175.41074845371062,175.298200577007,175.1577938682393,174.98971299108314,174.79417878296437,174.57144784371079,174.321812057841,174.04559805149574,173.7431665851545,173.41491188341615,173.06126090325523,172.68267254229522,172.2796367887684,171.8526738149544,171.40233301600955,170.92919199621778,170.43385550480207,169.91695432354678,169.37914410858204,168.82110418878113,168.2435363233146,167.64716342099214,167.03272822410818,166.40099195958067,165.75273296024773,165.08874525924804,164.40983716047313,163.7168297881299,163.01055561849986,162.2918569970192,161.56158464383907,160.82059615104868,160.0697544747661,159.3099264253108,158.5419811586797,157.76678867254378,156.98521830997714,156.19813727410832,155.4064091568672,154.61089248496268,153.8124392861964,153.01189367916473,152.21009048935747,151.40785389459506,150.6059961026878,149.80531606412057,149.00659822249497,148.21061130536754,147.41810715803797,146.62981962273616,145.8464634655591,145.06873335339242,144.297302882942,143.53282366387418,142.7759244579427,142.02721037584405,141.28726213341415,140.55663536863167,139.83586002075904,139.12543977279546,138.42585155827476,137.73754513328004,137.06094271439756,136.39643868316836,135.74439935744184,135.10516282986836,134.4790388736116,133.86630891519155,133.26722607421308,132.68201526956364,132.11087339150924,131.55396953894876,131.01144532093238,130.48341522138574,129.96996702583144,129.4711623087386,128.98703697998798,128.5176018887858,128.06284348322237,127.62272452352676,127.19718484693959,126.78614218199078,126.38949300985031,126.0071134702965,125.63886030973822,125.28457186861668,124.94406910541747,124.61715665442652,124.30362391428221,124.00324616429397,123.71578570543171,123.44099302282385,123.17860796655118,122.92836094747567,122.68997414480661,122.46316272207825,122.24763604819202,122.04309892016579,121.84925278423005,121.66579695191729,121.49242980780588,121.32885000560462,121.17475764929664,121.02985545610335,120.89384989807937,120.76645231920979,120.64738002494586,120.5363573411947,120.43311663985881,120.33739932811642,120.24895679872981,120.16755133877821,120.0929569943241,120.02496038864383,119.96336149177824,119.9079743392961,119.85862769829806,119.81516567883676,119.77744828907613,119.74535193266834,119.71876984698422,119.69761248099594,119.68180781177576,119.67130159874272,119.66605757496028]}],"reportKeys":["time","cpuTime","cycles","iters","allocated","numGcs","bytesCopied","mutatorWallSeconds","mutatorCpuSeconds","gcWallSeconds","gcCpuSeconds"],"reportNumber":0,"reportName":"reduce (18 threads)","reportOutliers":{"highSevere":0,"highMild":0,"lowMild":0,"samplesSeen":3,"lowSevere":0},"reportMeasured":[[0.39491724967956543,6.677342554999999,908318458,1,23504608,3,256656,0.394734621,6.635376,1.9743600000000005e-4,6.635376],[0.764401987195015,13.510557641999998,1758129624,2,42780784,5,657152,0.7639807620000001,13.493913,4.342809999999999e-4,13.493913],[1.1606583520770073,20.229571737,2669514670,3,76682976,9,1138240,1.1597879100000004,20.203806,8.83198e-4,20.203806],[1.524209551513195,26.919367235000003,3505680288,4,103583232,12,1498224,1.523153369,26.851294000000003,1.0697579999999996e-3,26.851294000000003]]}]]

==> data/nbody-reducer/reducer-data/IntegerSumReduction2-2.csv <==
PROGNAME,VARIANT,ARGS,HOSTNAME,RUNID,CI_BUILD_ID,THREADS,DATETIME,MINTIME,MEDIANTIME,MAXTIME,MINTIME_PRODUCTIVITY,MEDIANTIME_PRODUCTIVITY,MAXTIME_PRODUCTIVITY,ALLTIMES,TRIALS,COMPILER,COMPILE_FLAGS,RUNTIME_FLAGS,ENV_VARS,BENCH_VERSION,BENCH_FILE,UNAME,PROCESSOR,TOPOLOGY,GIT_BRANCH,GIT_HASH,GIT_DEPTH,WHO,ETC_ISSUE,LSPCI,FULL_LOG,MEDIANTIME_ALLOCRATE,MEDIANTIME_MEMFOOTPRINT,ALLJITTIMES,RETRIES,CAPABILITIES,BYTES_ALLOC,BYTES_COPIED,NUMGC,CPUTIME,CYCLES,RSQR_TIME_FIT,RSQR_TIME_LOW
"reduce (2 threads)","criterion","","c-swarm","c-swarm_1478482197","","0","2016-11-07 01:29:56.695189 UTC","1.2735396772623042","1.291772801429032","1.3160677254200028","","0.9996598564915192","","","1","","","","[[]]","0.0","","Linux c-swarm 3.13.0-65-generic #105-Ubuntu SMP Mon Sep 21 18:50:58 UTC 2015 x86_64 x86_64 x86_64 GNU/Linux","","","dpj","8ff4145a7bdc29e4e2a5fb669b97f12fdb5065e3","100","","","","","18762558","","","0","2.0","2.423696159999998e7","206690.39999999982","23.899999999999974","2.5776815935999977","2.971064133299997e9","0.9999602023497351","0.9998651675302215"


==> data/nbody-reducer/reducer-data/IntegerSumReduction2-2.json <==
["criterio","1.1.3.1",[{"reportAnalysis":{"anMean":{"estUpperBound":1.2958322118966585,"estLowerBound":1.2881989349016503,"estPoint":1.292735679616842,"estConfidenceLevel":0.95},"anRegress":[{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9998651675302215,"estPoint":0.9999602023497351,"estConfidenceLevel":0.95},"regResponder":"time","regCoeffs":{"y":{"estUpperBound":5.962834507226419e-2,"estLowerBound":-5.573675036430892e-2,"estPoint":6.018813699487979e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":1.3160677254200028,"estLowerBound":1.2735396772623042,"estPoint":1.291772801429032,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9993346647326262,"estPoint":0.9998013292449737,"estConfidenceLevel":0.95},"regResponder":"allocated","regCoeffs":{"y":{"estUpperBound":1695407.999999877,"estLowerBound":-1861279.9999999825,"estPoint":-458619.9999999346,"estConfidenceLevel":0.95},"iters":{"estUpperBound":2.525639199999999e7,"estLowerBound":2.3478048000000056e7,"estPoint":2.423696159999998e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.998431374525146,"estPoint":0.9995603639604042,"estConfidenceLevel":0.95},"regResponder":"bytesCopied","regCoeffs":{"y":{"estUpperBound":7471.999999999196,"estLowerBound":-39103.99999999987,"estPoint":-21855.999999999465,"estConfidenceLevel":0.95},"iters":{"estUpperBound":219367.99999999988,"estLowerBound":196080.00000000035,"estPoint":206690.39999999982,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9998651887132575,"estPoint":0.9999602071938889,"estConfidenceLevel":0.95},"regResponder":"cycles","regCoeffs":{"y":{"estUpperBound":null,"estLowerBound":-1.2817887400001088e8,"estPoint":1.384936200000833e7,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.0269391510000052e9,"estLowerBound":2.9291327379999976e9,"estPoint":2.971064133299997e9,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9991326973113617,"estPoint":0.9997549663078673,"estConfidenceLevel":0.95},"regResponder":"numGcs","regCoeffs":{"y":{"estUpperBound":1.9999999999999043,"estLowerBound":-1.9999999999999836,"estPoint":-0.4999999999999317,"estConfidenceLevel":0.95},"iters":{"estUpperBound":24.999999999999986,"estLowerBound":23.000000000000043,"estPoint":23.899999999999974,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9998649966646534,"estPoint":0.9999600752716606,"estConfidenceLevel":0.95},"regResponder":"mutatorWallSeconds","regCoeffs":{"y":{"estUpperBound":null,"estLowerBound":-5.577931200001779e-2,"estPoint":6.0469355000037014e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":1.3156660080000069,"estLowerBound":1.273124442999997,"estPoint":1.2913327289999985,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9920830615856213,"estPoint":0.9967217068565795,"estConfidenceLevel":0.95},"regResponder":"gcWallSeconds","regCoeffs":{"y":{"estUpperBound":5.932400000000068e-5,"estLowerBound":-2.8659100000000406e-4,"estPoint":-1.865649999999879e-5,"estConfidenceLevel":0.95},"iters":{"estUpperBound":5.140030000000012e-4,"estLowerBound":3.986979999999998e-4,"estPoint":4.393878999999996e-4,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9999151790316152,"estPoint":0.999965175461334,"estConfidenceLevel":0.95},"regResponder":"cpuTime","regCoeffs":{"y":{"estUpperBound":0.10049712099999294,"estLowerBound":-0.10180720100001295,"estPoint":1.333954000000662e-2,"estConfidenceLevel":0.95},"iters":{"estUpperBound":2.622340832000006,"estLowerBound":2.540911478,"estPoint":2.5776815935999977,"estConfidenceLevel":0.95}}}],"anStdDev":{"estUpperBound":5.363351235919149e-3,"estLowerBound":0,"estPoint":4.6485674319156e-3,"estConfidenceLevel":0.95},"anOutlierVar":{"ovFraction":0.18749999999999997,"ovDesc":"moderate","ovEffect":"Moderate"},"anOverhead":1.6613447842238743e-6},"reportKDEs":[{"kdeValues":[1.2872699752177053,1.2873577509358733,1.2874455266540412,1.2875333023722093,1.2876210780903774,1.2877088538085455,1.2877966295267134,1.2878844052448815,1.2879721809630496,1.2880599566812174,1.2881477323993855,1.2882355081175536,1.2883232838357215,1.2884110595538896,1.2884988352720577,1.2885866109902258,1.2886743867083936,1.2887621624265617,1.2888499381447298,1.2889377138628977,1.2890254895810658,1.2891132652992339,1.2892010410174017,1.2892888167355698,1.289376592453738,1.289464368171906,1.2895521438900739,1.289639919608242,1.28972769532641,1.289815471044578,1.289903246762746,1.2899910224809141,1.290078798199082,1.29016657391725,1.2902543496354182,1.2903421253535863,1.2904299010717541,1.2905176767899222,1.2906054525080903,1.2906932282262582,1.2907810039444263,1.2908687796625944,1.2909565553807623,1.2910443310989304,1.2911321068170984,1.2912198825352665,1.2913076582534344,1.2913954339716025,1.2914832096897706,1.2915709854079385,1.2916587611261066,1.2917465368442747,1.2918343125624425,1.2919220882806106,1.2920098639987787,1.2920976397169468,1.2921854154351147,1.2922731911532828,1.2923609668714509,1.2924487425896187,1.2925365183077868,1.292624294025955,1.2927120697441228,1.2927998454622909,1.292887621180459,1.292975396898627,1.293063172616795,1.293150948334963,1.2932387240531311,1.293326499771299,1.293414275489467,1.2935020512076352,1.293589826925803,1.2936776026439711,1.2937653783621392,1.2938531540803073,1.2939409297984752,1.2940287055166433,1.2941164812348114,1.2942042569529792,1.2942920326711473,1.2943798083893154,1.2944675841074833,1.2945553598256514,1.2946431355438195,1.2947309112619876,1.2948186869801555,1.2949064626983235,1.2949942384164916,1.2950820141346595,1.2951697898528276,1.2952575655709957,1.2953453412891636,1.2954331170073317,1.2955208927254998,1.2956086684436678,1.2956964441618357,1.2957842198800038,1.295871995598172,1.2959597713163398,1.2960475470345079,1.296135322752676,1.2962230984708438,1.296310874189012,1.29639864990718,1.296486425625348,1.296574201343516,1.296661977061684,1.2967497527798522,1.29683752849802,1.2969253042161881,1.2970130799343562,1.297100855652524,1.2971886313706922,1.2972764070888603,1.2973641828070284,1.2974519585251962,1.2975397342433643,1.2976275099615324,1.2977152856797003,1.2978030613978684,1.2978908371160365,1.2979786128342043,1.2980663885523724,1.2981541642705405,1.2982419399887086,1.2983297157068765,1.2984174914250446],"kdeType":"time","kdePDF":[93.08874525234314,93.08441590258055,93.07576526384237,93.06280944005871,93.0455725430541,93.02408663977431,92.99839168210654,92.96853541945258,92.93457329425026,92.89656832068019,92.85459094683014,92.80871890062856,92.75903701989408,92.70563706688493,92.64861752776613,92.58808339744719,92.5241459502763,92.45692249710834,92.38653612929558,92.31311545017992,92.23679429469303,92.15771143769904,92.07601029173927,91.99183859486342,91.90534808925422,91.81669419137313,91.7260356543761,91.63353422356384,91.53935428564984,91.44366251264191,91.3466275011474,91.24841940792194,91.14920958249171,91.04917019768573,90.94847387892104,90.84729333308627,90.74580097787107,90.64416857238955,90.54256684994152,90.44116515375418,90.34013107653809,90.23963010468574,90.13982526792914,90.0408767952636,89.94294177792862,89.84617384022427,89.75072281892194,89.65673445201122,89.56435007750262,89.4737063429848,89.38493492660973,89.29816227015456,89.21350932478114,89.13109131008613,89.05101748700339,88.97339094509026,88.89830840469509,88.82586003447025,88.75612928465911,88.68919273654885,88.62511996844424,88.5639734384781,88.50580838453581,88.45067274153057,88.39860707622529,88.34964453975608,88.30381083796988,88.26112421964665,88.22159548263403,88.18522799787902,88.15201775129859,88.12195340338809,88.09501636642301,88.07118089906734,88.05041421815851,88.03267662739789,88.01792166263273,88.00609625337597,87.99714090016867,87.99098986735102,87.98757139076895,87.98680789990632,87.98861625389485,87.99290799082034,87.99958958970852,88.00856274454155,88.01972464962554,88.0329682955992,88.04818277534679,88.0652535990511,88.08406301759975,88.10449035353368,88.12641233870795,88.14970345781556,88.17423629690923,88.19988189604179,88.22651010513358,88.25398994216643,88.28218995279514,88.31097857046345,88.34022447610813,88.36979695653426,88.39956626054723,88.42940395193139,88.45918325837107,88.48877941542023,88.5180700046372,88.5469352850158,88.57525851685934,88.60292627726305,88.62982876639136,88.65586010375795,88.68091861374347,88.70490709961113,88.72773310531029,88.74930916438915,88.7695530353702,88.78838792297701,88.80574268463712,88.8215520217234,88.83575665503649,88.84830348407036,88.85914572964668,88.86824305954494,88.87556169680167,88.88107451039478,88.8847610880775,88.88660779117063]}],"reportKeys":["time","cpuTime","cycles","iters","allocated","numGcs","bytesCopied","mutatorWallSeconds","mutatorCpuSeconds","gcWallSeconds","gcCpuSeconds"],"reportNumber":0,"reportName":"reduce (2 threads)","reportOutliers":{"highSevere":0,"highMild":0,"lowMild":0,"samplesSeen":3,"lowSevere":0},"reportMeasured":[[1.3028590232133865,2.6019629849999992,2996566690,1,23395112,23,180264,1.3024282610000002,2.602896,4.3769399999999976e-4,2.602896],[2.5763987004756927,5.142874463,5925699428,2,48651504,48,399632,2.575552703999999,5.138062000000001,8.567200000000005e-4,5.138062000000001],[3.892466425895691,7.765215295000001,8952638579,3,72129552,71,595712,3.8912187120000006,7.760100000000001,1.2554179999999995e-3,7.760100000000001],[5.170079119503498,10.320121353000001,11891134084,4,96358968,95,803872,5.168315354999999,10.318261,1.7694210000000002e-3,10.318261]]}]]

==> data/nbody-reducer/reducer-data/IntegerSumReduction2-3.csv <==
PROGNAME,VARIANT,ARGS,HOSTNAME,RUNID,CI_BUILD_ID,THREADS,DATETIME,MINTIME,MEDIANTIME,MAXTIME,MINTIME_PRODUCTIVITY,MEDIANTIME_PRODUCTIVITY,MAXTIME_PRODUCTIVITY,ALLTIMES,TRIALS,COMPILER,COMPILE_FLAGS,RUNTIME_FLAGS,ENV_VARS,BENCH_VERSION,BENCH_FILE,UNAME,PROCESSOR,TOPOLOGY,GIT_BRANCH,GIT_HASH,GIT_DEPTH,WHO,ETC_ISSUE,LSPCI,FULL_LOG,MEDIANTIME_ALLOCRATE,MEDIANTIME_MEMFOOTPRINT,ALLJITTIMES,RETRIES,CAPABILITIES,BYTES_ALLOC,BYTES_COPIED,NUMGC,CPUTIME,CYCLES,RSQR_TIME_FIT,RSQR_TIME_LOW
"reduce (3 threads)","criterion","","c-swarm","c-swarm_1478482216","","0","2016-11-07 01:30:16.055285 UTC","0.8825803920626647","0.9039184965193262","0.9212274849414813","","0.9995966077502969","","","1","","","","[[]]","0.0","","Linux c-swarm 3.13.0-65-generic #105-Ubuntu SMP Mon Sep 21 18:50:58 UTC 2015 x86_64 x86_64 x86_64 GNU/Linux","","","dpj","8ff4145a7bdc29e4e2a5fb669b97f12fdb5065e3","100","","","","","26897917","","","0","3.0","2.4313524799999975e7","211223.1999999998","15.999999999999982","2.7092543457999985","2.079004389899998e9","0.9999073670385621","0.9998927849166566"


==> data/nbody-reducer/reducer-data/IntegerSumReduction2-3.json <==
["criterio","1.1.3.1",[{"reportAnalysis":{"anMean":{"estUpperBound":0.9139394909537604,"estLowerBound":0.9047873742168827,"estPoint":0.9105971538161114,"estConfidenceLevel":0.95},"anRegress":[{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9998927849166566,"estPoint":0.9999073670385621,"estConfidenceLevel":0.95},"regResponder":"time","regCoeffs":{"y":{"estUpperBound":8.882877975702057e-2,"estLowerBound":-1.2825347483156542e-2,"estPoint":1.3641774654391082e-2,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.9212274849414813,"estLowerBound":0.8825803920626647,"estPoint":0.9039184965193262,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9999855136194737,"estPoint":0.999992562866848,"estConfidenceLevel":0.95},"regResponder":"allocated","regCoeffs":{"y":{"estUpperBound":121704.00000003661,"estLowerBound":-442664.0000003826,"estPoint":-146447.99999992945,"estConfidenceLevel":0.95},"iters":{"estUpperBound":2.4401688000000104e7,"estLowerBound":2.4126519999999985e7,"estPoint":2.4313524799999975e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9993778003067899,"estPoint":0.9998144442730713,"estConfidenceLevel":0.95},"regResponder":"bytesCopied","regCoeffs":{"y":{"estUpperBound":-10936.000000000859,"estLowerBound":-51832.00000000178,"estPoint":-30031.999999999378,"estConfidenceLevel":0.95},"iters":{"estUpperBound":219808.00000000073,"estLowerBound":204823.99999999988,"estPoint":211223.1999999998,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9998927781554573,"estPoint":0.9999073574395241,"estConfidenceLevel":0.95},"regResponder":"cycles","regCoeffs":{"y":{"estUpperBound":2.04312708999967e8,"estLowerBound":-2.9500426999998633e7,"estPoint":3.1378867000006188e7,"estConfidenceLevel":0.95},"iters":{"estUpperBound":2.118818531999998e9,"estLowerBound":2.029925601000009e9,"estPoint":2.079004389899998e9,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":1,"estPoint":1,"estConfidenceLevel":0.95},"regResponder":"numGcs","regCoeffs":{"y":{"estUpperBound":7.42324482730015e-14,"estLowerBound":-2.51214793389404e-13,"estPoint":4.715411649600406e-14,"estConfidenceLevel":0.95},"iters":{"estUpperBound":16.00000000000007,"estLowerBound":15.999999999999977,"estPoint":15.999999999999982,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9998930834348558,"estPoint":0.9999076345076781,"estConfidenceLevel":0.95},"regResponder":"mutatorWallSeconds","regCoeffs":{"y":{"estUpperBound":8.865228299999205e-2,"estLowerBound":-1.2816745999998899e-2,"estPoint":1.3599393500002437e-2,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.9208296979999997,"estLowerBound":0.8822543710000024,"estPoint":0.9035543190999992,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9977759195268595,"estPoint":0.9979076789043977,"estConfidenceLevel":0.95},"regResponder":"gcWallSeconds","regCoeffs":{"y":{"estUpperBound":1.8652999999999883e-4,"estLowerBound":-4.840999999999978e-6,"estPoint":4.8539500000000676e-5,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.9988499999999983e-4,"estLowerBound":3.253520000000016e-4,"estPoint":3.6463389999999977e-4,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.999879052456137,"estPoint":0.9999505870838058,"estConfidenceLevel":0.95},"regResponder":"cpuTime","regCoeffs":{"y":{"estUpperBound":0.22353705899998214,"estLowerBound":-2.8005078000017364e-2,"estPoint":2.3562936500005807e-2,"estConfidenceLevel":0.95},"iters":{"estUpperBound":2.7373018570000074,"estLowerBound":null,"estPoint":2.7092543457999985,"estConfidenceLevel":0.95}}}],"anStdDev":{"estUpperBound":5.789097738432167e-3,"estLowerBound":0,"estPoint":5.199749590671837e-3,"estConfidenceLevel":0.95},"anOutlierVar":{"ovFraction":0.1875,"ovDesc":"moderate","ovEffect":"Moderate"},"anOverhead":1.7022802966245342e-6},"reportKDEs":[{"kdeValues":[0.9037846730755881,0.9038794164905135,0.9039741599054391,0.9040689033203645,0.90416364673529,0.9042583901502155,0.9043531335651409,0.9044478769800665,0.9045426203949919,0.9046373638099174,0.9047321072248429,0.9048268506397683,0.9049215940546939,0.9050163374696193,0.9051110808845448,0.9052058242994703,0.9053005677143957,0.9053953111293213,0.9054900545442467,0.9055847979591721,0.9056795413740977,0.9057742847890231,0.9058690282039487,0.9059637716188741,0.9060585150337995,0.9061532584487251,0.9062480018636505,0.9063427452785761,0.9064374886935015,0.9065322321084269,0.9066269755233525,0.9067217189382779,0.9068164623532035,0.9069112057681289,0.9070059491830543,0.9071006925979799,0.9071954360129053,0.9072901794278309,0.9073849228427563,0.9074796662576817,0.9075744096726073,0.9076691530875327,0.9077638965024583,0.9078586399173837,0.9079533833323091,0.9080481267472347,0.9081428701621601,0.9082376135770855,0.9083323569920111,0.9084271004069365,0.9085218438218621,0.9086165872367875,0.908711330651713,0.9088060740666385,0.9089008174815639,0.9089955608964895,0.9090903043114149,0.9091850477263403,0.9092797911412659,0.9093745345561913,0.9094692779711169,0.9095640213860423,0.9096587648009677,0.9097535082158933,0.9098482516308187,0.9099429950457443,0.9100377384606697,0.9101324818755951,0.9102272252905207,0.9103219687054461,0.9104167121203717,0.9105114555352971,0.9106061989502225,0.9107009423651481,0.9107956857800735,0.9108904291949991,0.9109851726099245,0.91107991602485,0.9111746594397755,0.9112694028547009,0.9113641462696264,0.9114588896845519,0.9115536330994773,0.9116483765144029,0.9117431199293283,0.9118378633442538,0.9119326067591793,0.9120273501741047,0.9121220935890303,0.9122168370039557,0.9123115804188812,0.9124063238338067,0.9125010672487321,0.9125958106636577,0.9126905540785831,0.9127852974935086,0.9128800409084341,0.9129747843233595,0.9130695277382851,0.9131642711532105,0.913259014568136,0.9133537579830615,0.913448501397987,0.9135432448129125,0.9136379882278379,0.9137327316427634,0.9138274750576889,0.9139222184726143,0.9140169618875399,0.9141117053024653,0.9142064487173908,0.9143011921323163,0.9143959355472417,0.9144906789621672,0.9145854223770927,0.9146801657920182,0.9147749092069437,0.9148696526218691,0.9149643960367946,0.9150591394517201,0.9151538828666456,0.9152486262815711,0.9153433696964965,0.915438113111422,0.9155328565263475,0.915627599941273,0.9157223433561985,0.915817086771124],"kdeType":"time","kdePDF":[72.04751501844936,72.05004028599372,72.05509952175551,72.06271009583706,72.07289798537136,72.08569768114623,72.101152063517,72.11931224796133,72.14023740071465,72.16399452501216,72.19065821854396,72.22031040281425,72.25304002517304,72.28894273436775,72.32812053053597,72.37068139063332,72.41673887035975,72.46641168371319,72.5198232613631,72.57710128909534,72.63837722763543,72.70378581521031,72.7734645542547,72.84755318371467,72.9261931384386,73.00952699718258,73.097697920788,73.1908490821157,73.28912308934378,73.39266140425278,73.50160375713672,73.61608755998522,73.7362473195871,73.86221405220452,73.99411470146224,74.13207156108552,74.27620170410789,74.42661642014929,74.5834206623442,74.74671250547058,74.91658261680035,75.09311374115599,75.27638020161935,75.46644741729548,75.66337143948785,75.86719850759113,76.07796462595529,76.29569516291686,76.52040447313595,76.75209554431333,76.99075966929959,77.23637614453894,77.48891199572404,77.74832173146393,78.01454712569758,78.28751702950835,78.56714721292175,78.85334023718936,79.1459853579873,79.44495845987603,79.75012202229298,80.06132511726709,80.37840343896897,80.70117936512796,81.02946205027247,81.36304755066884,81.70171898076019,82.04524670082718,82.39338853552145,82.74589002284507,83.10248469308081,83.46289437710448,83.82682954344476,84.19398966338697,84.56406360335457,84.93673004373832,85.31165792328534,85.68850690809964,86.066927884255,86.44656347296522,86.82704856721028,87.20801088866881,87.58907156376527,87.9698457175982,88.34994308448067,88.72896863378745,89.10652320977523,89.48220418401125,89.85560611902439,90.22632144176826,90.59394112547085,90.95805537842752,91.31825433828489,91.67412877035324,92.0252707684809,92.37127445702123,92.71173669242503,93.04625776299407,93.37444208534043,93.69589889610512,94.01024293750409,94.31709513528466,94.61608326769557,94.90684262409508,95.18901665184578,95.46225759017265,95.72622708968954,95.98059681633246,96.22504903847152,96.45927719601036,96.68298645032156,96.89589421390636,97.09773065871077,97.28823920207533,97.46717696934166,97.63431523218831,97.78943982181787,97.93235151616946,98.06286640038326,98.18081619979866,98.28604858482237,98.37842744706076,98.45783314616713,98.52416272691441,98.57733010606192,98.617266228647,98.64391919339072,98.65725434697013]}],"reportKeys":["time","cpuTime","cycles","iters","allocated","numGcs","bytesCopied","mutatorWallSeconds","mutatorCpuSeconds","gcWallSeconds","gcCpuSeconds"],"reportNumber":0,"reportName":"reduce (3 threads)","reportOutliers":{"highSevere":0,"highMild":0,"lowMild":0,"samplesSeen":3,"lowSevere":0},"reportMeasured":[[0.9084021374583244,2.7189411039999998,2089318105,1,24248224,16,182960,0.908012952,2.7177479999999994,3.950439999999998e-4,2.7177479999999994],[1.829629622399807,5.446598635999999,4208136637,2,48374744,32,387784,1.8288426500000003,5.439935000000001,7.949289999999998e-4,5.439935000000001],[2.736569955945015,8.183900493000001,6294089512,3,72762400,48,607592,2.7354153959999996,8.183141,1.1625860000000002e-3,8.183141],[3.619150348007679,10.837354971000003,8324015113,4,97164088,64,813768,3.6176697670000006,10.831833,1.4879380000000003e-3,10.831833]]}]]

==> data/nbody-reducer/reducer-data/IntegerSumReduction2-4.csv <==
PROGNAME,VARIANT,ARGS,HOSTNAME,RUNID,CI_BUILD_ID,THREADS,DATETIME,MINTIME,MEDIANTIME,MAXTIME,MINTIME_PRODUCTIVITY,MEDIANTIME_PRODUCTIVITY,MAXTIME_PRODUCTIVITY,ALLTIMES,TRIALS,COMPILER,COMPILE_FLAGS,RUNTIME_FLAGS,ENV_VARS,BENCH_VERSION,BENCH_FILE,UNAME,PROCESSOR,TOPOLOGY,GIT_BRANCH,GIT_HASH,GIT_DEPTH,WHO,ETC_ISSUE,LSPCI,FULL_LOG,MEDIANTIME_ALLOCRATE,MEDIANTIME_MEMFOOTPRINT,ALLJITTIMES,RETRIES,CAPABILITIES,BYTES_ALLOC,BYTES_COPIED,NUMGC,CPUTIME,CYCLES,RSQR_TIME_FIT,RSQR_TIME_LOW
"reduce (4 threads)","criterion","","c-swarm","c-swarm_1478482232","","0","2016-11-07 01:30:32.170503 UTC","NaN","0.7048217020928852","0.7058592811226871","","0.9995412621400591","","","1","","","","[[]]","0.0","","Linux c-swarm 3.13.0-65-generic #105-Ubuntu SMP Mon Sep 21 18:50:58 UTC 2015 x86_64 x86_64 x86_64 GNU/Linux","","","dpj","8ff4145a7bdc29e4e2a5fb669b97f12fdb5065e3","100","","","","","34533690","","","0","4.0","2.4340094399999972e7","223619.99999999977","11.999999999999986","2.805049372399997","1.6210836027999983e9","0.9999993209777839","0.9999980637588974"


==> data/nbody-reducer/reducer-data/IntegerSumReduction2-4.json <==
["criterio","1.1.3.1",[{"reportAnalysis":{"anMean":{"estUpperBound":0.7064892745206254,"estLowerBound":0.7060421568074914,"estPoint":0.7063139855579998,"estConfidenceLevel":0.95},"anRegress":[{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9999980637588974,"estPoint":0.9999993209777839,"estConfidenceLevel":0.95},"regResponder":"time","regCoeffs":{"y":{"estUpperBound":6.9636479020129295e-3,"estLowerBound":1.4184191822941186e-3,"estPoint":4.534024745228019e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.7058592811226871,"estLowerBound":null,"estPoint":0.7048217020928852,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9999559993145105,"estPoint":0.9999882447042145,"estConfidenceLevel":0.95},"regResponder":"allocated","regCoeffs":{"y":{"estUpperBound":398143.99999988964,"estLowerBound":-971608.0000000742,"estPoint":-150571.99999992925,"estConfidenceLevel":0.95},"iters":{"estUpperBound":2.456357600000009e7,"estLowerBound":2.4106992000000052e7,"estPoint":2.4340094399999972e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9988649466900085,"estPoint":0.9995149905059485,"estConfidenceLevel":0.95},"regResponder":"bytesCopied","regCoeffs":{"y":{"estUpperBound":-4664.000000002081,"estLowerBound":-47991.99999999981,"estPoint":-27555.999999999338,"estConfidenceLevel":0.95},"iters":{"estUpperBound":238047.99999999988,"estLowerBound":216384.00000000084,"estPoint":223619.99999999977,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9999980658530637,"estPoint":0.9999993217730084,"estConfidenceLevel":0.95},"regResponder":"cycles","regCoeffs":{"y":{"estUpperBound":1.6017334000002116e7,"estLowerBound":3270251.9999939026,"estPoint":1.0432494500004841e7,"estConfidenceLevel":0.95},"iters":{"estUpperBound":1.6234688860000026e9,"estLowerBound":1.617095344999999e9,"estPoint":1.6210836027999983e9,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":1,"estPoint":1,"estConfidenceLevel":0.95},"regResponder":"numGcs","regCoeffs":{"y":{"estUpperBound":5.710188328692424e-14,"estLowerBound":-1.7585035537258281e-13,"estPoint":3.645337933641145e-14,"estConfidenceLevel":0.95},"iters":{"estUpperBound":12.00000000000005,"estLowerBound":11.999999999999982,"estPoint":11.999999999999986,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":null,"estLowerBound":0.9999978686578804,"estPoint":0.9999992012566254,"estConfidenceLevel":0.95},"regResponder":"mutatorWallSeconds","regCoeffs":{"y":{"estUpperBound":null,"estLowerBound":1.327479999996394e-3,"estPoint":4.512695000001444e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.7055375190000014,"estLowerBound":0.7026301749999989,"estPoint":0.7044985931999995,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9642315956993825,"estPoint":0.9674175691439925,"estConfidenceLevel":0.95},"regResponder":"gcWallSeconds","regCoeffs":{"y":{"estUpperBound":4.899540000000033e-4,"estLowerBound":-1.7112599999999964e-4,"estPoint":2.9048000000001017e-5,"estConfidenceLevel":0.95},"iters":{"estUpperBound":4.5693199999999995e-4,"estLowerBound":1.9157499999999914e-4,"estPoint":3.2332849999999963e-4,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9999623514002383,"estPoint":0.9999898735379689,"estConfidenceLevel":0.95},"regResponder":"cpuTime","regCoeffs":{"y":{"estUpperBound":6.2402861999989664e-2,"estLowerBound":-8.36935020000504e-2,"estPoint":8.818888000009014e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":2.830368150000014,"estLowerBound":2.78166936200001,"estPoint":2.805049372399997,"estConfidenceLevel":0.95}}}],"anStdDev":{"estUpperBound":3.0360938927352497e-4,"estLowerBound":0,"estPoint":2.6338446305394114e-4,"estConfidenceLevel":0.95},"anOutlierVar":{"ovFraction":0.18749999999999997,"ovDesc":"moderate","ovEffect":"Moderate"},"anOverhead":1.8680738667519175e-6},"reportKDEs":[{"kdeValues":[0.7059895701187037,0.7059945389396914,0.7059995077606793,0.7060044765816671,0.7060094454026549,0.7060144142236428,0.7060193830446305,0.7060243518656184,0.7060293206866062,0.706034289507594,0.7060392583285818,0.7060442271495696,0.7060491959705574,0.7060541647915453,0.706059133612533,0.7060641024335208,0.7060690712545087,0.7060740400754965,0.7060790088964843,0.7060839777174721,0.7060889465384599,0.7060939153594478,0.7060988841804355,0.7061038530014233,0.7061088218224112,0.706113790643399,0.7061187594643867,0.7061237282853746,0.7061286971063624,0.7061336659273503,0.706138634748338,0.7061436035693258,0.7061485723903137,0.7061535412113015,0.7061585100322892,0.7061634788532771,0.7061684476742649,0.7061734164952527,0.7061783853162406,0.7061833541372283,0.7061883229582161,0.706193291779204,0.7061982606001918,0.7062032294211796,0.7062081982421674,0.7062131670631552,0.7062181358841431,0.7062231047051308,0.7062280735261186,0.7062330423471065,0.7062380111680943,0.706242979989082,0.7062479488100699,0.7062529176310577,0.7062578864520456,0.7062628552730333,0.7062678240940211,0.706272792915009,0.7062777617359968,0.7062827305569845,0.7062876993779724,0.7062926681989602,0.706297637019948,0.7063026058409358,0.7063075746619236,0.7063125434829115,0.7063175123038993,0.706322481124887,0.7063274499458749,0.7063324187668627,0.7063373875878505,0.7063423564088384,0.7063473252298261,0.7063522940508139,0.7063572628718018,0.7063622316927896,0.7063672005137774,0.7063721693347652,0.706377138155753,0.7063821069767409,0.7063870757977286,0.7063920446187164,0.7063970134397043,0.7064019822606921,0.7064069510816798,0.7064119199026677,0.7064168887236555,0.7064218575446434,0.7064268263656311,0.7064317951866189,0.7064367640076068,0.7064417328285946,0.7064467016495823,0.7064516704705702,0.706456639291558,0.7064616081125458,0.7064665769335337,0.7064715457545214,0.7064765145755092,0.7064814833964971,0.7064864522174849,0.7064914210384727,0.7064963898594605,0.7065013586804483,0.7065063275014362,0.7065112963224239,0.7065162651434117,0.7065212339643996,0.7065262027853874,0.7065311716063751,0.706536140427363,0.7065411092483508,0.7065460780693387,0.7065510468903264,0.7065560157113142,0.7065609845323021,0.7065659533532899,0.7065709221742776,0.7065758909952655,0.7065808598162533,0.7065858286372411,0.706590797458229,0.7065957662792167,0.7066007351002046,0.7066057039211924,0.7066106727421801,0.706615641563168,0.7066206103841558],"kdeType":"time","kdePDF":[1549.7476532405285,1549.7259570091062,1549.6826826626677,1549.6180660981813,1549.5324603223928,1549.4263344479116,1549.3002723588777,1549.1549710498098,1548.991238642108,1548.8099920835655,1548.6122545370815,1548.399152465616,1548.1719124212161,1547.9318575467726,1547.6804037998859,1547.419055909003,1547.1494030726576,1546.8731144133621,1546.5919341983088,1546.3076768396786,1546.0222216879151,1545.7375076318585,1545.4555275201399,1545.1783224186868,1544.907975719607,1544.646607117093,1544.3963664663154,1544.1594275415673,1543.9379817101456,1543.7342315386666,1543.5503843486572,1543.3886457383614,1543.2512130877649,1543.1402690638552,1543.057975143096,1543.0064651680161,1542.9878389547002,1543.0041559677866,1543.0574290793795,1543.1496184280281,1543.2826253936285,1543.4582867037695,1543.6783686866818,1543.9445616855214,1544.258474648289,1544.6216299071903,1545.0354581607426,1545.50129367137,1546.020369690664,1546.5938141238805,1547.2226454446063,1547.9077688698756,1548.649972805348,1549.449925569439,1550.3081724046008,1551.2251327831934,1552.2010980146606,1553.2362291599406,1554.3305552582842,1555.483971870868,1556.6962399448016,1557.9669850003354,1559.2956966432848,1560.6817284038877,1562.1242979025235,1563.6224873419217,1565.1752443247221,1566.7813829944484,1568.4395854972079,1570.1484037606567,1571.9062615860387,1573.7114570483589,1575.5621651990568,1577.4564410648165,1579.3922229355117,1581.3673359335771,1583.3794958565,1585.4263132834826,1587.5052979367506,1589.6138632874017,1591.7493313951638,1593.9089379709046,1596.0898376502564,1598.28910946626,1600.5037625085085,1602.7307417558668,1604.966934069489,1607.2091743325102,1609.454251722492,1611.6989161024358,1613.9398845159274,1616.1738477717927,1618.3974771034534,1620.6074308880447,1622.8003614102581,1624.9729216557878,1627.121772119234,1629.2435876113072,1631.3350640502126,1633.3929252221424,1635.4139294959182,1637.3948764769345,1639.332613585719,1641.2240425466177,1643.066125772334,1644.8558926302849,1646.5904455770421,1648.266966147412,1649.8827207850563,1651.4350665019106,1652.9214563540552,1654.3394447220996,1655.6866923845835,1656.9609713733605,1658.1601696004152,1659.282295246067,1660.3254808990444,1661.2879874394607,1662.168207656277,1662.9646695914248,1663.6760396033667,1664.3011251434586,1664.8388772391265,1665.2883926784953,1665.6489158917545,1665.9198405251984,1666.100710704552,1666.1912219848537]}],"reportKeys":["time","cpuTime","cycles","iters","allocated","numGcs","bytesCopied","mutatorWallSeconds","mutatorCpuSeconds","gcWallSeconds","gcCpuSeconds"],"reportNumber":0,"reportName":"reduce (4 threads)","reportOutliers":{"highSevere":0,"highMild":0,"lowMild":0,"samplesSeen":3,"lowSevere":0},"reportMeasured":[[0.7100503146648407,2.8148376440000007,1633112679,1,24184712,12,190056,0.709772343,2.8072669999999995,2.85806e-4,2.8072669999999995],[1.4131369814276695,5.625741586,3250208024,2,48612128,24,428104,1.4124025179999995,5.609197999999999,7.427380000000002e-4,5.609197999999999],[2.118996262550354,8.407410947999999,4873676910,3,72719120,36,644488,2.1179400369999994,8.397845,1.0646789999999998e-3,8.397845],[2.824169561266899,11.237779098,6495568393,4,97282696,48,863328,2.8229218140000008,11.235443999999998,1.256254e-3,11.235443999999998]]}]]

==> data/nbody-reducer/reducer-data/IntegerSumReduction2-5.csv <==
PROGNAME,VARIANT,ARGS,HOSTNAME,RUNID,CI_BUILD_ID,THREADS,DATETIME,MINTIME,MEDIANTIME,MAXTIME,MINTIME_PRODUCTIVITY,MEDIANTIME_PRODUCTIVITY,MAXTIME_PRODUCTIVITY,ALLTIMES,TRIALS,COMPILER,COMPILE_FLAGS,RUNTIME_FLAGS,ENV_VARS,BENCH_VERSION,BENCH_FILE,UNAME,PROCESSOR,TOPOLOGY,GIT_BRANCH,GIT_HASH,GIT_DEPTH,WHO,ETC_ISSUE,LSPCI,FULL_LOG,MEDIANTIME_ALLOCRATE,MEDIANTIME_MEMFOOTPRINT,ALLJITTIMES,RETRIES,CAPABILITIES,BYTES_ALLOC,BYTES_COPIED,NUMGC,CPUTIME,CYCLES,RSQR_TIME_FIT,RSQR_TIME_LOW
"reduce (5 threads)","criterion","","c-swarm","c-swarm_1478482247","","0","2016-11-07 01:30:46.560901 UTC","0.5730460509657852","0.5921934328973287","0.6030322164297084","","0.9994444479892713","","","1","","","","[[]]","0.0","","Linux c-swarm 3.13.0-65-generic #105-Ubuntu SMP Mon Sep 21 18:50:58 UTC 2015 x86_64 x86_64 x86_64 GNU/Linux","","","dpj","8ff4145a7bdc29e4e2a5fb669b97f12fdb5065e3","100","","","","","42241914","","","0","5.0","2.5015383999999974e7","233548.79999999976","9.899999999999988","2.9557967081999985","1.3620394615999985e9","0.9998595177955403","0.9997653890455601"


==> data/nbody-reducer/reducer-data/IntegerSumReduction2-5.json <==
["criterio","1.1.3.1",[{"reportAnalysis":{"anMean":{"estUpperBound":0.5948236225556287,"estLowerBound":0.590560414822868,"estPoint":0.5931289335155724,"estConfidenceLevel":0.95},"anRegress":[{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9997653890455601,"estPoint":0.9998595177955403,"estConfidenceLevel":0.95},"regResponder":"time","regCoeffs":{"y":{"estUpperBound":3.502972424030409e-2,"estLowerBound":-2.9549941420547312e-2,"estPoint":7.347226142885119e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.6030322164297084,"estLowerBound":0.5730460509657852,"estPoint":0.5921934328973287,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9935869267544024,"estPoint":0.9981437377291329,"estConfidenceLevel":0.95},"regResponder":"allocated","regCoeffs":{"y":{"estUpperBound":5551047.999999879,"estLowerBound":-5954679.999999964,"estPoint":-1617063.999999934,"estConfidenceLevel":0.95},"iters":{"estUpperBound":2.8193239999999974e7,"estLowerBound":2.2440376000000052e7,"estPoint":2.5015383999999974e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9884026193276778,"estPoint":0.9961545514628405,"estConfidenceLevel":0.95},"regResponder":"bytesCopied","regCoeffs":{"y":{"estUpperBound":48167.99999999802,"estLowerBound":-99047.9999999997,"estPoint":-38803.99999999934,"estConfidenceLevel":0.95},"iters":{"estUpperBound":277055.9999999998,"estLowerBound":203448.00000000081,"estPoint":233548.79999999976,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9997654122786318,"estPoint":0.9998595317063144,"estConfidenceLevel":0.95},"regResponder":"cycles","regCoeffs":{"y":{"estUpperBound":8.057105900000206e7,"estLowerBound":-6.795416200000429e7,"estPoint":1.6904709500004284e7,"estConfidenceLevel":0.95},"iters":{"estUpperBound":1.3869673100000057e9,"estLowerBound":1.3180028299999993e9,"estPoint":1.3620394615999985e9,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9950248756218906,"estPoint":0.9985736118186449,"estConfidenceLevel":0.95},"regResponder":"numGcs","regCoeffs":{"y":{"estUpperBound":1.9999999999999583,"estLowerBound":-1.999999999999992,"estPoint":-0.4999999999999703,"estConfidenceLevel":0.95},"iters":{"estUpperBound":10.999999999999995,"estLowerBound":9.00000000000002,"estPoint":9.899999999999988,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9998046480149712,"estPoint":0.9998579375332373,"estConfidenceLevel":0.95},"regResponder":"mutatorWallSeconds","regCoeffs":{"y":{"estUpperBound":3.526582800000184e-2,"estLowerBound":-2.94992720000041e-2,"estPoint":7.419352000001684e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.6027129480000012,"estLowerBound":0.5725984349999986,"estPoint":0.5918641644999993,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9779492139754917,"estPoint":0.985983709936646,"estConfidenceLevel":0.95},"regResponder":"gcWallSeconds","regCoeffs":{"y":{"estUpperBound":1.7015599999999876e-4,"estLowerBound":-2.2548799999999933e-4,"estPoint":-6.236849999999877e-5,"estConfidenceLevel":0.95},"iters":{"estUpperBound":4.466479999999998e-4,"estLowerBound":2.488260000000004e-4,"estPoint":3.2899409999999953e-4,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9999618020856932,"estPoint":0.9999684815546348,"estConfidenceLevel":0.95},"regResponder":"cpuTime","regCoeffs":{"y":{"estUpperBound":5.2911740000004474e-2,"estLowerBound":-0.11747006200002545,"estPoint":-8.519330999993243e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":2.9872939360000093,"estLowerBound":2.913982949999997,"estPoint":2.9557967081999985,"estConfidenceLevel":0.95}}}],"anStdDev":{"estUpperBound":2.935287520407608e-3,"estLowerBound":0,"estPoint":2.542447444362454e-3,"estConfidenceLevel":0.95},"anOutlierVar":{"ovFraction":0.18749999999999997,"ovDesc":"moderate","ovEffect":"Moderate"},"anOverhead":1.993052278055177e-6},"reportKDEs":[{"kdeValues":[0.5900520081108511,0.590100046540333,0.590148084969815,0.5901961233992968,0.5902441618287788,0.5902922002582607,0.5903402386877425,0.5903882771172245,0.5904363155467064,0.5904843539761884,0.5905323924056702,0.5905804308351521,0.5906284692646341,0.590676507694116,0.5907245461235979,0.5907725845530798,0.5908206229825617,0.5908686614120436,0.5909166998415255,0.5909647382710074,0.5910127767004894,0.5910608151299712,0.5911088535594532,0.5911568919889351,0.5912049304184169,0.5912529688478989,0.5913010072773808,0.5913490457068628,0.5913970841363446,0.5914451225658265,0.5914931609953085,0.5915411994247903,0.5915892378542723,0.5916372762837542,0.591685314713236,0.591733353142718,0.5917813915721999,0.5918294300016819,0.5918774684311637,0.5919255068606456,0.5919735452901276,0.5920215837196094,0.5920696221490914,0.5921176605785733,0.5921656990080552,0.5922137374375371,0.592261775867019,0.592309814296501,0.5923578527259828,0.5924058911554647,0.5924539295849467,0.5925019680144286,0.5925500064439104,0.5925980448733924,0.5926460833028743,0.5926941217323562,0.5927421601618381,0.59279019859132,0.592838237020802,0.5928862754502838,0.5929343138797658,0.5929823523092477,0.5930303907387295,0.5930784291682115,0.5931264675976934,0.5931745060271754,0.5932225444566572,0.5932705828861391,0.5933186213156211,0.5933666597451029,0.5934146981745849,0.5934627366040668,0.5935107750335487,0.5935588134630306,0.5936068518925125,0.5936548903219945,0.5937029287514763,0.5937509671809582,0.5937990056104402,0.5938470440399221,0.5938950824694039,0.5939431208988859,0.5939911593283678,0.5940391977578497,0.5940872361873316,0.5941352746168135,0.5941833130462955,0.5942313514757773,0.5942793899052593,0.5943274283347412,0.594375466764223,0.594423505193705,0.5944715436231869,0.5945195820526689,0.5945676204821507,0.5946156589116326,0.5946636973411146,0.5947117357705964,0.5947597742000784,0.5948078126295603,0.5948558510590422,0.5949038894885241,0.594951927918006,0.594999966347488,0.5950480047769698,0.5950960432064517,0.5951440816359337,0.5951921200654156,0.5952401584948975,0.5952881969243794,0.5953362353538613,0.5953842737833432,0.5954323122128251,0.595480350642307,0.595528389071789,0.5955764275012708,0.5956244659307528,0.5956725043602347,0.5957205427897165,0.5957685812191985,0.5958166196486804,0.5958646580781624,0.5959126965076442,0.5959607349371261,0.5960087733666081,0.5960568117960899,0.5961048502255719,0.5961528886550538],"kdeType":"time","kdePDF":[164.56829776858496,164.56371793333844,164.55457116770333,164.54088324877625,164.52269276073636,164.50005099731575,164.47302183214202,164.44168155727965,164.40611869037426,164.3664337508876,164.32273900598264,164.27515818669903,164.22382617513142,164.16888866339525,164.1105017852368,164.0488317212107,163.9840542784147,163.91635444583514,163.84592592641556,163.7729706470202,163.697698247517,163.62032555025684,163.54107601127416,163.46017915457722,163.37786999093873,163.29438842263468,163.20997863561152,163.12488848059448,163.03936884467282,162.95367301492232,162.8680560356419,162.78277406079712,162.69808370327144,162.61424138253423,162.53150267233602,162.45012165003874,162.37035024918478,162.292437616897,162.21662947768982,162.14316750525236,162.07228870374482,162.0042248001228,161.93920164897708,161.87743865134172,161.81914818889052,161.7645350749001,161.71379602331666,161.66711913721824,161.62468341791387,161.58665829587235,161.5532031846158,161.52446705865924,161.50058805651588,161.48169310972725,161.4678975988133,161.4593050369712,161.45600678228467,161.4580817791353,161.46559632943809,161.47860389424824,161.49714492621726,161.52124673329746,161.55092337402192,161.5861755846103,161.62699073807383,161.67334283541808,161.72519252896342,161.78248717772823,161.84516093474292,161.9131348660872,161.98631710136738,162.06460301527693,162.14787543980893,162.23600490661812,162.328849918957,162.42625725254297,162.52806228464453,162.63408935060713,162.7441521269768,162.85805404031578,162.97558870074474,163.09654035918786,163.22068438724185,163.34778777853708,163.47760967040824,163.60990188464456,163.744409486046,163.88087135746844,164.01902079000376,164.158586086905,164.29929117983437,164.44085625598345,164.5829983945893,164.72543221134856,164.8678705092127,165.0100249340333,165.15160663351418,165.29232691792035,165.4318979209889,165.57003325948642,165.7064486898621,165.8408627604501,165.97299745768754,166.10257884482704,166.22933769164058,166.35301009363266,166.47333807930613,166.59007020405,166.70296212925203,166.81177718527277,166.9162869169549,167.01627161038365,167.11152079965808,167.20183375247925,167.28701993341133,167.3668994437247,167.44130343678498,167.51007450800833,167.5730670584651,167.6301476312744,167.6811952199967,167.726101548298,167.76477132022586,167.79712244050754,167.82308620435074,167.8426074562998,167.85564471777212,167.86217028297472]}],"reportKeys":["time","cpuTime","cycles","iters","allocated","numGcs","bytesCopied","mutatorWallSeconds","mutatorCpuSeconds","gcWallSeconds","gcCpuSeconds"],"reportNumber":0,"reportName":"reduce (5 threads)","reportOutliers":{"highSevere":0,"highMild":0,"lowMild":0,"samplesSeen":3,"lowSevere":0},"reportMeasured":[[0.608075775206089,2.96689469,1398573889,1,22238560,9,178008,0.6078642630000002,2.9684929999999987,2.211600000000002e-4,2.9684929999999987],[1.181121826171875,5.880877640000001,2716576719,2,50431800,20,455064,1.1804626979999995,5.8718850000000025,6.678080000000002e-4,5.8718850000000025],[1.779546707868576,8.844411746000002,4092947768,3,72872176,29,658512,1.7786395719999994,8.828999,9.166339999999995e-4,8.828999],[2.3825789242982864,11.831705682000006,5479915078,4,98143048,39,888688,2.38135252,11.817654000000001,1.234865e-3,11.817654000000001]]}]]

==> data/nbody-reducer/reducer-data/IntegerSumReduction2-6.csv <==
PROGNAME,VARIANT,ARGS,HOSTNAME,RUNID,CI_BUILD_ID,THREADS,DATETIME,MINTIME,MEDIANTIME,MAXTIME,MINTIME_PRODUCTIVITY,MEDIANTIME_PRODUCTIVITY,MAXTIME_PRODUCTIVITY,ALLTIMES,TRIALS,COMPILER,COMPILE_FLAGS,RUNTIME_FLAGS,ENV_VARS,BENCH_VERSION,BENCH_FILE,UNAME,PROCESSOR,TOPOLOGY,GIT_BRANCH,GIT_HASH,GIT_DEPTH,WHO,ETC_ISSUE,LSPCI,FULL_LOG,MEDIANTIME_ALLOCRATE,MEDIANTIME_MEMFOOTPRINT,ALLJITTIMES,RETRIES,CAPABILITIES,BYTES_ALLOC,BYTES_COPIED,NUMGC,CPUTIME,CYCLES,RSQR_TIME_FIT,RSQR_TIME_LOW
"reduce (6 threads)","criterion","","c-swarm","c-swarm_1478482260","","0","2016-11-07 01:30:59.60776 UTC","0.5104878246784207","0.5187687702476973","0.5300688296556492","","0.9993868249325697","","","1","","","","[[]]","0.0","","Linux c-swarm 3.13.0-65-generic #105-Ubuntu SMP Mon Sep 21 18:50:58 UTC 2015 x86_64 x86_64 x86_64 GNU/Linux","","","dpj","8ff4145a7bdc29e4e2a5fb669b97f12fdb5065e3","100","","","","","47979346","","","0","6.0","2.4890186399999972e7","241318.39999999976","8.299999999999992","3.044814224499997","1.1931637995999985e9","0.9999468679954779","0.99982297621962"


==> data/nbody-reducer/reducer-data/IntegerSumReduction2-6.json <==
["criterio","1.1.3.1",[{"reportAnalysis":{"anMean":{"estUpperBound":0.5160850663440524,"estLowerBound":0.5096525614706654,"estPoint":0.5138165921012766,"estConfidenceLevel":0.95},"anRegress":[{"regRSquare":{"estUpperBound":1,"estLowerBound":0.99982297621962,"estPoint":0.9999468679954779,"estConfidenceLevel":0.95},"regResponder":"time","regCoeffs":{"y":{"estUpperBound":1.3426192104814381e-2,"estLowerBound":-4.083138704300415e-2,"estPoint":-1.2207452207802165e-2,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.5300688296556492,"estLowerBound":0.5104878246784207,"estPoint":0.5187687702476973,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":null,"estPoint":0.99844330413479,"estConfidenceLevel":0.95},"regResponder":"allocated","regCoeffs":{"y":{"estUpperBound":1874303.9999999106,"estLowerBound":-1.17684000000004e7,"estPoint":-1284239.9999999295,"estConfidenceLevel":0.95},"iters":{"estUpperBound":2.780805600000011e7,"estLowerBound":2.326048800000004e7,"estPoint":2.4890186399999972e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9980433486013393,"estPoint":0.9984385013811147,"estConfidenceLevel":0.95},"regResponder":"bytesCopied","regCoeffs":{"y":{"estUpperBound":null,"estLowerBound":-71631.99999999988,"estPoint":-35127.99999999936,"estConfidenceLevel":0.95},"iters":{"estUpperBound":266359.9999999999,"estLowerBound":229391.27272727294,"estPoint":241318.39999999976,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9998230083347402,"estPoint":0.9999468769972257,"estConfidenceLevel":0.95},"regResponder":"cycles","regCoeffs":{"y":{"estUpperBound":3.088246199999488e7,"estLowerBound":-9.390017400000496e7,"estPoint":-2.8071011999996353e7,"estConfidenceLevel":0.95},"iters":{"estUpperBound":1.2191516800000021e9,"estLowerBound":1.1741196239999986e9,"estPoint":1.1931637995999985e9,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9987034560998339,"estPoint":0.9991298042059463,"estConfidenceLevel":0.95},"regResponder":"numGcs","regCoeffs":{"y":{"estUpperBound":1.2017790315370525e-14,"estLowerBound":-1.2727272727273071,"estPoint":-0.4999999999999765,"estConfidenceLevel":0.95},"iters":{"estUpperBound":9.000000000000014,"estLowerBound":7.999999999999989,"estPoint":8.299999999999992,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9998234201487608,"estPoint":0.9999471221943019,"estConfidenceLevel":0.95},"regResponder":"mutatorWallSeconds","regCoeffs":{"y":{"estUpperBound":1.33485780000005e-2,"estLowerBound":null,"estPoint":-1.2104816499998032e-2,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.5297136730000017,"estLowerBound":0.5101698899999999,"estPoint":0.5184508767999992,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9907238018000362,"estPoint":0.9973583858115642,"estConfidenceLevel":0.95},"regResponder":"gcWallSeconds","regCoeffs":{"y":{"estUpperBound":8.288200000000666e-5,"estLowerBound":-1.732670000000027e-4,"estPoint":-9.40624999999991e-5,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.546650000000012e-4,"estLowerBound":2.6928199999999813e-4,"estPoint":3.1809619999999966e-4,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9999559745154931,"estPoint":0.9999880507703608,"estConfidenceLevel":0.95},"regResponder":"cpuTime","regCoeffs":{"y":{"estUpperBound":6.009330499998974e-2,"estLowerBound":-0.11143037799996766,"estPoint":-1.10729949999286e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.0750524200000156,"estLowerBound":3.0178778590000093,"estPoint":3.044814224499997,"estConfidenceLevel":0.95}}}],"anStdDev":{"estUpperBound":3.92911264414896e-3,"estLowerBound":0,"estPoint":3.6492829027359674e-3,"estConfidenceLevel":0.95},"anOutlierVar":{"ovFraction":0.1875,"ovDesc":"moderate","ovEffect":"Moderate"},"anOverhead":2.2986539290506455e-6},"reportKDEs":[{"kdeValues":[0.5089720191978326,0.5090363224047145,0.5091006256115963,0.5091649288184782,0.50922923202536,0.5092935352322419,0.5093578384391236,0.5094221416460055,0.5094864448528873,0.5095507480597692,0.509615051266651,0.5096793544735329,0.5097436576804146,0.5098079608872965,0.5098722640941783,0.5099365673010602,0.510000870507942,0.5100651737148238,0.5101294769217056,0.5101937801285875,0.5102580833354693,0.5103223865423512,0.510386689749233,0.5104509929561148,0.5105152961629966,0.5105795993698785,0.5106439025767603,0.5107082057836422,0.510772508990524,0.5108368121974058,0.5109011154042876,0.5109654186111695,0.5110297218180513,0.5110940250249332,0.511158328231815,0.5112226314386968,0.5112869346455786,0.5113512378524605,0.5114155410593423,0.5114798442662242,0.511544147473106,0.5116084506799878,0.5116727538868696,0.5117370570937515,0.5118013603006333,0.5118656635075152,0.511929966714397,0.5119942699212788,0.5120585731281606,0.5121228763350425,0.5121871795419243,0.5122514827488062,0.5123157859556879,0.5123800891625698,0.5124443923694516,0.5125086955763335,0.5125729987832153,0.5126373019900972,0.5127016051969789,0.5127659084038608,0.5128302116107426,0.5128945148176245,0.5129588180245063,0.5130231212313882,0.5130874244382699,0.5131517276451518,0.5132160308520336,0.5132803340589155,0.5133446372657973,0.5134089404726792,0.5134732436795609,0.5135375468864428,0.5136018500933246,0.5136661533002065,0.5137304565070883,0.5137947597139702,0.5138590629208519,0.5139233661277338,0.5139876693346156,0.5140519725414975,0.5141162757483793,0.5141805789552611,0.5142448821621429,0.5143091853690248,0.5143734885759066,0.5144377917827885,0.5145020949896703,0.5145663981965521,0.5146307014034339,0.5146950046103158,0.5147593078171976,0.5148236110240795,0.5148879142309613,0.5149522174378431,0.5150165206447249,0.5150808238516068,0.5151451270584886,0.5152094302653705,0.5152737334722522,0.5153380366791341,0.5154023398860159,0.5154666430928978,0.5155309462997796,0.5155952495066615,0.5156595527135432,0.5157238559204251,0.5157881591273069,0.5158524623341888,0.5159167655410706,0.5159810687479525,0.5160453719548342,0.5161096751617161,0.5161739783685979,0.5162382815754798,0.5163025847823616,0.5163668879892435,0.5164311911961252,0.5164954944030071,0.5165597976098889,0.5166241008167708,0.5166884040236526,0.5167527072305345,0.5168170104374162,0.5168813136442981,0.5169456168511799,0.5170099200580618,0.5170742232649437,0.5171385264718255],"kdeType":"time","kdePDF":[101.25435397565714,101.25905539508804,101.26847503320185,101.28264643001931,101.30161974951969,101.3254616048199,101.35425482581316,101.38809816989263,101.42710597654103,101.47140776671527,101.52114778810657,101.5764845075011,101.63759005160932,101.70464959787077,101.77786071687675,101.85743266818349,101.94358565141361,102.03655001466637,102.13656542237077,102.24387998482645,102.35874935178084,102.48143577248929,102.61220712479435,102.75133591584786,102.89909825717343,103.055772816841,103.22163975158487,103.3969796217558,103.58207229204271,103.77719582094251,103.98262534198771,104.19863193976747,104.4254815237936,104.66343370327321,104.91274066585004,105.17364606336982,105.4463839077112,105.73117747969953,106.0282382540931,106.33776484359043,106.6599419647656,106.99493942878146,107.34291115967531,107.7039942429397,108.07830800705219,108.46595314052165,108.86701084693819,109.28154204041354,109.70958658370645,110.15116257121704,110.60626565892885,111.07486844325717,111.55691989064785,112.05234481964045,112.56104343698642,113.08289092927583,113.61773711139568,114.1654061329973,114.72569624401652,115.29837962013869,115.88320224896123,116.47988387745308,117.0881180211676,117.70757203550848,118.33788724920639,118.97867916000477,119.62953769241152,120.29002751721632,120.95968843233067,121.63803580435535,122.32456107013935,123.01873229744446,123.7199948036961,124.42777183165359,125.14146528070546,125.86045649235662,126.58410708835011,127.3117598597368,128.04273970509132,128.7763546159488,129.5118967074337,130.24864329193704,130.9858579936049,131.7227919012964,132.45868475758803,133.19276618130715,133.9242569210069,134.65237013671498,135.3763127072287,136.095286560162,136.8084900219031,137.51511918458831,138.2143692871621,138.9054361075561,139.58751736299575,140.25981411542028,140.92153217899212,141.57188352666103,142.21008769275343,142.8353731685603,143.44697878791422,144.04415509976522,144.62616572479303,145.19228869312727,145.7418177602873,146.2740636985007,146.788355560612,147.28404191385272,147.7604920408086,148.21709710499115,148.65327127849747,149.06845282932338,149.46210516598322,149.83371783718192,150.1828074843813,150.508918745206,150.81162510573913,151.09052969986985,151.3452660539675,151.5754987752774,151.7809241825535,151.96127087756724,152.11630025626152,152.24580695844756,152.34961925507434,152.42759937223758,152.47964375122814,152.50568324406066]}],"reportKeys":["time","cpuTime","cycles","iters","allocated","numGcs","bytesCopied","mutatorWallSeconds","mutatorCpuSeconds","gcWallSeconds","gcCpuSeconds"],"reportNumber":0,"reportName":"reduce (6 threads)","reportOutliers":{"highSevere":0,"highMild":0,"lowMild":0,"samplesSeen":3,"lowSevere":0},"reportMeasured":[[0.5088184475898743,3.0453578399999977,1170283562,1,24250032,8,194728,0.5086094210000001,3.039639000000001,2.1791099999999989e-4,3.039639000000001],[1.0193062722682953,6.0958490229999995,2344403186,2,48395280,16,461088,1.0187793110000003,6.0915479999999995,5.360629999999998e-4,6.0915479999999995],[1.5493751019239426,9.113726881999998,3563554866,3,71655768,24,696056,1.5484929840000001,9.102208000000001,8.907280000000004e-4,9.102208000000001],[2.0613580718636513,12.188779302,4741112334,4,99463824,33,920800,2.0602077859999994,12.181472,1.1600099999999995e-3,12.181472]]}]]

==> data/nbody-reducer/reducer-data/IntegerSumReduction2-7.csv <==
PROGNAME,VARIANT,ARGS,HOSTNAME,RUNID,CI_BUILD_ID,THREADS,DATETIME,MINTIME,MEDIANTIME,MAXTIME,MINTIME_PRODUCTIVITY,MEDIANTIME_PRODUCTIVITY,MAXTIME_PRODUCTIVITY,ALLTIMES,TRIALS,COMPILER,COMPILE_FLAGS,RUNTIME_FLAGS,ENV_VARS,BENCH_VERSION,BENCH_FILE,UNAME,PROCESSOR,TOPOLOGY,GIT_BRANCH,GIT_HASH,GIT_DEPTH,WHO,ETC_ISSUE,LSPCI,FULL_LOG,MEDIANTIME_ALLOCRATE,MEDIANTIME_MEMFOOTPRINT,ALLJITTIMES,RETRIES,CAPABILITIES,BYTES_ALLOC,BYTES_COPIED,NUMGC,CPUTIME,CYCLES,RSQR_TIME_FIT,RSQR_TIME_LOW
"reduce (7 threads)","criterion","","c-swarm","c-swarm_1478482272","","0","2016-11-07 01:31:11.952267 UTC","0.4591355845332155","0.46554718390107097","0.47082101553678496","","0.9994851259269507","","","1","","","","[[]]","0.0","","Linux c-swarm 3.13.0-65-generic #105-Ubuntu SMP Mon Sep 21 18:50:58 UTC 2015 x86_64 x86_64 x86_64 GNU/Linux","","","dpj","8ff4145a7bdc29e4e2a5fb669b97f12fdb5065e3","100","","","","","52168237","","","0","7.0","2.4286775999999974e7","246603.19999999978","6.899999999999993","3.2163689016999957","1.0707542828999988e9","0.9999780039726393","0.999921059508072"


==> data/nbody-reducer/reducer-data/IntegerSumReduction2-7.json <==
["criterio","1.1.3.1",[{"reportAnalysis":{"anMean":{"estUpperBound":0.4676023461930307,"estLowerBound":0.46526322273511506,"estPoint":0.46658107315938063,"estConfidenceLevel":0.95},"anRegress":[{"regRSquare":{"estUpperBound":1,"estLowerBound":0.999921059508072,"estPoint":0.9999780039726393,"estConfidenceLevel":0.95},"regResponder":"time","regCoeffs":{"y":{"estUpperBound":1.838412135839254e-2,"estLowerBound":-1.0675579309465505e-2,"estPoint":1.855406910182479e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.47082101553678496,"estLowerBound":0.4591355845332155,"estPoint":0.46554718390107097,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9898487625821691,"estPoint":0.9969507054640683,"estConfidenceLevel":0.95},"regResponder":"allocated","regCoeffs":{"y":{"estUpperBound":6404231.999999898,"estLowerBound":-1.4846856000000073e7,"estPoint":-379679.9999999249,"estConfidenceLevel":0.95},"iters":{"estUpperBound":2.8272744000000022e7,"estLowerBound":2.118904800000005e7,"estPoint":2.4286775999999974e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9979800790419594,"estPoint":0.9987055789919509,"estConfidenceLevel":0.95},"regResponder":"bytesCopied","regCoeffs":{"y":{"estUpperBound":10087.999999998992,"estLowerBound":-73591.9999999996,"estPoint":-36463.99999999933,"estConfidenceLevel":0.95},"iters":{"estUpperBound":273063.9999999998,"estLowerBound":231224.00000000044,"estPoint":246603.19999999978,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9999210334608871,"estPoint":0.9999779969292208,"estConfidenceLevel":0.95},"regResponder":"cycles","regCoeffs":{"y":{"estUpperBound":null,"estLowerBound":-2.4550473000017114e7,"estPoint":4274275.000003322,"estConfidenceLevel":0.95},"iters":{"estUpperBound":1.0828861869999995e9,"estLowerBound":1.0560053700000023e9,"estPoint":1.0707542828999988e9,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9898989898989898,"estPoint":0.9970680628272252,"estConfidenceLevel":0.95},"regResponder":"numGcs","regCoeffs":{"y":{"estUpperBound":1.9999999999999747,"estLowerBound":-3.9999999999999085,"estPoint":2.0735340504410103e-14,"estConfidenceLevel":0.95},"iters":{"estUpperBound":7.999999999999977,"estLowerBound":5.9999999999999885,"estPoint":6.899999999999993,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.999920674308246,"estPoint":0.9999779029998402,"estConfidenceLevel":0.95},"regResponder":"mutatorWallSeconds","regCoeffs":{"y":{"estUpperBound":1.844435400000092e-2,"estLowerBound":-1.0652913000008393e-2,"estPoint":1.8869195000023168e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.47059333100000006,"estLowerBound":0.4588854409999998,"estPoint":0.4653075346999992,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9990081755869488,"estPoint":0.9997229127881477,"estConfidenceLevel":0.95},"regResponder":"gcWallSeconds","regCoeffs":{"y":{"estUpperBound":-6.269999999998868e-6,"estLowerBound":-4.8792000000001724e-5,"estPoint":-2.2333499999998894e-5,"estConfidenceLevel":0.95},"iters":{"estUpperBound":2.491950000000008e-4,"estLowerBound":2.279339999999994e-4,"estPoint":2.3969819999999955e-4,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9999681216328596,"estPoint":0.9999913633827102,"estConfidenceLevel":0.95},"regResponder":"cpuTime","regCoeffs":{"y":{"estUpperBound":7.777039100000518e-2,"estLowerBound":null,"estPoint":6.829471000011646e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.240547651000002,"estLowerBound":3.1892066500000036,"estPoint":3.2163689016999957,"estConfidenceLevel":0.95}}}],"anStdDev":{"estUpperBound":1.7688967826819562e-3,"estLowerBound":0,"estPoint":1.5761379379285799e-3,"estConfidenceLevel":0.95},"anOutlierVar":{"ovFraction":0.1875,"ovDesc":"moderate","ovEffect":"Moderate"},"anOverhead":2.4135053862536653e-6},"reportKDEs":[{"kdeValues":[0.46495684082502003,0.46498579029684006,0.46501473976866003,0.46504368924048006,0.46507263871230003,0.46510158818412006,0.46513053765594004,0.46515948712776006,0.46518843659958004,0.46521738607140006,0.46524633554322004,0.46527528501504006,0.4653042344868601,0.46533318395868006,0.4653621334305001,0.46539108290232006,0.4654200323741401,0.46544898184596006,0.4654779313177801,0.46550688078960006,0.4655358302614201,0.46556477973324006,0.4655937292050601,0.46562267867688006,0.4656516281487001,0.4656805776205201,0.4657095270923401,0.4657384765641601,0.4657674260359801,0.4657963755078001,0.4658253249796201,0.4658542744514401,0.4658832239232601,0.4659121733950801,0.4659411228669001,0.4659700723387201,0.46599902181054015,0.4660279712823601,0.46605692075418015,0.4660858702260001,0.46611481969782015,0.4661437691696401,0.46617271864146015,0.4662016681132801,0.46623061758510015,0.4662595670569201,0.46628851652874015,0.4663174660005602,0.46634641547238015,0.4663753649442002,0.46640431441602015,0.4664332638878402,0.46646221335966015,0.4664911628314802,0.46652011230330015,0.4665490617751202,0.46657801124694015,0.4666069607187602,0.4666359101905802,0.4666648596624002,0.4666938091342202,0.4667227586060402,0.4667517080778602,0.4667806575496802,0.4668096070215002,0.4668385564933202,0.4668675059651402,0.4668964554369602,0.4669254049087802,0.4669543543806002,0.4669833038524202,0.46701225332424023,0.4670412027960602,0.46707015226788023,0.4670991017397002,0.46712805121152023,0.4671570006833402,0.46718595015516023,0.4672148996269802,0.46724384909880023,0.4672727985706202,0.46730174804244023,0.46733069751426026,0.46735964698608023,0.46738859645790026,0.46741754592972024,0.46744649540154026,0.46747544487336024,0.46750439434518026,0.46753334381700024,0.46756229328882026,0.46759124276064024,0.46762019223246026,0.4676491417042803,0.46767809117610026,0.4677070406479203,0.46773599011974026,0.4677649395915603,0.46779388906338026,0.4678228385352003,0.46785178800702026,0.4678807374788403,0.46790968695066026,0.4679386364224803,0.4679675858943003,0.4679965353661203,0.4680254848379403,0.4680544343097603,0.4680833837815803,0.4681123332534003,0.4681412827252203,0.4681702321970403,0.4681991816688603,0.4682281311406803,0.4682570806125003,0.4682860300843203,0.4683149795561403,0.46834392902796035,0.4683728784997803,0.46840182797160035,0.4684307774434203,0.46845972691524035,0.4684886763870603,0.46851762585888035,0.4685465753307003,0.46857552480252035,0.4686044742743403,0.46863342374616035],"kdeType":"time","kdePDF":[317.619363291332,317.5801645449125,317.5018180218301,317.3844255696504,317.2281397300319,317.03316346359406,316.7997497839054,316.52820130129646,316.2188696773851,315.87215499136727,315.4885050193071,315.0684144278232,314.61242388374046,314.12111908144146,313.59512968981295,313.035128220846,312.4418288221021,311.8159859954127,311.1583932443293,310.46988165298467,309.751318399169,309.00360520456076,308.22767672518245,307.42449888527796,306.5950671579322,305.74040479586284,304.86156101593025,303.9596091410075,303.0356447029557,302.0907835105338,301.12615968615626,300.1429236754913,299.14224023395195,298.1252863942009,297.09324941883585,296.0473247424685,294.98871390744625,293.9186224974913,292.8382580735492,291.7488281161517,290.6515379785938,289.5475888552202,288.4381757690953,287.32448558330475,286.20769504009655,285.088968832029,283.9694577092262,282.8502966267884,281.7326029363159,280.61747462543326,279.5059886090931,278.3991990763457,277.2981358961391,276.20380308559925,275.11717734409984,274.03920665630125,272.97080896717813,271.91287093190977,270.8662467433293,269.83175703946915,268.81018789354357,267.8022898885378,266.8087772783648,265.8303272373613,264.8675791996783,263.92113428991973,262.9915548461546,262.07936403621875,261.18504556798473,260.30904349406154,259.4517621111434,258.6135659540037,257.7947798838846,256.9956892708058,256.2165402690717,255.4575401850251,254.71885793585614,254.00062459804508,253.30293404377971,252.62584366346803,251.9693751722304,251.3335154980462,250.71821774900175,250.12340225688558,249.54895769416498,248.99474226118514,248.46058494023674,247.94628681296123,247.45162243738235,246.97634128069498,246.52016920378014,246.08280999327744,245.66394693690552,245.2632444376046,244.88034966195812,244.5148942182577,244.16649585948275,243.83476020639816,243.5192824859086,243.21964927976225,242.93544027866432,242.66623003683776,242.4115897220656,242.1710888562553,241.9442970415881,241.73078566735285,241.5301295926133,241.3419087999224,241.16571001537426,241.00112829037732,240.84776854063628,240.70524703794808,240.5731928505502,240.45124922790149,240.33907492593193,240.23634546896565,240.1427543447006,240.0580141288163,239.98185753598366,239.9140383942569,239.85433254004894,239.80253863111784,239.75847887522457,239.72199967236764,239.6929721687441,239.67129272084367,239.65688326833828,239.64969161469352]}],"reportKeys":["time","cpuTime","cycles","iters","allocated","numGcs","bytesCopied","mutatorWallSeconds","mutatorCpuSeconds","gcWallSeconds","gcCpuSeconds"],"reportNumber":0,"reportName":"reduce (7 threads)","reportOutliers":{"highSevere":0,"highMild":0,"lowMild":0,"samplesSeen":3,"lowSevere":0},"reportMeasured":[[0.46583427488803864,3.2156360399999997,1071420758,1,24351216,7,199472,0.46562190500000034,3.2119040000000005,2.2166400000000032e-4,3.2119040000000005],[0.9366552904248238,6.456183691000003,2154306945,2,48782328,14,472536,0.9362152360000007,6.446953000000001,4.4959799999999984e-4,6.446953000000001],[1.3957908749580383,9.645390340999995,3210312315,3,69971376,20,703760,1.3951006769999994,9.642385999999998,6.987930000000001e-4,9.642385999999998],[1.864613026380539,12.873796829,4288599911,4,98244120,28,944408,1.8636852069999996,12.875210000000003,9.375929999999996e-4,12.875210000000003]]}]]

==> data/nbody-reducer/reducer-data/IntegerSumReduction2-8.csv <==
PROGNAME,VARIANT,ARGS,HOSTNAME,RUNID,CI_BUILD_ID,THREADS,DATETIME,MINTIME,MEDIANTIME,MAXTIME,MINTIME_PRODUCTIVITY,MEDIANTIME_PRODUCTIVITY,MAXTIME_PRODUCTIVITY,ALLTIMES,TRIALS,COMPILER,COMPILE_FLAGS,RUNTIME_FLAGS,ENV_VARS,BENCH_VERSION,BENCH_FILE,UNAME,PROCESSOR,TOPOLOGY,GIT_BRANCH,GIT_HASH,GIT_DEPTH,WHO,ETC_ISSUE,LSPCI,FULL_LOG,MEDIANTIME_ALLOCRATE,MEDIANTIME_MEMFOOTPRINT,ALLJITTIMES,RETRIES,CAPABILITIES,BYTES_ALLOC,BYTES_COPIED,NUMGC,CPUTIME,CYCLES,RSQR_TIME_FIT,RSQR_TIME_LOW
"reduce (8 threads)","criterion","","c-swarm","c-swarm_1478482284","","0","2016-11-07 01:31:23.628616 UTC","0.4132760316133508","0.43012156039476346","0.44765499979257556","","0.9994173498657936","","","1","","","","[[]]","0.0","","Linux c-swarm 3.13.0-65-generic #105-Ubuntu SMP Mon Sep 21 18:50:58 UTC 2015 x86_64 x86_64 x86_64 GNU/Linux","","","dpj","8ff4145a7bdc29e4e2a5fb669b97f12fdb5065e3","100","","","","","59024713","","","0","8.0","2.538780159999998e7","268442.39999999973","6.299999999999993","3.4239958231999963","9.89275649099999e8","0.9997866670721813","0.9992033403265566"


==> data/nbody-reducer/reducer-data/IntegerSumReduction2-8.json <==
["criterio","1.1.3.1",[{"reportAnalysis":{"anMean":{"estUpperBound":0.43820759895302785,"estLowerBound":0.4317697658567264,"estPoint":0.43512530991246506,"estConfidenceLevel":0.95},"anRegress":[{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9992033403265566,"estPoint":0.9997866670721813,"estConfidenceLevel":0.95},"regResponder":"time","regCoeffs":{"y":{"estUpperBound":5.5482484400270385e-2,"estLowerBound":-1.327545195817882e-2,"estPoint":1.0217119008303953e-2,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.44765499979257556,"estLowerBound":0.4132760316133508,"estPoint":0.43012156039476346,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9982849830025925,"estPoint":0.9983383877104103,"estConfidenceLevel":0.95},"regResponder":"allocated","regCoeffs":{"y":{"estUpperBound":999024.0000000352,"estLowerBound":-1.0381312000000367e7,"estPoint":-2568407.9999999288,"estConfidenceLevel":0.95},"iters":{"estUpperBound":2.7625536000000104e7,"estLowerBound":2.2996735999999985e7,"estPoint":2.538780159999998e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":null,"estLowerBound":null,"estPoint":0.9984567119434552,"estConfidenceLevel":0.95},"regResponder":"bytesCopied","regCoeffs":{"y":{"estUpperBound":-6744.0000000011305,"estLowerBound":-98375.99999999983,"estPoint":-54695.99999999923,"estConfidenceLevel":0.95},"iters":{"estUpperBound":299231.9999999999,"estLowerBound":253416.00000000052,"estPoint":268442.39999999973,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9992032221571717,"estPoint":0.9997866345241333,"estConfidenceLevel":0.95},"regResponder":"cycles","regCoeffs":{"y":{"estUpperBound":1.2762360399999057e8,"estLowerBound":-3.053085799999945e7,"estPoint":2.350683500000296e7,"estConfidenceLevel":0.95},"iters":{"estUpperBound":1.0296059879999993e9,"estLowerBound":9.505287570000036e8,"estPoint":9.89275649099999e8,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9970501474926254,"estPoint":0.9984905660377359,"estConfidenceLevel":0.95},"regResponder":"numGcs","regCoeffs":{"y":{"estUpperBound":9.244454088746557e-15,"estLowerBound":-2.9999999999999147,"estPoint":-0.4999999999999819,"estConfidenceLevel":0.95},"iters":{"estUpperBound":6.999999999999977,"estLowerBound":5.999999999999996,"estPoint":6.299999999999993,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":null,"estLowerBound":0.9992066763659264,"estPoint":0.9997875475991059,"estConfidenceLevel":0.95},"regResponder":"mutatorWallSeconds","regCoeffs":{"y":{"estUpperBound":5.541278000000327e-2,"estLowerBound":-1.3161455999999407e-2,"estPoint":1.0275082000001276e-2,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.447361439,"estLowerBound":0.4130743210000004,"estPoint":0.42987080439999953,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.982545159702558,"estPoint":0.9953036253297906,"estConfidenceLevel":0.95},"regResponder":"gcWallSeconds","regCoeffs":{"y":{"estUpperBound":8.18329999999996e-5,"estLowerBound":-1.3429300000000145e-4,"estPoint":-4.755699999999948e-5,"estConfidenceLevel":0.95},"iters":{"estUpperBound":2.943560000000003e-4,"estLowerBound":2.009870000000002e-4,"estPoint":2.506102999999998e-4,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9999806043877858,"estPoint":0.9999947820477558,"estConfidenceLevel":0.95},"regResponder":"cpuTime","regCoeffs":{"y":{"estUpperBound":9.033690599997814e-2,"estLowerBound":-3.765008400002894e-2,"estPoint":1.5024147000009007e-2,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.4461974420000114,"estLowerBound":3.4035351120000064,"estPoint":3.4239958231999963,"estConfidenceLevel":0.95}}}],"anStdDev":{"estUpperBound":5.338681221867418e-3,"estLowerBound":6.798699777552591e-17,"estPoint":5.118473335185941e-3,"estConfidenceLevel":0.95},"anOutlierVar":{"ovFraction":0.18749999999999994,"ovDesc":"moderate","ovEffect":"Moderate"},"anOverhead":2.5633402857147963e-6},"reportKDEs":[{"kdeValues":[0.43084507914455755,0.4309324511173609,0.43101982309016423,0.43110719506296763,0.43119456703577097,0.4312819390085743,0.43136931098137765,0.43145668295418105,0.4315440549269844,0.43163142689978773,0.43171879887259107,0.43180617084539447,0.4318935428181978,0.43198091479100115,0.4320682867638045,0.4321556587366079,0.4322430307094112,0.43233040268221457,0.4324177746550179,0.43250514662782125,0.43259251860062464,0.432679890573428,0.4327672625462313,0.43285463451903466,0.43294200649183806,0.4330293784646414,0.43311675043744474,0.4332041224102481,0.4332914943830515,0.4333788663558548,0.43346623832865816,0.4335536103014615,0.4336409822742649,0.43372835424706824,0.4338157262198716,0.4339030981926749,0.4339904701654783,0.43407784213828166,0.434165214111085,0.43425258608388834,0.4343399580566917,0.4344273300294951,0.4345147020022984,0.43460207397510175,0.4346894459479051,0.4347768179207085,0.43486418989351183,0.4349515618663152,0.4350389338391185,0.4351263058119219,0.43521367778472525,0.4353010497575286,0.43538842173033193,0.4354757937031353,0.43556316567593867,0.435650537648742,0.43573790962154535,0.4358252815943487,0.4359126535671521,0.4360000255399554,0.43608739751275877,0.4361747694855621,0.4362621414583655,0.43634951343116885,0.4364368854039722,0.4365242573767755,0.4366116293495789,0.43669900132238226,0.4367863732951856,0.43687374526798894,0.43696111724079234,0.4370484892135957,0.437135861186399,0.43722323315920236,0.4373106051320057,0.4373979771048091,0.43748534907761244,0.4375727210504158,0.4376600930232191,0.4377474649960225,0.43783483696882586,0.4379222089416292,0.43800958091443254,0.43809695288723594,0.4381843248600393,0.4382716968328426,0.43835906880564596,0.43844644077844935,0.4385338127512527,0.43862118472405603,0.4387085566968594,0.43879592866966277,0.4388833006424661,0.43897067261526945,0.4390580445880728,0.43914541656087613,0.43923278853367953,0.43932016050648287,0.4394075324792862,0.43949490445208955,0.43958227642489295,0.4396696483976963,0.43975702037049963,0.43984439234330297,0.43993176431610637,0.4400191362889097,0.44010650826171305,0.4401938802345164,0.4402812522073198,0.4403686241801231,0.44045599615292647,0.4405433681257298,0.44063074009853315,0.44071811207133654,0.4408054840441399,0.4408928560169432,0.44098022798974656,0.44106759996254996,0.4411549719353533,0.44124234390815664,0.44132971588096,0.4414170878537634,0.4415044598265667,0.44159183179937006,0.4416792037721734,0.4417665757449768,0.44185394771778014,0.4419413196905835],"kdeType":"time","kdePDF":[115.60676363380014,115.58439519810726,115.53968872326195,115.47270494315673,115.38353481079467,115.27229932126326,115.1391492763275,114.98426499117755,114.80785594399893,114.61016036916216,114.39144479495806,114.15200352692926,113.89215807797318,113.61225654651089,113.31267294413513,112.99380647426293,112.65608076343037,112.29994304697196,111.92586331093031,111.53433339213879,111.1258660385138,110.70099393168064,110.26026867414069,109.80425974326546,109.33355341447539,108.84875165602759,108.35047099789897,107.83934137730465,107.31600496344188,106.78111496409178,106.23533441674797,105.67933496697172,105.11379563669632,104.53940158522164,103.95684286564959,103.36681317951692,102.77000863237802,102.1671264930832,101.55886395948133,100.94591693325555,100.32897880657124,99.7087392631828,99.08588309660318,98.4610890478964,97.83502866559695,97.20836519020595,96.5817524656446,95.95583387998167,95.3312413376703,94.70859426545567,94.08849865402338,93.47154613737453,92.85831311181308,92.24935989633802,91.64522993612361,91.04644905067084,90.4535247280964,89.86694546691767,89.28718016657011,88.71467756777959,88.14986574378429,87.59315164328336,87.04492068585671,86.50553641048005,85.97534017762358,85.45465092529993,84.94376497929035,84.44295591765359,83.95247448948616,83.47254858777708,83.00338327606627,82.545160868492,82.09804106267998,81.66216112480673,81.23763612604002,80.82455922944315,80.42300202630506,80.03301492074635,79.6546275613338,79.28784931832888,78.93266980508562,78.5890594420139,78.25697006142087,77.93633555145313,77.62707253726705,77.32908109747433,77.04224551382359,76.76643505200866,76.50150477141878,76.24729636158585,76.00363900301983,75.77035025007403,75.54723693343081,75.33409607975875,75.13071584605512,74.93687646615875,74.75235120689413,74.5769073312911,74.41030706631305,74.25230857252207,74.10266691311132,73.9611350197425,73.82746465264137,73.70140735242337,73.58271538114991,73.47114265014714,73.36644563215863,73.2683842554482,73.17672277751974,73.09123063617638,73.01168327570511,72.93786294603791,72.8695594728151,72.80657099635258,72.74870467759862,72.69577736925142,72.64761625030177,72.60405942235988,72.56495646622604,72.5301689572677,72.49957093827372,72.4730493485652,72.4505044082578,72.43184995668432,72.41701374410641,72.40593767596395,72.398578009033,72.39490549898808]}],"reportKeys":["time","cpuTime","cycles","iters","allocated","numGcs","bytesCopied","mutatorWallSeconds","mutatorCpuSeconds","gcWallSeconds","gcCpuSeconds"],"reportNumber":0,"reportName":"reduce (8 threads)","reportOutliers":{"highSevere":0,"highMild":0,"lowMild":0,"samplesSeen":3,"lowSevere":0},"reportMeasured":[[0.43437954783439636,3.4398904240000006,999075130,1,23995760,6,200856,0.43419998300000007,3.4382280000000005,1.8945099999999977e-4,3.4382280000000005],[0.8820345476269722,6.854744799999999,2028681118,2,46992496,12,500088,0.8815614220000003,6.859181999999999,4.8380700000000016e-4,6.859181999999999],[1.2953105792403221,10.300942241999998,2979209875,3,72495296,18,753504,1.2946357429999997,10.22256,6.847939999999999e-4,10.22256],[1.7303594052791595,13.704477354000002,3979817708,4,100120832,25,1011192,1.7294112240000006,13.682890999999998,9.57823e-4,13.682890999999998]]}]]

==> data/nbody-reducer/reducer-data/IntegerSumReduction2-9.csv <==
PROGNAME,VARIANT,ARGS,HOSTNAME,RUNID,CI_BUILD_ID,THREADS,DATETIME,MINTIME,MEDIANTIME,MAXTIME,MINTIME_PRODUCTIVITY,MEDIANTIME_PRODUCTIVITY,MAXTIME_PRODUCTIVITY,ALLTIMES,TRIALS,COMPILER,COMPILE_FLAGS,RUNTIME_FLAGS,ENV_VARS,BENCH_VERSION,BENCH_FILE,UNAME,PROCESSOR,TOPOLOGY,GIT_BRANCH,GIT_HASH,GIT_DEPTH,WHO,ETC_ISSUE,LSPCI,FULL_LOG,MEDIANTIME_ALLOCRATE,MEDIANTIME_MEMFOOTPRINT,ALLJITTIMES,RETRIES,CAPABILITIES,BYTES_ALLOC,BYTES_COPIED,NUMGC,CPUTIME,CYCLES,RSQR_TIME_FIT,RSQR_TIME_LOW
"reduce (9 threads)","criterion","","c-swarm","c-swarm_1478482295","","0","2016-11-07 01:31:35.076677 UTC","0.40698208659887286","0.4171311952173705","0.4384243786334997","","0.9993646804959683","","","1","","","","[[]]","0.0","","Linux c-swarm 3.13.0-65-generic #105-Ubuntu SMP Mon Sep 21 18:50:58 UTC 2015 x86_64 x86_64 x86_64 GNU/Linux","","","dpj","8ff4145a7bdc29e4e2a5fb669b97f12fdb5065e3","100","","","","","63431481","","","0","9.0","2.6459249599999975e7","285398.39999999973","5.899999999999994","3.6855263491999963","9.59397322999999e8","0.9996714108721381","0.9993879027207441"


==> data/nbody-reducer/reducer-data/IntegerSumReduction2-9.json <==
["criterio","1.1.3.1",[{"reportAnalysis":{"anMean":{"estUpperBound":0.4182203731120319,"estLowerBound":0.4132784998596401,"estPoint":0.4161248832142103,"estConfidenceLevel":0.95},"anRegress":[{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9993879027207441,"estPoint":0.9996714108721381,"estConfidenceLevel":0.95},"regResponder":"time","regCoeffs":{"y":{"estUpperBound":1.709952205419604e-2,"estLowerBound":-7.543630152940907e-2,"estPoint":4.8284977674610996e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.4384243786334997,"estLowerBound":0.40698208659887286,"estPoint":0.4171311952173705,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9899226782951707,"estPoint":0.9973036565624424,"estConfidenceLevel":0.95},"regResponder":"allocated","regCoeffs":{"y":{"estUpperBound":4241511.999999901,"estLowerBound":-1.83185839999997e7,"estPoint":-4891543.9999999255,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.011136000000003e7,"estLowerBound":2.2591328000000045e7,"estPoint":2.6459249599999975e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9882386370196579,"estPoint":0.9964076340060114,"estConfidenceLevel":0.95},"regResponder":"bytesCopied","regCoeffs":{"y":{"estUpperBound":-4615.999999999153,"estLowerBound":-144567.99999999962,"estPoint":-74591.99999999924,"estConfidenceLevel":0.95},"iters":{"estUpperBound":336375.9999999998,"estLowerBound":246455.99999999965,"estPoint":285398.39999999973,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9993880156163933,"estPoint":0.9996714722330311,"estConfidenceLevel":0.95},"regResponder":"cycles","regCoeffs":{"y":{"estUpperBound":3.9334676000000894e7,"estLowerBound":-1.734768540000029e8,"estPoint":1120057.0000028228,"estConfidenceLevel":0.95},"iters":{"estUpperBound":1.008366839000001e9,"estLowerBound":9.360566469999992e8,"estPoint":9.59397322999999e8,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9863013698630138,"estPoint":0.9959942775393419,"estConfidenceLevel":0.95},"regResponder":"numGcs","regCoeffs":{"y":{"estUpperBound":0.999999999999978,"estLowerBound":-5.000000000000091,"estPoint":-0.9999999999999845,"estConfidenceLevel":0.95},"iters":{"estUpperBound":7.000000000000005,"estLowerBound":5.00000000000001,"estPoint":5.899999999999994,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9993882481513083,"estPoint":0.9996719660530468,"estConfidenceLevel":0.95},"regResponder":"mutatorWallSeconds","regCoeffs":{"y":{"estUpperBound":1.7174649000001294e-2,"estLowerBound":-7.5226276000007e-2,"estPoint":5.975375000014691e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.4381315560000019,"estLowerBound":0.4067427689999991,"estPoint":0.4168655794999995,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.998217727174578,"estPoint":0.9982320521718903,"estConfidenceLevel":0.95},"regResponder":"gcWallSeconds","regCoeffs":{"y":{"estUpperBound":-6.537099999999952e-5,"estLowerBound":-1.88878e-4,"estPoint":-1.0334949999999903e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":2.894809999999981e-4,"estLowerBound":2.396149999999997e-4,"estPoint":2.6501119999999964e-4,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9999753052334716,"estPoint":0.9999822718686615,"estConfidenceLevel":0.95},"regResponder":"cpuTime","regCoeffs":{"y":{"estUpperBound":9.118839899999553e-2,"estLowerBound":-5.9124058999993186e-2,"estPoint":6.039960000108433e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.7265645789999966,"estLowerBound":3.659122437000002,"estPoint":3.6855263491999963,"estConfidenceLevel":0.95}}}],"anStdDev":{"estUpperBound":3.6294949697742956e-3,"estLowerBound":0,"estPoint":3.185009847223295e-3,"estConfidenceLevel":0.95},"anOutlierVar":{"ovFraction":0.1875,"ovDesc":"moderate","ovEffect":"Moderate"},"anOverhead":2.669584339169838e-6},"reportKDEs":[{"kdeValues":[0.41264985289029366,0.4127092526039327,0.4127686523175717,0.41282805203121076,0.4128874517448498,0.41294685145848886,0.41300625117212786,0.4130656508857669,0.41312505059940596,0.413184450313045,0.413243850026684,0.41330324974032306,0.4133626494539621,0.4134220491676011,0.41348144888124017,0.4135408485948792,0.41360024830851827,0.41365964802215727,0.4137190477357963,0.41377844744943537,0.41383784716307437,0.4138972468767134,0.4139566465903525,0.4140160463039915,0.4140754460176305,0.4141348457312696,0.4141942454449086,0.4142536451585477,0.4143130448721867,0.4143724445858257,0.4144318442994648,0.4144912440131038,0.41455064372674283,0.4146100434403819,0.41466944315402093,0.41472884286765993,0.414788242581299,0.41484764229493803,0.4149070420085771,0.4149664417222161,0.41502584143585514,0.4150852411494942,0.4151446408631332,0.41520404057677224,0.4152634402904113,0.41532284000405034,0.41538223971768934,0.4154416394313284,0.41550103914496744,0.41556043885860644,0.4156198385722455,0.41567923828588454,0.4157386379995236,0.4157980377131626,0.41585743742680165,0.4159168371404407,0.41597623685407975,0.41603563656771875,0.4160950362813578,0.41615443599499685,0.41621383570863585,0.4162732354222749,0.41633263513591395,0.416392034849553,0.416451434563192,0.41651083427683105,0.4165702339904701,0.41662963370410916,0.41668903341774816,0.4167484331313872,0.41680783284502626,0.41686723255866526,0.4169266322723043,0.41698603198594336,0.4170454316995824,0.4171048314132214,0.41716423112686046,0.4172236308404995,0.4172830305541385,0.41734243026777756,0.4174018299814166,0.41746122969505567,0.41752062940869467,0.4175800291223337,0.41763942883597277,0.4176988285496118,0.4177582282632508,0.41781762797688987,0.4178770276905289,0.4179364274041679,0.417995827117807,0.418055226831446,0.4181146265450851,0.4181740262587241,0.4182334259723631,0.4182928256860022,0.41835222539964123,0.41841162511328023,0.4184710248269193,0.41853042454055833,0.41858982425419733,0.4186492239678364,0.41870862368147543,0.4187680233951145,0.4188274231087535,0.41888682282239253,0.4189462225360316,0.41900562224967064,0.41906502196330964,0.4191244216769487,0.41918382139058774,0.41924322110422674,0.4193026208178658,0.41936202053150484,0.4194214202451439,0.4194808199587829,0.41954021967242194,0.419599619386061,0.4196590190997,0.41971841881333904,0.4197778185269781,0.41983721824061715,0.41989661795425615,0.4199560176678952,0.42001541738153425,0.4200748170951733,0.4201342168088123,0.42019361652245135],"kdeType":"time","kdePDF":[148.55106613386997,148.53695655460623,148.50875629953433,148.4665031411627,148.41025365231238,148.34008310316923,148.25608532432474,148.1583725360648,148.047075144231,147.922341503043,147.78433764533284,147.63324698070696,147.46926996221035,147.29262372213222,147.1035416776499,146.9022731070686,146.6890826974721,146.4642500646568,146.22806924627747,145.98084816918606,145.722908092,145.45458302398552,145.1762191213918,144.88817406242066,144.59081640206009,144.28452490805574,143.96968787933545,143.64670244824143,143.31597386796201,142.9779147865903,142.63294450926819,142.2814882499058,141.92397637399137,141.56084363403272,141.19252839919187,140.81947188069313,140.44211735460027,140.06090938357076,139.67629303920398,139.28871312660635,138.89861341279845,138.50643586058834,138.11261986953073,137.7176015255842,137.32181286106567,136.92568112648868,136.52962807584998,136.13406926691027,135.73941337798496,135.34606154273453,134.95440670440797,134.56483299095794,134.17771511240355,133.79341778177442,133.4122951609203,133.03469033242038,132.66093479877102,132.29134800997338,131.92623692058027,131.5658955771987,131.21060473737515,130.86063152072256,130.516229093073,130.17763638436628,129.8450778409044,129.51876321252416,129.19888737515427,128.88563018914277,128.5791563936505,128.27961553732217,127.98714194535425,127.70185472299251,127.42385779539676,127.15323998372314,126.89007511717858,126.63442218071346,126.38632549792227,126.1458149486362,125.91290622059415,125.68760109449491,125.46988776163937,125.2597411732879,125.05712342076967,124.86198414529963,124.67426097637447,124.49387999754325,124.3207562382687,124.15479419052566,123.99588834870963,123.84392377136534,123.6987766631795,123.56031497562591,123.42839902459387,123.30288212328304,123.18361122859996,123.07042759925233,122.96316746369943,122.86166269608708,122.76574149826911,122.67522908599638,122.58994837734,122.50972068140418,122.43436638538135,122.3637056380021,122.29755902744056,122.23574825174732,122.17809677990094,122.1244305015924,122.07457836388636,122.02837299293752,121.9856512989816,121.94625506286451,121.91003150242558,121.87683381710542,121.84652170921052,121.8189618803319,121.79402850148516,121.77160365561393,121.75157775117779,121.73384990562681,121.71832829765377,121.7049304872015,121.6935837022987,121.68422509189104,121.67680194393422,121.67127186811486,121.66760294266894,121.66577382487063]}],"reportKeys":["time","cpuTime","cycles","iters","allocated","numGcs","bytesCopied","mutatorWallSeconds","mutatorCpuSeconds","gcWallSeconds","gcCpuSeconds"],"reportNumber":0,"reportName":"reduce (9 threads)","reportOutliers":{"highSevere":0,"highMild":0,"lowMild":0,"samplesSeen":3,"lowSevere":0},"reportMeasured":[[0.42408160865306854,3.6674405200000004,975391323,1,21459800,5,191808,0.42391741800000027,3.6681730000000003,1.7424400000000005e-4,3.6681730000000003],[0.8310636952519417,7.394005098999999,1911447970,2,49424168,11,528184,0.8306601869999999,7.371668999999999,4.1385899999999993e-4,7.371668999999999],[1.23983683437109,11.068555710000002,2851623663,3,72015496,16,774640,1.2391683919999998,11.059218,6.795650000000005e-4,11.059218],[1.678261213004589,14.727678146999999,3859990502,4,102126856,23,1060984,1.677299948,14.715206000000002,9.690459999999994e-4,14.715206000000002]]}]]

==> data/nbody-reducer/reducer-data/IntegerSumReduction2NoVerification-1.csv <==
PROGNAME,VARIANT,ARGS,HOSTNAME,RUNID,CI_BUILD_ID,THREADS,DATETIME,MINTIME,MEDIANTIME,MAXTIME,MINTIME_PRODUCTIVITY,MEDIANTIME_PRODUCTIVITY,MAXTIME_PRODUCTIVITY,ALLTIMES,TRIALS,COMPILER,COMPILE_FLAGS,RUNTIME_FLAGS,ENV_VARS,BENCH_VERSION,BENCH_FILE,UNAME,PROCESSOR,TOPOLOGY,GIT_BRANCH,GIT_HASH,GIT_DEPTH,WHO,ETC_ISSUE,LSPCI,FULL_LOG,MEDIANTIME_ALLOCRATE,MEDIANTIME_MEMFOOTPRINT,ALLJITTIMES,RETRIES,CAPABILITIES,BYTES_ALLOC,BYTES_COPIED,NUMGC,CPUTIME,CYCLES,RSQR_TIME_FIT,RSQR_TIME_LOW
"reduce (1 threads)","criterion","","c-swarm","c-swarm_1478482488","","0","2016-11-07 01:34:47.608878 UTC","2.247517324984072","2.275236123055217","2.315488964319232","","0.9998468901858892","","","1","","","","[[]]","0.0","","Linux c-swarm 3.13.0-65-generic #105-Ubuntu SMP Mon Sep 21 18:50:58 UTC 2015 x86_64 x86_64 x86_64 GNU/Linux","","","dpj","8ff4145a7bdc29e4e2a5fb669b97f12fdb5065e3","100","","","","","6942417","","","0","1.0","1.5795637599999983e7","117828.79999999987","30.299999999999965","2.2775291607999977","5.233020873699994e9","0.99995348100106","0.99994061441316"


==> data/nbody-reducer/reducer-data/IntegerSumReduction2NoVerification-1.json <==
["criterio","1.1.3.1",[{"reportAnalysis":{"anMean":{"estUpperBound":2.2607924021813486,"estLowerBound":2.2418618393003733,"estPoint":2.2526589958164274,"estConfidenceLevel":0.95},"anRegress":[{"regRSquare":{"estUpperBound":1,"estLowerBound":0.99994061441316,"estPoint":0.99995348100106,"estConfidenceLevel":0.95},"regResponder":"time","regCoeffs":{"y":{"estUpperBound":null,"estLowerBound":-0.1969069167971704,"estPoint":-5.4455216974013294e-2,"estConfidenceLevel":0.95},"iters":{"estUpperBound":2.315488964319232,"estLowerBound":2.247517324984072,"estPoint":2.275236123055217,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.999865892709507,"estPoint":0.999934793892352,"estConfidenceLevel":0.95},"regResponder":"allocated","regCoeffs":{"y":{"estUpperBound":111.9999999273447,"estLowerBound":-1041535.999999985,"estPoint":-520775.99999995576,"estConfidenceLevel":0.95},"iters":{"estUpperBound":1.616017599999999e7,"estLowerBound":1.5639352000000034e7,"estPoint":1.5795637599999983e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9999598048772311,"estPoint":0.9999679750868353,"estConfidenceLevel":0.95},"regResponder":"bytesCopied","regCoeffs":{"y":{"estUpperBound":-1215.9999999998236,"estLowerBound":-7904.000000000473,"estPoint":-3727.9999999996544,"estConfidenceLevel":0.95},"iters":{"estUpperBound":119040.00000000015,"estLowerBound":116111.99999999991,"estPoint":117828.79999999987,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9999406167029394,"estPoint":0.9999534827312506,"estConfidenceLevel":0.95},"regResponder":"cycles","regCoeffs":{"y":{"estUpperBound":-2.601221199999174e7,"estLowerBound":-4.528746290000879e8,"estPoint":-1.2524349349998459e8,"estConfidenceLevel":0.95},"iters":{"estUpperBound":5.325600218000026e9,"estLowerBound":5.169268972999996e9,"estPoint":5.233020873699994e9,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9998656455730216,"estPoint":0.9999346512007842,"estConfidenceLevel":0.95},"regResponder":"numGcs","regCoeffs":{"y":{"estUpperBound":3.7166207762942414e-13,"estLowerBound":-1.9999999999999722,"estPoint":-0.9999999999999157,"estConfidenceLevel":0.95},"iters":{"estUpperBound":30.999999999999986,"estLowerBound":29.99999999999995,"estPoint":30.299999999999965,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9999406485906324,"estPoint":0.9999535421431492,"estConfidenceLevel":0.95},"regResponder":"mutatorWallSeconds","regCoeffs":{"y":{"estUpperBound":-1.1375904999996697e-2,"estLowerBound":-0.1968546860000352,"estPoint":-5.444728649999438e-2,"estConfidenceLevel":0.95},"iters":{"estUpperBound":2.31512671300001,"estLowerBound":2.2472213269999988,"estPoint":2.2748878935999985,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.992779318039262,"estPoint":0.9974655920518684,"estConfidenceLevel":0.95},"regResponder":"gcWallSeconds","regCoeffs":{"y":{"estUpperBound":7.249799999999996e-5,"estLowerBound":-9.001200000000139e-5,"estPoint":-8.494999999990941e-7,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.774820000000006e-4,"estLowerBound":2.962270000000002e-4,"estPoint":3.483609999999998e-4,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":null,"estPoint":0.9999537409124473,"estConfidenceLevel":0.95},"regResponder":"cpuTime","regCoeffs":{"y":{"estUpperBound":-1.1495976999997538e-2,"estLowerBound":-0.19691521000003082,"estPoint":-5.437776049999367e-2,"estConfidenceLevel":0.95},"iters":{"estUpperBound":2.3177990040000087,"estLowerBound":2.250003303999999,"estPoint":2.2775291607999977,"estConfidenceLevel":0.95}}}],"anStdDev":{"estUpperBound":1.4087473062647635e-2,"estLowerBound":0,"estPoint":1.2439755005322645e-2,"estConfidenceLevel":0.95},"anOutlierVar":{"ovFraction":0.1875,"ovDesc":"moderate","ovEffect":"Moderate"},"anOverhead":1.4137984158345517e-6},"reportKDEs":[{"kdeValues":[2.239421817390897,2.239652370642186,2.239882923893475,2.240113477144764,2.240344030396053,2.2405745836473425,2.2408051368986315,2.2410356901499204,2.24126624340121,2.241496796652499,2.2417273499037877,2.241957903155077,2.242188456406366,2.242419009657655,2.2426495629089445,2.2428801161602334,2.2431106694115224,2.2433412226628118,2.2435717759141007,2.2438023291653897,2.244032882416679,2.244263435667968,2.244493988919257,2.2447245421705464,2.2449550954218354,2.2451856486731243,2.2454162019244137,2.2456467551757027,2.2458773084269916,2.246107861678281,2.24633841492957,2.246568968180859,2.2467995214321483,2.2470300746834373,2.2472606279347267,2.2474911811860157,2.2477217344373046,2.247952287688594,2.248182840939883,2.248413394191172,2.2486439474424613,2.2488745006937503,2.2491050539450392,2.2493356071963286,2.2495661604476176,2.2497967136989065,2.250027266950196,2.250257820201485,2.250488373452774,2.2507189267040633,2.250949479955352,2.251180033206641,2.2514105864579306,2.2516411397092195,2.2518716929605085,2.252102246211798,2.252332799463087,2.252563352714376,2.252793905965665,2.253024459216954,2.253255012468243,2.2534855657195325,2.2537161189708215,2.2539466722221104,2.2541772254734,2.254407778724689,2.2546383319759777,2.254868885227267,2.255099438478556,2.255329991729845,2.2555605449811345,2.2557910982324234,2.2560216514837124,2.2562522047350018,2.2564827579862907,2.2567133112375797,2.256943864488869,2.257174417740158,2.257404970991447,2.2576355242427364,2.2578660774940253,2.2580966307453143,2.2583271839966037,2.2585577372478927,2.2587882904991816,2.259018843750471,2.25924939700176,2.259479950253049,2.2597105035043383,2.2599410567556273,2.2601716100069162,2.2604021632582056,2.2606327165094946,2.2608632697607836,2.261093823012073,2.261324376263362,2.2615549295146513,2.2617854827659403,2.2620160360172292,2.2622465892685186,2.2624771425198076,2.2627076957710965,2.262938249022386,2.263168802273675,2.263399355524964,2.2636299087762533,2.263860462027542,2.264091015278831,2.2643215685301206,2.2645521217814095,2.2647826750326985,2.265013228283988,2.265243781535277,2.265474334786566,2.265704888037855,2.265935441289144,2.266165994540433,2.2663965477917225,2.2666271010430115,2.2668576542943004,2.26708820754559,2.2673187607968788,2.2675493140481677,2.267779867299457,2.268010420550746,2.268240973802035,2.2684715270533244,2.2687020803046134],"kdeType":"time","kdePDF":[38.971567356014354,38.96738643134232,38.95903007371612,38.946509256672094,38.92984041578502,38.909045419045164,38.88415152744822,38.85519134587347,38.822202764343146,38.78522888977493,38.74431796835763,38.699523298697706,38.65090313590311,38.5985205867872,38.54244349639421,38.48274432606356,38.419500023267965,38.352791883476094,38.28270540430684,38.209330132257705,38.13275950230505,38.05309067068865,37.97042434120716,37.88486458536492,37.79651865672349,37.70549679982405,37.61191205405861,37.51588005287946,37.41751881874681,37.31694855422441,37.2142914296428,37.109671367757215,37.003213825836234,36.89504557562286,36.785294481616766,36.674089278131184,36.5615593455823,36.44783448647255,36.33304470153155,36.217319966480396,36.100790009884754,35.98358409256303,35.86583078901312,35.747657771320355,35.62919159600418,35.510557494258315,35.391879166032176,35.27327857839596,35.15487576862336,35.036788652417826,34.91913283769808,34.80202144434857,34.68556493032782,34.56987092451603,34.4550440666682,34.34118585482566,34.228394500521695,34.116764792101826,34.00638796646012,33.89735158947572,33.78973944541366,33.6836314355342,33.57910348613381,33.47622746621936,33.37507111499459,33.275697979315154,33.17816736124445,33.08253427581892,32.98884941910621,32.89715914661524,32.80750546209102,32.71992601670228,32.6344541186029,32.5511187528233,32.469944611420544,32.390952133790776,32.31415755702038,32.23957297612731,32.16720641401718,32.097061900953996,32.02913956331942,31.963435721410434,31.89994299600022,31.838650423364097,31.77954357844851,31.72260470583958,31.667812858165213,31.615144041545108,31.564571367682237,31.516065212171505,31.469593378582875,31.425121267860266,31.382612052561743,31.342026855452524,31.303324931949547,31.266463855904767,31.231399708204112,31.19808726765059,31.166480203592553,31.13653126975262,31.108192498708256,31.0814153964727,31.05615113662347,31.0323507534265,31.009965333405724,30.98894620481178,30.96924512444869,30.950814461324192,30.933607376597788,30.917577999310545,30.902681597392267,30.888874743454295,30.87611547489113,30.86436344782951,30.853580084481184,30.84372871347388,30.834774702755258,30.826685584685425,30.819431172956048,30.812983670997472,30.807317771559614,30.802410747178037,30.79824253126246,30.79479578957243,30.792055981872664,30.790011413588644,30.78865327731261,30.787975684039058]}],"reportKeys":["time","cpuTime","cycles","iters","allocated","numGcs","bytesCopied","mutatorWallSeconds","mutatorCpuSeconds","gcWallSeconds","gcCpuSeconds"],"reportNumber":0,"reportName":"reduce (1 threads)","reportOutliers":{"highSevere":0,"highMild":0,"lowMild":0,"samplesSeen":3,"lowSevere":0},"reportMeasured":[[2.2362070605158806,2.2385073269999998,5143256761,1,15118640,29,114896,2.2358454219999997,2.2385159999999997,3.6872499999999987e-4,2.2385159999999997],[4.483724385499954,4.4885106310000005,10312525734,2,31278816,60,231008,4.483066749,4.488325000000001,6.649520000000003e-4,4.488325000000001],[6.749559976160526,6.7564818020000015,15523926025,3,46918168,90,349216,6.748525453000001,6.756163999999998,1.0424339999999996e-3,6.756163999999998],[9.065048940479755,9.074280806,20849526243,4,62557648,120,468256,9.063652166,9.073990000000002,1.4041010000000005e-3,9.073990000000002]]}]]

==> data/nbody-reducer/reducer-data/IntegerSumReduction2NoVerification-10.csv <==
PROGNAME,VARIANT,ARGS,HOSTNAME,RUNID,CI_BUILD_ID,THREADS,DATETIME,MINTIME,MEDIANTIME,MAXTIME,MINTIME_PRODUCTIVITY,MEDIANTIME_PRODUCTIVITY,MAXTIME_PRODUCTIVITY,ALLTIMES,TRIALS,COMPILER,COMPILE_FLAGS,RUNTIME_FLAGS,ENV_VARS,BENCH_VERSION,BENCH_FILE,UNAME,PROCESSOR,TOPOLOGY,GIT_BRANCH,GIT_HASH,GIT_DEPTH,WHO,ETC_ISSUE,LSPCI,FULL_LOG,MEDIANTIME_ALLOCRATE,MEDIANTIME_MEMFOOTPRINT,ALLJITTIMES,RETRIES,CAPABILITIES,BYTES_ALLOC,BYTES_COPIED,NUMGC,CPUTIME,CYCLES,RSQR_TIME_FIT,RSQR_TIME_LOW
"reduce (10 threads)","criterion","","c-swarm","c-swarm_1478482622","","0","2016-11-07 01:37:02.410932 UTC","0.3745300546288507","0.3972244203090663","0.41250189393758857","","0.9993525219842357","","","1","","","","[[]]","0.0","","Linux c-swarm 3.13.0-65-generic #105-Ubuntu SMP Mon Sep 21 18:50:58 UTC 2015 x86_64 x86_64 x86_64 GNU/Linux","","","dpj","8ff4145a7bdc29e4e2a5fb669b97f12fdb5065e3","100","","","","","60009779","","","0","10.0","2.3837349599999975e7","281610.39999999973","4.699999999999995","3.9693874951999937","9.136135001999991e8","0.9996374253690599","0.9988374721250023"


==> data/nbody-reducer/reducer-data/IntegerSumReduction2NoVerification-10.json <==
["criterio","1.1.3.1",[{"reportAnalysis":{"anMean":{"estUpperBound":0.4081886700703623,"estLowerBound":0.4002361473386153,"estPoint":0.4053324375470549,"estConfidenceLevel":0.95},"anRegress":[{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9988374721250023,"estPoint":0.9996374253690599,"estConfidenceLevel":0.95},"regResponder":"time","regCoeffs":{"y":{"estUpperBound":0.10282579809426642,"estLowerBound":-1.1089719831947368e-2,"estPoint":2.084927260875822e-2,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.41250189393758857,"estLowerBound":0.3745300546288507,"estPoint":0.3972244203090663,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9986753848977431,"estPoint":0.9990565844181701,"estConfidenceLevel":0.95},"regResponder":"allocated","regCoeffs":{"y":{"estUpperBound":7497143.999999899,"estLowerBound":-1285119.9999999804,"estPoint":724916.0000000674,"estConfidenceLevel":0.95},"iters":{"estUpperBound":2.512531999999999e7,"estLowerBound":2.19247360000001e7,"estPoint":2.3837349599999975e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9923708270389754,"estPoint":0.9926118762602772,"estConfidenceLevel":0.95},"regResponder":"bytesCopied","regCoeffs":{"y":{"estUpperBound":157535.99999999886,"estLowerBound":-120079.99999999959,"estPoint":-41879.999999999236,"estConfidenceLevel":0.95},"iters":{"estUpperBound":333319.99999999977,"estLowerBound":224816.00000000035,"estPoint":281610.39999999973,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9988373353622494,"estPoint":0.9996373934766505,"estConfidenceLevel":0.95},"regResponder":"cycles","regCoeffs":{"y":{"estUpperBound":2.3651446799999622e8,"estLowerBound":-2.5505976000004437e7,"estPoint":4.796054600000269e7,"estConfidenceLevel":0.95},"iters":{"estUpperBound":9.48754479000002e8,"estLowerBound":null,"estPoint":9.136135001999991e8,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9938650306748466,"estPoint":0.9972911963882618,"estConfidenceLevel":0.95},"regResponder":"numGcs","regCoeffs":{"y":{"estUpperBound":2.999999999999931,"estLowerBound":-4.9817230029632364e-14,"estPoint":0.5000000000000147,"estConfidenceLevel":0.95},"iters":{"estUpperBound":5.00000000000002,"estLowerBound":4.0000000000000195,"estPoint":4.699999999999995,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9988374261129593,"estPoint":0.9996373822050842,"estConfidenceLevel":0.95},"regResponder":"mutatorWallSeconds","regCoeffs":{"y":{"estUpperBound":0.10285216699999944,"estLowerBound":-1.0991644000003523e-2,"estPoint":2.0923975500001402e-2,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.41223444300000084,"estLowerBound":0.3742865060000002,"estPoint":0.39696756659999954,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.998661260790528,"estPoint":0.9996410022825105,"estConfidenceLevel":0.95},"regResponder":"gcWallSeconds","regCoeffs":{"y":{"estUpperBound":-1.3976000000004143e-5,"estLowerBound":-9.370399999999936e-5,"estPoint":-6.458299999999957e-5,"estConfidenceLevel":0.95},"iters":{"estUpperBound":2.6991700000000065e-4,"estLowerBound":2.4334100000000062e-4,"estPoint":2.5719429999999986e-4,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9999954972812476,"estPoint":0.9999987956847097,"estConfidenceLevel":0.95},"regResponder":"cpuTime","regCoeffs":{"y":{"estUpperBound":2.6357689999987166e-2,"estLowerBound":-4.511814100005281e-2,"estPoint":-4.91555499986003e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.981584207000013,"estLowerBound":3.957758930000005,"estPoint":3.9693874951999937,"estConfidenceLevel":0.95}}}],"anStdDev":{"estUpperBound":4.947139848598998e-3,"estLowerBound":0,"estPoint":4.509256162237679e-3,"estConfidenceLevel":0.95},"anOutlierVar":{"ovFraction":0.18749999999999997,"ovDesc":"moderate","ovEffect":"Moderate"},"anOverhead":2.8545104153476873e-6},"reportKDEs":[{"kdeValues":[0.39937927758162306,0.39946024165314986,0.3995412057246767,0.3996221697962035,0.3997031338677304,0.3997840979392572,0.399865062010784,0.39994602608231083,0.40002699015383764,0.4001079542253645,0.4001889182968913,0.4002698823684181,0.40035084643994495,0.40043181051147175,0.4005127745829986,0.4005937386545254,0.4006747027260522,0.40075566679757907,0.40083663086910587,0.40091759494063267,0.40099855901215953,0.40107952308368633,0.4011604871552132,0.40124145122674,0.4013224152982668,0.40140337936979364,0.40148434344132045,0.4015653075128473,0.4016462715843741,0.4017272356559009,0.40180819972742776,0.40188916379895456,0.4019701278704814,0.4020510919420082,0.402132056013535,0.4022130200850619,0.4022939841565887,0.40237494822811554,0.40245591229964234,0.40253687637116914,0.402617840442696,0.4026988045142228,0.40277976858574965,0.40286073265727645,0.40294169672880326,0.4030226608003301,0.4031036248718569,0.40318458894338377,0.40326555301491057,0.4033465170864374,0.40342748115796423,0.40350844522949103,0.40358940930101783,0.4036703733725447,0.4037513374440715,0.40383230151559835,0.40391326558712515,0.40399422965865195,0.4040751937301788,0.4041561578017056,0.40423712187323246,0.40431808594475926,0.40439905001628607,0.4044800140878129,0.4045609781593397,0.4046419422308666,0.4047229063023934,0.4048038703739202,0.40488483444544704,0.40496579851697384,0.4050467625885007,0.4051277266600275,0.4052086907315543,0.40528965480308116,0.40537061887460796,0.4054515829461348,0.4055325470176616,0.4056135110891884,0.4056944751607153,0.4057754392322421,0.40585640330376893,0.40593736737529573,0.40601833144682253,0.4060992955183494,0.4061802595898762,0.406261223661403,0.40634218773292985,0.40642315180445665,0.4065041158759835,0.4065850799475103,0.4066660440190371,0.40674700809056397,0.40682797216209077,0.4069089362336176,0.4069899003051444,0.4070708643766712,0.4071518284481981,0.4072327925197249,0.40731375659125174,0.40739472066277854,0.40747568473430534,0.4075566488058322,0.407637612877359,0.40771857694888586,0.40779954102041266,0.40788050509193946,0.4079614691634663,0.4080424332349931,0.40812339730652,0.4082043613780468,0.4082853254495736,0.40836628952110043,0.40844725359262724,0.40852821766415404,0.4086091817356809,0.4086901458072077,0.40877110987873455,0.40885207395026135,0.40893303802178815,0.409014002093315,0.4090949661648418,0.40917593023636867,0.40925689430789547,0.40933785837942227,0.4094188224509491,0.40949978652247593,0.4095807505940028,0.4096617146655296],"kdeType":"time","kdePDF":[82.22458269806856,82.22801299294133,82.23488530406945,82.24522303262553,82.25906117650214,82.27644620599516,82.2974358985851,82.32209913327465,82.35051564505285,82.38277574016739,82.41897997299347,82.45923878539652,82.50367210958741,82.55240893557189,82.60558684439252,82.66335150845693,82.72585616033639,82.79326103150692,82.86573276258619,82.94344378670111,83.02657168769137,83.1152985349274,83.20981019658231,83.31029563325922,83.41694617392763,83.52995477617264,83.64951527280289,83.77582160690126,83.90906705743407,84.04944345756093,84.1971404078069,84.35234448627406,84.51523845807759,84.68600048619358,84.86480334590429,85.05181364501556,85.24719105200774,85.45108753425998,85.66364660846287,85.88500260530068,86.11527995044985,86.35459246389522,86.6030426795209,86.86072118687667,87.12770599696694,87.40406193384355,87.6898400537209,87.98507709325695,88.28979494857286,88.60400018650131,88.92768358947497,89.2608197353769,89.60336661359013,89.95526527838724,90.31643954071114,90.6867956992971,91.0662223119913,91.4545900080169,91.85175134183991,92.25754068918039,92.67177418561337,93.09424970809545,93.52474689965075,93.9630272373406,94.40883414353955,94.86189314043058,95.32191204753227,95.78858122196229,96.26157384104309,96.7405462267503,97.22513821140853,97.71497354393726,98.20966033585772,98.70879154617427,99.21194550415643,99.71868646895517,100.22856522490635,100.7411197112865,101.25587568521233,101.77234741629417,102.29003841158651,102.80844216930502,103.32704295971993,103.8453166315697,104.36273144228677,104.87874891027039,105.3928246873972,105.90440944991177,106.41294980580423,106.91788921674227,107.41866893259778,107.91472893657946,108.40550889896258,108.89044913738846,109.36899158169474,109.84058074122876,110.3046646725924,110.76069594576809,111.20813260658096,111.64643913346147,112.07508738648696,112.49355754669935,112.9013390437183,113.29793146969627,113.68284547769237,114.05560366257743,114.41574142261992,114.76280779994728,115.09636629812063,115.41599567511258,115.72129071003023,116.01186294198176,116.28734137954554,116.54737317936194,116.79162429243549,117.01978007680209,117.23154587528718,117.42664755715538,117.6048320225262,117.76586766851024,117.90954481609914,118.0356760969245,118.14409679908574,118.23466517133011,118.3072626849562,118.3617942528993,118.39818840554523,118.4163974229096]}],"reportKeys":["time","cpuTime","cycles","iters","allocated","numGcs","bytesCopied","mutatorWallSeconds","mutatorCpuSeconds","gcWallSeconds","gcCpuSeconds"],"reportNumber":0,"reportName":"reduce (10 threads)","reportOutliers":{"highSevere":0,"highMild":0,"lowMild":0,"samplesSeen":3,"lowSevere":0},"reportMeasured":[[0.4143652468919754,3.969180012999999,953044951,1,23840200,5,213240,0.41418445000000004,3.962230999999999,1.9204599999999997e-4,3.962230999999999],[0.813914068043232,7.941875549999999,1872002982,2,48965520,10,546560,0.8134772420000003,7.917985000000002,4.461299999999999e-4,7.917985000000002],[1.2264159619808197,11.899634479999996,2820757461,3,73271352,15,831984,1.2257116850000003,11.866278000000001,7.16047e-4,11.866278000000001],[1.6009460166096687,15.881218686999993,3682171792,4,95196088,19,1056800,1.599998191,15.869729999999997,9.593880000000003e-4,15.869729999999997]]}]]

==> data/nbody-reducer/reducer-data/IntegerSumReduction2NoVerification-11.csv <==
PROGNAME,VARIANT,ARGS,HOSTNAME,RUNID,CI_BUILD_ID,THREADS,DATETIME,MINTIME,MEDIANTIME,MAXTIME,MINTIME_PRODUCTIVITY,MEDIANTIME_PRODUCTIVITY,MAXTIME_PRODUCTIVITY,ALLTIMES,TRIALS,COMPILER,COMPILE_FLAGS,RUNTIME_FLAGS,ENV_VARS,BENCH_VERSION,BENCH_FILE,UNAME,PROCESSOR,TOPOLOGY,GIT_BRANCH,GIT_HASH,GIT_DEPTH,WHO,ETC_ISSUE,LSPCI,FULL_LOG,MEDIANTIME_ALLOCRATE,MEDIANTIME_MEMFOOTPRINT,ALLJITTIMES,RETRIES,CAPABILITIES,BYTES_ALLOC,BYTES_COPIED,NUMGC,CPUTIME,CYCLES,RSQR_TIME_FIT,RSQR_TIME_LOW
"reduce (11 threads)","criterion","","c-swarm","c-swarm_1478482634","","0","2016-11-07 01:37:13.583285 UTC","0.3851370960474011","0.40847937464714","0.43271203339100056","","0.9993130334476716","","","1","","","","[[]]","0.0","","Linux c-swarm 3.13.0-65-generic #105-Ubuntu SMP Mon Sep 21 18:50:58 UTC 2015 x86_64 x86_64 x86_64 GNU/Linux","","","dpj","8ff4145a7bdc29e4e2a5fb669b97f12fdb5065e3","100","","","","","64164904","","","0","11.0","2.6210039999999978e7","319914.3999999997","4.999999999999995","4.311995592299994","9.394986680999988e8","0.9993219187940322","NaN"


==> data/nbody-reducer/reducer-data/IntegerSumReduction2NoVerification-11.json <==
["criterio","1.1.3.1",[{"reportAnalysis":{"anMean":{"estUpperBound":0.4063522080715914,"estLowerBound":0.3977145697420393,"estPoint":0.40259433445109377,"estConfidenceLevel":0.95},"anRegress":[{"regRSquare":{"estUpperBound":1,"estLowerBound":null,"estPoint":0.9993219187940322,"estConfidenceLevel":0.95},"regResponder":"time","regCoeffs":{"y":{"estUpperBound":2.515643090009747e-2,"estLowerBound":-9.489388763905171e-2,"estPoint":-9.968284517525369e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.43271203339100056,"estLowerBound":0.3851370960474011,"estPoint":0.40847937464714,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9983834508249562,"estPoint":0.9987924305480517,"estConfidenceLevel":0.95},"regResponder":"allocated","regCoeffs":{"y":{"estUpperBound":4112183.9999998612,"estLowerBound":-6765095.999999962,"estPoint":-4205719.999999927,"estConfidenceLevel":0.95},"iters":{"estUpperBound":2.785763999999999e7,"estLowerBound":2.3858632000000045e7,"estPoint":2.6210039999999978e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9933631021766669,"estPoint":0.9968244811693251,"estConfidenceLevel":0.95},"regResponder":"bytesCopied","regCoeffs":{"y":{"estUpperBound":-22608.000000001342,"estLowerBound":-176927.99999999977,"estPoint":-102431.99999999913,"estConfidenceLevel":0.95},"iters":{"estUpperBound":372327.9999999999,"estLowerBound":295168.0000000006,"estPoint":319914.3999999997,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9992944211316458,"estPoint":0.99932194966964,"estConfidenceLevel":0.95},"regResponder":"cycles","regCoeffs":{"y":{"estUpperBound":5.78702230000015e7,"estLowerBound":-2.1823483800000307e8,"estPoint":-2.2916192499997362e7,"estConfidenceLevel":0.95},"iters":{"estUpperBound":9.95230956000001e8,"estLowerBound":8.858114829999994e8,"estPoint":9.394986680999988e8,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":1,"estPoint":1,"estConfidenceLevel":0.95},"regResponder":"numGcs","regCoeffs":{"y":{"estUpperBound":null,"estLowerBound":-1.0000000000000462,"estPoint":-0.999999999999986,"estConfidenceLevel":0.95},"iters":{"estUpperBound":5.000000000000019,"estLowerBound":4.999999999999983,"estPoint":4.999999999999995,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9992941469811376,"estPoint":0.9993216355936904,"estConfidenceLevel":0.95},"regResponder":"mutatorWallSeconds","regCoeffs":{"y":{"estUpperBound":2.5268631000000347e-2,"estLowerBound":-9.472007899999486e-2,"estPoint":-9.841531999998456e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.43241801899999865,"estLowerBound":0.38486576000000006,"estPoint":0.4081986644999995,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9996597754032626,"estPoint":0.9996909446460859,"estConfidenceLevel":0.95},"regResponder":"gcWallSeconds","regCoeffs":{"y":{"estUpperBound":-9.936199999999964e-5,"estLowerBound":-1.560180000000046e-4,"estPoint":-1.1506999999999961e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":2.922650000000014e-4,"estLowerBound":2.7024699999999977e-4,"estPoint":2.806115999999999e-4,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9999813966675336,"estPoint":0.999993990882977,"estConfidenceLevel":0.95},"regResponder":"cpuTime","regCoeffs":{"y":{"estUpperBound":0.14603924499997056,"estLowerBound":null,"estPoint":3.158947650001372e-2,"estConfidenceLevel":0.95},"iters":{"estUpperBound":4.332825693000013,"estLowerBound":4.280287568000008,"estPoint":4.311995592299994,"estConfidenceLevel":0.95}}}],"anStdDev":{"estUpperBound":6.508828039124653e-3,"estLowerBound":0,"estPoint":5.787312546110475e-3,"estConfidenceLevel":0.95},"anOutlierVar":{"ovFraction":0.1875,"ovDesc":"moderate","ovEffect":"Moderate"},"anOverhead":2.9670216422111442e-6},"reportKDEs":[{"kdeValues":[0.39658720765589006,0.39669373005773095,0.3968002524595718,0.3969067748614127,0.3970132972632536,0.39711981966509446,0.3972263420669353,0.3973328644687762,0.3974393868706171,0.397545909272458,0.3976524316742988,0.3977589540761397,0.3978654764779806,0.3979719988798215,0.3980785212816623,0.3981850436835032,0.3982915660853441,0.39839808848718494,0.39850461088902583,0.3986111332908667,0.3987176556927076,0.39882417809454845,0.39893070049638935,0.39903722289823024,0.39914374530007113,0.39925026770191197,0.39935679010375286,0.39946331250559375,0.3995698349074346,0.3996763573092755,0.39978287971111637,0.39988940211295726,0.3999959245147981,0.400102446916639,0.4002089693184799,0.40031549172032077,0.4004220141221616,0.4005285365240025,0.4006350589258434,0.4007415813276843,0.4008481037295251,0.400954626131366,0.4010611485332069,0.40116767093504774,0.40127419333688863,0.4013807157387295,0.4014872381405704,0.40159376054241125,0.40170028294425214,0.40180680534609303,0.4019133277479339,0.40201985014977476,0.40212637255161565,0.40223289495345654,0.40233941735529744,0.40244593975713827,0.40255246215897916,0.40265898456082005,0.4027655069626609,0.4028720293645018,0.4029785517663427,0.40308507416818357,0.4031915965700244,0.4032981189718653,0.4034046413737062,0.4035111637755471,0.4036176861773879,0.4037242085792288,0.4038307309810697,0.4039372533829106,0.4040437757847514,0.4041502981865923,0.4042568205884332,0.40436334299027404,0.40446986539211494,0.4045763877939558,0.4046829101957967,0.40478943259763756,0.40489595499947845,0.40500247740131934,0.40510899980316023,0.40521552220500107,0.40532204460684196,0.40542856700868285,0.40553508941052374,0.4056416118123646,0.40574813421420547,0.40585465661604636,0.4059611790178872,0.4060677014197281,0.406174223821569,0.40628074622340987,0.4063872686252507,0.4064937910270916,0.4066003134289325,0.4067068358307734,0.4068133582326142,0.4069198806344551,0.407026403036296,0.40713292543813684,0.40723944783997773,0.4073459702418186,0.4074524926436595,0.40755901504550035,0.40766553744734124,0.40777205984918213,0.407878582251023,0.40798510465286386,0.40809162705470475,0.40819814945654564,0.40830467185838654,0.4084111942602274,0.40851771666206826,0.40862423906390916,0.40873076146575,0.4088372838675909,0.4089438062694318,0.40905032867127267,0.4091568510731135,0.4092633734749544,0.4093698958767953,0.4094764182786362,0.409582940680477,0.4096894630823179,0.4097959854841588,0.4099025078859997,0.4100090302878405,0.4101155526896814],"kdeType":"time","kdePDF":[85.83263078020684,85.8223804442849,85.80189311702004,85.77119546352851,85.73032742142665,85.67934212889051,85.61830582895057,85.54729775020576,85.46640996418634,85.37574721964046,85.27542675406399,85.16557808283743,85.04634276637776,84.91787415575564,84.78033711727153,84.63390773652529,84.47877300255541,84.31513047266354,84.14318791857872,83.96316295465473,83.77528264882942,83.57978311711207,83.37690910239782,83.16691353844236,82.95005709986134,82.72660773904914,82.49684021094048,82.26103558656543,82.01948075637392,81.77246792432877,81.52029409378942,81.26326054622729,81.00167231383223,80.73583764708584,80.46606747839061,80.1926748828565,79.91597453735545,79.6362821789629,79.35391406390863,79.06918642816451,78.7824149507948,78.49391422119481,78.20399721133752,77.91297475414271,77.62115502907211,77.3288430560439,77.0363401987441,76.74394367839709,76.45194609903639,76.16063498529704,75.87029233372415,75.58119417856828,75.29361017300552,75.00780318669229,74.72402892052723,74.44253553945885,74.16356332413692,73.88734434216659,73.61410213967885,73.34405145388858,73.07739794726135,72.81433796386378,72.55505830841953,72.2997360485419,72.04853834055822,71.80162227928822,71.55913477207848,71.32121243734021,71.08798152777558,70.85955787842022,70.6360468795663,70.41754347457152,70.2041321824949,69.99588714544066,69.79287220042586,69.5951409755292,69.40273701001163,69.2156938980419,69.03403545559541,68.85777591003709,68.68692011183701,68.52146376781099,68.36139369521909,68.20668809600151,68.0573168503741,67.91324182895661,67.77441722255304,67.64078988865758,67.51229971371158,67.38887999009457,67.27045780678984,67.15695445262801,67.04828583097482,66.94436288469777,66.845092030216,66.75037559941137,66.66011228815574,66.5741976101894,66.49252435506921,66.4149830488924,66.34146241649269,66.27184984379971,66.20603183905055,66.14389449154497,66.0853239266401,66.03020675569088,65.97843051965455,65.92988412509487,65.88445827134191,65.84204586758672,65.80254243871913,65.76584651874599,65.73186003066392,65.70048865169646,65.67164216284796,65.64523478177023,65.62118547798492,65.5994182695553,65.57986250035327,65.5624530971232,65.54713080560157,65.53384240501182,65.52254090031569,65.51318569166571,65.50574272057048,65.50018459234948,65.49649067452482,65.49464717086462]}],"reportKeys":["time","cpuTime","cycles","iters","allocated","numGcs","bytesCopied","mutatorWallSeconds","mutatorCpuSeconds","gcWallSeconds","gcCpuSeconds"],"reportNumber":0,"reportName":"reduce (11 threads)","reportOutliers":{"highSevere":0,"highMild":0,"lowMild":0,"samplesSeen":3,"lowSevere":0},"reportMeasured":[[0.4102935269474983,4.338146107,943681706,1,21092544,4,195400,0.41013439100000015,4.345103999999999,1.7088499999999996e-4,4.345103999999999],[0.7954306229948997,8.654076256000002,1829493189,2,48950184,9,567728,0.7950001510000004,8.645498000000002,4.411319999999999e-4,8.645498000000002],[1.2032422125339508,12.986901948999996,2767458030,3,75688080,14,862896,1.202533978,12.95966,7.207770000000001e-4,12.95966],[1.6359542459249496,17.267189517,3762688986,4,99546712,19,1163392,1.634951997,17.248890999999997,1.0130420000000005e-3,17.248890999999997]]}]]

==> data/nbody-reducer/reducer-data/IntegerSumReduction2NoVerification-12.csv <==
PROGNAME,VARIANT,ARGS,HOSTNAME,RUNID,CI_BUILD_ID,THREADS,DATETIME,MINTIME,MEDIANTIME,MAXTIME,MINTIME_PRODUCTIVITY,MEDIANTIME_PRODUCTIVITY,MAXTIME_PRODUCTIVITY,ALLTIMES,TRIALS,COMPILER,COMPILE_FLAGS,RUNTIME_FLAGS,ENV_VARS,BENCH_VERSION,BENCH_FILE,UNAME,PROCESSOR,TOPOLOGY,GIT_BRANCH,GIT_HASH,GIT_DEPTH,WHO,ETC_ISSUE,LSPCI,FULL_LOG,MEDIANTIME_ALLOCRATE,MEDIANTIME_MEMFOOTPRINT,ALLJITTIMES,RETRIES,CAPABILITIES,BYTES_ALLOC,BYTES_COPIED,NUMGC,CPUTIME,CYCLES,RSQR_TIME_FIT,RSQR_TIME_LOW
"reduce (12 threads)","criterion","","c-swarm","c-swarm_1478482645","","0","2016-11-07 01:37:24.90934 UTC","0.39535225927829787","0.3984157308936115","0.4000254720449455","","0.9993245195493596","","","1","","","","[[]]","0.0","","Linux c-swarm 3.13.0-65-generic #105-Ubuntu SMP Mon Sep 21 18:50:58 UTC 2015 x86_64 x86_64 x86_64 GNU/Linux","","","dpj","8ff4145a7bdc29e4e2a5fb669b97f12fdb5065e3","100","","","","","64295208","","","0","12.0","2.5616222399999972e7","318862.3999999997","4.399999999999995","4.653565379799996","9.16353093499999e8","0.999993195086352","0.9999827397627123"


==> data/nbody-reducer/reducer-data/IntegerSumReduction2NoVerification-12.json <==
["criterio","1.1.3.1",[{"reportAnalysis":{"anMean":{"estUpperBound":0.3985047989912915,"estLowerBound":0.3978795933187915,"estPoint":0.3982239840979032,"estConfidenceLevel":0.95},"anRegress":[{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9999827397627123,"estPoint":0.999993195086352,"estConfidenceLevel":0.95},"regResponder":"time","regCoeffs":{"y":{"estUpperBound":1.011094450950497e-2,"estLowerBound":-3.908693790437289e-3,"estPoint":-8.794963359821084e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.4000254720449455,"estLowerBound":0.39535225927829787,"estPoint":0.3984157308936115,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9926563207731487,"estPoint":0.9976687187564377,"estConfidenceLevel":0.95},"regResponder":"allocated","regCoeffs":{"y":{"estUpperBound":5872999.999999586,"estLowerBound":-1.2115048000000235e7,"estPoint":-2757023.9999999264,"estConfidenceLevel":0.95},"iters":{"estUpperBound":2.9323032000000097e7,"estLowerBound":2.2963015999999985e7,"estPoint":2.5616222399999972e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9934957836033785,"estPoint":0.9976336982300054,"estConfidenceLevel":0.95},"regResponder":"bytesCopied","regCoeffs":{"y":{"estUpperBound":-800.0000000011677,"estLowerBound":-150847.99999999953,"estPoint":-85895.99999999914,"estConfidenceLevel":0.95},"iters":{"estUpperBound":365335.99999999965,"estLowerBound":290312.0000000005,"estPoint":318862.3999999997,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9999827387661359,"estPoint":0.9999931929208153,"estConfidenceLevel":0.95},"regResponder":"cycles","regCoeffs":{"y":{"estUpperBound":2.3266911999995653e7,"estLowerBound":-8979053.000007734,"estPoint":-2013965.4999972144,"estConfidenceLevel":0.95},"iters":{"estUpperBound":9.200549180000032e8,"estLowerBound":9.093062630000014e8,"estPoint":9.16353093499999e8,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9938650306748467,"estPoint":0.9979381443298969,"estConfidenceLevel":0.95},"regResponder":"numGcs","regCoeffs":{"y":{"estUpperBound":0.9999999999999832,"estLowerBound":-2.000000000000017,"estPoint":-0.49999999999998707,"estConfidenceLevel":0.95},"iters":{"estUpperBound":5.000000000000008,"estLowerBound":3.9999999999999947,"estPoint":4.399999999999995,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9999835423588704,"estPoint":0.9999933834658687,"estConfidenceLevel":0.95},"regResponder":"mutatorWallSeconds","regCoeffs":{"y":{"estUpperBound":2.1299829999989715e-3,"estLowerBound":-3.673829000003083e-3,"estPoint":-7.88495999998524e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.3996963220000014,"estLowerBound":null,"estPoint":0.39814670139999947,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9787317966902443,"estPoint":0.9939562755212418,"estConfidenceLevel":0.95},"regResponder":"gcWallSeconds","regCoeffs":{"y":{"estUpperBound":1.1595599999999908e-4,"estLowerBound":null,"estPoint":-8.027249999999898e-5,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.296900000000011e-4,"estLowerBound":2.4154599999999936e-4,"estPoint":2.691220999999996e-4,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9999985429757068,"estPoint":0.9999987776040904,"estConfidenceLevel":0.95},"regResponder":"cpuTime","regCoeffs":{"y":{"estUpperBound":7.372255299996017e-2,"estLowerBound":2.028423600001022e-2,"estPoint":3.9146621500012344e-2,"estConfidenceLevel":0.95},"iters":{"estUpperBound":4.666376210999996,"estLowerBound":4.643585439000013,"estPoint":4.653565379799996,"estConfidenceLevel":0.95}}}],"anStdDev":{"estUpperBound":4.863856628704578e-4,"estLowerBound":0,"estPoint":4.4174373347904587e-4,"estConfidenceLevel":0.95},"anOutlierVar":{"ovFraction":0.18749999999999997,"ovDesc":"moderate","ovEffect":"Moderate"},"anOverhead":3.216695059720997e-6},"reportKDEs":[{"kdeValues":[0.39779534885077505,0.3978033089579892,0.39781126906520337,0.3978192291724175,0.3978271892796317,0.39783514938684583,0.39784310949406,0.39785106960127414,0.3978590297084883,0.39786698981570245,0.3978749499229166,0.39788291003013077,0.3978908701373449,0.3978988302445591,0.39790679035177323,0.3979147504589874,0.39792271056620154,0.3979306706734157,0.39793863078062985,0.397946590887844,0.39795455099505816,0.3979625111022723,0.3979704712094865,0.39797843131670063,0.3979863914239148,0.39799435153112894,0.3980023116383431,0.39801027174555725,0.3980182318527714,0.39802619195998556,0.3980341520671997,0.3980421121744139,0.398050072281628,0.39805803238884213,0.3980659924960563,0.39807395260327044,0.3980819127104846,0.39808987281769875,0.3980978329249129,0.39810579303212706,0.3981137531393412,0.3981217132465554,0.39812967335376953,0.3981376334609837,0.39814559356819784,0.398153553675412,0.39816151378262615,0.3981694738898403,0.39817743399705446,0.3981853941042686,0.3981933542114828,0.39820131431869693,0.3982092744259111,0.39821723453312524,0.3982251946403394,0.39823315474755355,0.3982411148547677,0.39824907496198186,0.398257035069196,0.3982649951764102,0.39827295528362433,0.3982809153908385,0.39828887549805264,0.3982968356052668,0.39830479571248095,0.3983127558196951,0.39832071592690926,0.3983286760341234,0.3983366361413376,0.39834459624855173,0.3983525563557659,0.39836051646298004,0.3983684765701942,0.39837643667740835,0.3983843967846225,0.39839235689183666,0.3984003169990508,0.398408277106265,0.39841623721347913,0.3984241973206933,0.39843215742790744,0.3984401175351216,0.39844807764233575,0.3984560377495499,0.39846399785676406,0.3984719579639782,0.3984799180711924,0.39848787817840653,0.3984958382856207,0.39850379839283484,0.398511758500049,0.39851971860726315,0.3985276787144773,0.39853563882169146,0.3985435989289056,0.3985515590361198,0.3985595191433339,0.39856747925054803,0.3985754393577622,0.39858339946497634,0.3985913595721905,0.39859931967940465,0.3986072797866188,0.39861523989383296,0.3986232000010471,0.3986311601082613,0.39863912021547543,0.3986470803226896,0.39865504042990374,0.3986630005371179,0.39867096064433205,0.3986789207515462,0.39868688085876036,0.3986948409659745,0.3987028010731887,0.39871076118040283,0.398718721287617,0.39872668139483114,0.3987346415020453,0.39874260160925945,0.3987505617164736,0.39875852182368776,0.3987664819309019,0.3987744420381161,0.39878240214533023,0.3987903622525444,0.39879832235975854,0.3988062824669727],"kdeType":"time","kdePDF":[1198.5938892666227,1198.4139008402929,1198.0541595248376,1197.5151359606589,1196.79753502424,1195.9022945296826,1194.8305835015701,1193.583800022685,1192.1635686609982,1190.5717374812052,1188.8103746469346,1186.8817646206073,1184.788403968747,1182.532996781363,1180.1184497148224,1177.5478666684128,1174.824543105563,1171.9519600314188,1168.9337776392115,1165.7738286385295,1162.476111279296,1159.0447820858822,1155.4841483164187,1151.7986601629395,1147.992902708566,1144.0715876584466,1140.039544861674,1135.9017136418565,1131.6631339544292,1127.3289373892012,1122.9043380369583,1118.3946232392695,1113.8051442409035,1109.1413067644985,1104.4085615273177,1099.6123947200647,1094.758318467842,1089.8518612934015,1084.898558602845,1079.9039432139164,1074.8735359469492,1069.8128362984335,1064.7273132169835,1059.6223960013153,1054.5034653395649,1049.3758445090145,1044.2447907549304,1039.1154868668639,1033.9930329703184,1028.8824385512444,1023.7886147302877,1018.7163668032072,1013.670387063237,1008.6552479205991,1003.6753953336479,998.7351425654757,993.8386642790229,988.9899909830096,984.1930038401542,979.4514298483451,974.7688374045375,970.1486322602814,965.59405387683,961.1081721868883,956.6938847690334,952.3539144399236,948.090807268353,943.9069310142415,939.80447399459,935.7854443774237,931.8516699036743,928.00479803594,924.2462965319733,920.5774544397449,916.9993835098379,913.5130200199408,910.119127005128,906.8182968866513,903.6109544909109,900.4973604493425,897.4776149689436,894.5516619622608,891.7192935247093,888.9801547462404,886.333748843474,883.7794425976374,881.3164720828051,878.9439486682422,876.6608652778822,874.4661028893524,872.3584372542946,870.3365458211749,868.3990148412282,866.5443466377131,864.7709670182116,863.0772328093403,861.4614394929044,859.9218289222713,858.4565970975116,857.0639019777142,855.7418713087777,854.4886104449391,853.3022101423262,852.1807543028908,851.1223276472264,850.1250232949551,849.1869502316405,848.306240641477,847.4810570853898,846.7095995045943,845.9901120301513,845.3208895795826,844.7002842222099,844.126711295499,843.5986552554057,843.1146752444309,842.6734103618904,842.2735846217223,841.9140115840268,841.5935986474325,841.3113509903344,841.0663751500127,840.857882229667,840.6851907244113,840.5477289583629,840.4450371260222,840.3767689322505,840.3426928262753]}],"reportKeys":["time","cpuTime","cycles","iters","allocated","numGcs","bytesCopied","mutatorWallSeconds","mutatorCpuSeconds","gcWallSeconds","gcCpuSeconds"],"reportNumber":0,"reportName":"reduce (12 threads)","reportOutliers":{"highSevere":0,"highMild":0,"lowMild":0,"samplesSeen":3,"lowSevere":0},"reportMeasured":[[0.3968093693256378,4.686660447000001,912666625,1,23568000,4,214488,0.3966277570000001,4.679876999999998,1.9254300000000031e-4,4.679876999999998],[0.7961422502994537,9.353036658,1831130783,2,46531016,8,579824,0.7957188149999999,9.33316,4.340889999999999e-4,9.33316],[1.1961677223443985,14.00447887,2751185701,3,75854048,13,870136,1.1954151370000003,13.993093000000002,7.63779e-4,13.993093000000002],[1.591519981622696,18.648064309000006,3660491964,4,99181064,17,1180592,1.5905513209999995,18.601215999999994,9.7972e-4,18.601215999999994]]}]]

==> data/nbody-reducer/reducer-data/IntegerSumReduction2NoVerification-13.csv <==
PROGNAME,VARIANT,ARGS,HOSTNAME,RUNID,CI_BUILD_ID,THREADS,DATETIME,MINTIME,MEDIANTIME,MAXTIME,MINTIME_PRODUCTIVITY,MEDIANTIME_PRODUCTIVITY,MAXTIME_PRODUCTIVITY,ALLTIMES,TRIALS,COMPILER,COMPILE_FLAGS,RUNTIME_FLAGS,ENV_VARS,BENCH_VERSION,BENCH_FILE,UNAME,PROCESSOR,TOPOLOGY,GIT_BRANCH,GIT_HASH,GIT_DEPTH,WHO,ETC_ISSUE,LSPCI,FULL_LOG,MEDIANTIME_ALLOCRATE,MEDIANTIME_MEMFOOTPRINT,ALLJITTIMES,RETRIES,CAPABILITIES,BYTES_ALLOC,BYTES_COPIED,NUMGC,CPUTIME,CYCLES,RSQR_TIME_FIT,RSQR_TIME_LOW
"reduce (13 threads)","criterion","","c-swarm","c-swarm_1478482656","","0","2016-11-07 01:37:36.001308 UTC","0.3870076909661297","0.3997305922210212","0.41514971107244575","","0.9992791318995222","","","1","","","","[[]]","0.0","","Linux c-swarm 3.13.0-65-generic #105-Ubuntu SMP Mon Sep 21 18:50:58 UTC 2015 x86_64 x86_64 x86_64 GNU/Linux","","","dpj","8ff4145a7bdc29e4e2a5fb669b97f12fdb5065e3","100","","","","","66892816","","","0","13.0","2.6739104799999975e7","354984.7999999997","4.299999999999995","5.014117454999993","9.19377450199999e8","0.9998272302396527","NaN"


==> data/nbody-reducer/reducer-data/IntegerSumReduction2NoVerification-13.json <==
["criterio","1.1.3.1",[{"reportAnalysis":{"anMean":{"estUpperBound":0.39835935987859256,"estLowerBound":0.39151213913336597,"estPoint":0.3957329629964727,"estConfidenceLevel":0.95},"anRegress":[{"regRSquare":{"estUpperBound":1,"estLowerBound":null,"estPoint":0.9998272302396527,"estConfidenceLevel":0.95},"regResponder":"time","regCoeffs":{"y":{"estUpperBound":3.7152528762816155e-2,"estLowerBound":-4.727353155612793e-2,"estPoint":-9.94747877120854e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.41514971107244575,"estLowerBound":0.3870076909661297,"estPoint":0.3997305922210212,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.98830317417062,"estPoint":0.9944906941775457,"estConfidenceLevel":0.95},"regResponder":"allocated","regCoeffs":{"y":{"estUpperBound":3833983.9999999064,"estLowerBound":-1.352868799999996e7,"estPoint":-5284271.999999926,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.255388799999998e7,"estLowerBound":2.3872552000000045e7,"estPoint":2.6739104799999975e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9900025647257921,"estPoint":0.9946831707224885,"estConfidenceLevel":0.95},"regResponder":"bytesCopied","regCoeffs":{"y":{"estUpperBound":-31072.00000000298,"estLowerBound":-244783.9999999998,"estPoint":-138607.99999999907,"estConfidenceLevel":0.95},"iters":{"estUpperBound":429375.9999999998,"estLowerBound":322520.0000000012,"estPoint":354984.7999999997,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9993849601284854,"estPoint":0.9998272294753556,"estConfidenceLevel":0.95},"regResponder":"cycles","regCoeffs":{"y":{"estUpperBound":8.546155599999554e7,"estLowerBound":-1.087196960000033e8,"estPoint":-2.2871011999997135e7,"estConfidenceLevel":0.95},"iters":{"estUpperBound":9.548411180000032e8,"estLowerBound":8.901140340000013e8,"estPoint":9.19377450199999e8,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":null,"estPoint":0.9967654986522911,"estConfidenceLevel":0.95},"regResponder":"numGcs","regCoeffs":{"y":{"estUpperBound":1.8558112068250375e-14,"estLowerBound":-1.9999999999999942,"estPoint":-0.9999999999999885,"estConfidenceLevel":0.95},"iters":{"estUpperBound":4.999999999999997,"estLowerBound":3.9999999999999942,"estPoint":4.299999999999995,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9993812757966992,"estPoint":0.9998260759888985,"estConfidenceLevel":0.95},"regResponder":"mutatorWallSeconds","regCoeffs":{"y":{"estUpperBound":3.7359399999993034e-2,"estLowerBound":-4.7262032000002015e-2,"estPoint":-9.819082999999005e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.4149067660000008,"estLowerBound":0.39156738899999943,"estPoint":0.3994428096999996,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9892836252063077,"estPoint":0.997110145242776,"estConfidenceLevel":0.95},"regResponder":"gcWallSeconds","regCoeffs":{"y":{"estUpperBound":-1.4530000000038073e-6,"estLowerBound":-1.9836399999999683e-4,"estPoint":-1.1824549999999893e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.27243999999999e-4,"estLowerBound":2.4327000000000162e-4,"estPoint":2.881532999999996e-4,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.999986200979689,"estPoint":0.99998979008277,"estConfidenceLevel":0.95},"regResponder":"cpuTime","regCoeffs":{"y":{"estUpperBound":0.17920270699998217,"estLowerBound":-1.4949312999995535e-2,"estPoint":2.588986100001815e-2,"estConfidenceLevel":0.95},"iters":{"estUpperBound":5.039893034999999,"estLowerBound":4.970935443000004,"estPoint":5.014117454999993,"estConfidenceLevel":0.95}}}],"anStdDev":{"estUpperBound":4.5490528406721045e-3,"estLowerBound":0,"estPoint":3.969594410695943e-3,"estConfidenceLevel":0.95},"anOutlierVar":{"ovFraction":0.1875,"ovDesc":"moderate","ovEffect":"Moderate"},"anOverhead":3.224644056993636e-6},"reportKDEs":[{"kdeValues":[0.39072422006873,0.3907986691142074,0.3908731181596848,0.3909475672051622,0.39102201625063965,0.391096465296117,0.39117091434159446,0.3912453633870719,0.39131981243254926,0.3913942614780267,0.3914687105235041,0.3915431595689815,0.39161760861445893,0.39169205765993637,0.39176650670541374,0.3918409557508912,0.3919154047963686,0.39198985384184604,0.3920643028873234,0.39213875193280084,0.3922132009782783,0.39228765002375565,0.3923620990692331,0.3924365481147105,0.3925109971601879,0.3925854462056653,0.39265989525114275,0.39273434429662013,0.39280879334209756,0.392883242387575,0.39295769143305237,0.3930321404785298,0.39310658952400723,0.3931810385694846,0.39325548761496204,0.39332993666043947,0.39340438570591685,0.3934788347513943,0.3935532837968717,0.3936277328423491,0.3937021818878265,0.39377663093330395,0.3938510799787813,0.39392552902425876,0.3939999780697362,0.39407442711521357,0.394148876160691,0.39422332520616843,0.39429777425164586,0.39437222329712324,0.39444667234260067,0.3945211213880781,0.3945955704335555,0.3946700194790329,0.39474446852451034,0.3948189175699877,0.39489336661546515,0.3949678156609426,0.39504226470641995,0.3951167137518974,0.3951911627973748,0.3952656118428522,0.3953400608883296,0.39541450993380706,0.39548895897928443,0.39556340802476186,0.3956378570702393,0.39571230611571667,0.3957867551611941,0.39586120420667154,0.3959356532521489,0.39601010229762634,0.3960845513431038,0.39615900038858115,0.3962334494340586,0.396307898479536,0.3963823475250134,0.3964567965704908,0.39653124561596825,0.3966056946614457,0.39668014370692306,0.3967545927524005,0.3968290417978779,0.3969034908433553,0.39697793988883273,0.39705238893431016,0.39712683797978754,0.39720128702526497,0.3972757360707424,0.3973501851162198,0.3974246341616972,0.39749908320717464,0.397573532252652,0.39764798129812945,0.3977224303436069,0.39779687938908426,0.3978713284345617,0.3979457774800391,0.3980202265255165,0.39809467557099393,0.39816912461647136,0.39824357366194874,0.39831802270742617,0.3983924717529036,0.398466920798381,0.3985413698438584,0.39861581888933584,0.3986902679348132,0.39876471698029065,0.3988391660257681,0.39891361507124545,0.3989880641167229,0.3990625131622003,0.39913696220767775,0.3992114112531551,0.39928586029863256,0.39936030934411,0.39943475838958736,0.3995092074350648,0.3995836564805422,0.3996581055260196,0.39973255457149703,0.39980700361697447,0.39988145266245184,0.3999559017079293,0.4000303507534067,0.4001047997988841,0.4001792488443615],"kdeType":"time","kdePDF":[99.51252625121461,99.5129694480706,99.5138638362831,99.5152253787205,99.51707795442894,99.51945328053404,99.52239080845848,99.52593759475317,99.53014814691139,99.53508424460821,99.54081473687623,99.54741531579835,99.55496826736419,99.56356220020216,99.57329175296137,99.58425728117807,99.59656452451881,99.6103242553475,99.62565190961575,99.64266720112477,99.66149372025284,99.68225851828561,99.70509167852474,99.73012587538678,99.75749592273588,99.78733831272244,99.8197907464242,99.85499165760758,99.89307973094314,99.93419341602316,99.97847043853761,100.0260473099706,100.07705883718054,100.13163763322484,100.18991363078337,100.25201359952564,100.31806066875144,100.38817385661869,100.46246760724974,100.54105133698418,100.6240289910171,100.71149861163089,100.80355191919493,100.90027390706874,101.00174245150541,101.1080279376075,101.21919290234354,101.33529169558338,101.4563701600622,101.58246533112867,101.71360515707951,101.84980824082609,101.99108360358086,102.13743047119218,102.288838083696,102.44528552859052,102.60674159827917,102.77316467206201,102.9445026229945,103.12069274986646,103.30166173449216,103.48732562443642,103.67758984124,103.87234921414169,104.07148803923424,104.27488016392672,104.48238909652649,104.69386814069178,104.9091605544487,105.1280997334065,105.35050941774999,105.57620392253176,105.80498839073486,106.03665906852326,106.27100360204942,106.50780135513902,106.7468237471282,106.9878346100842,107.23059056460013,107.47484141331284,107.72033055126013,107.966795392154,108.21396780961975,108.46157459241655,108.70933791263154,108.9569758058126,109.20420266198416,109.45072972647007,109.69626560943158,109.9405168030123,110.18318820497265,110.42398364768388,110.66260643134794,110.89875986030222,111.13214778126874,111.3624751224057,111.58944843202397,111.81277641583462,112.03217047160261,112.24734522009024,112.45801903118672,112.66391454413387,112.86475918077407,113.06028565076552,113.25023244772859,113.43434433531058,113.6123728221793,113.78407662498138,113.94922211832937,114.10758377091003,114.2589445668366,114.40309641140115,114.53984052041476,114.66898779235957,114.79035916261242,114.90378593903681,115.00911011827864,115.10618468214109,115.1948738734536,115.27505345089213,115.34661092225019,115.40944575570241,115.46346956864699,115.50860629375762,115.54479232192003,115.57197662177404,115.59012083562831,115.59919935156007]}],"reportKeys":["time","cpuTime","cycles","iters","allocated","numGcs","bytesCopied","mutatorWallSeconds","mutatorCpuSeconds","gcWallSeconds","gcCpuSeconds"],"reportNumber":0,"reportName":"reduce (13 threads)","reportOutliers":{"highSevere":0,"highMild":0,"lowMild":0,"samplesSeen":3,"lowSevere":0},"reportMeasured":[[0.3911312222480774,5.024943722,899606564,1,19025200,3,184592,0.39098411099999986,5.007737,1.578430000000004e-4,5.007737],[0.7830258905887604,10.064836757000002,1800962540,2,51579088,8,613968,0.7825514999999998,10.055899,4.850869999999995e-4,10.055899],[1.1981756016612053,15.092009035999997,2755803658,3,75451640,12,936488,1.197458266,15.060683999999998,7.283570000000007e-4,15.060683999999998],[1.5851832926273346,20.062944478999995,3645917692,4,100198032,16,1260368,1.584157888,20.010710000000003,1.0372639999999995e-3,20.010710000000003]]}]]

==> data/nbody-reducer/reducer-data/IntegerSumReduction2NoVerification-14.csv <==
PROGNAME,VARIANT,ARGS,HOSTNAME,RUNID,CI_BUILD_ID,THREADS,DATETIME,MINTIME,MEDIANTIME,MAXTIME,MINTIME_PRODUCTIVITY,MEDIANTIME_PRODUCTIVITY,MAXTIME_PRODUCTIVITY,ALLTIMES,TRIALS,COMPILER,COMPILE_FLAGS,RUNTIME_FLAGS,ENV_VARS,BENCH_VERSION,BENCH_FILE,UNAME,PROCESSOR,TOPOLOGY,GIT_BRANCH,GIT_HASH,GIT_DEPTH,WHO,ETC_ISSUE,LSPCI,FULL_LOG,MEDIANTIME_ALLOCRATE,MEDIANTIME_MEMFOOTPRINT,ALLJITTIMES,RETRIES,CAPABILITIES,BYTES_ALLOC,BYTES_COPIED,NUMGC,CPUTIME,CYCLES,RSQR_TIME_FIT,RSQR_TIME_LOW
"reduce (14 threads)","criterion","","c-swarm","c-swarm_1478482667","","0","2016-11-07 01:37:46.974112 UTC","0.38420007377862875","0.3922713719308372","0.4004967212677017","","0.9993273116047559","","","1","","","","[[]]","0.0","","Linux c-swarm 3.13.0-65-generic #105-Ubuntu SMP Mon Sep 21 18:50:58 UTC 2015 x86_64 x86_64 x86_64 GNU/Linux","","","dpj","8ff4145a7bdc29e4e2a5fb669b97f12fdb5065e3","100","","","","","69614597","","","0","14.0","2.7307813599999968e7","347387.9999999997","3.999999999999996","5.361582029699995","9.02221121199999e8","0.9999424465902083","0.9997843898800065"


==> data/nbody-reducer/reducer-data/IntegerSumReduction2NoVerification-14.json <==
["criterio","1.1.3.1",[{"reportAnalysis":{"anMean":{"estUpperBound":0.39210288231050433,"estLowerBound":0.3882778734696257,"estPoint":0.39074523255516275,"estConfidenceLevel":0.95},"anRegress":[{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9997843898800065,"estPoint":0.9999424465902083,"estConfidenceLevel":0.95},"regResponder":"time","regCoeffs":{"y":{"estUpperBound":8.928060531609685e-3,"estLowerBound":-2.4435490369800427e-2,"estPoint":-2.5782510638225767e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.4004967212677017,"estLowerBound":0.38420007377862875,"estPoint":0.3922713719308372,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9995879546135713,"estPoint":0.9998627509715357,"estConfidenceLevel":0.95},"regResponder":"allocated","regCoeffs":{"y":{"estUpperBound":-5538368.000000125,"estLowerBound":-8694287.999999966,"estPoint":-7358263.999999924,"estConfidenceLevel":0.95},"iters":{"estUpperBound":2.826722399999998e7,"estLowerBound":2.6689264000000052e7,"estPoint":2.7307813599999968e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.98722724361331,"estPoint":0.9942822278300689,"estConfidenceLevel":0.95},"regResponder":"bytesCopied","regCoeffs":{"y":{"estUpperBound":9231.999999998578,"estLowerBound":-226287.99999999956,"estPoint":-116707.99999999911,"estConfidenceLevel":0.95},"iters":{"estUpperBound":424911.9999999997,"estLowerBound":307152.0000000007,"estPoint":347387.9999999997,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9997844095994125,"estPoint":0.9999424517893502,"estConfidenceLevel":0.95},"regResponder":"cycles","regCoeffs":{"y":{"estUpperBound":2.0544347999996778e7,"estLowerBound":-5.6189655000004165e7,"estPoint":-5920199.49999741,"estConfidenceLevel":0.95},"iters":{"estUpperBound":9.211386580000035e8,"estLowerBound":8.836582029999993e8,"estPoint":9.02221121199999e8,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":1,"estPoint":1,"estConfidenceLevel":0.95},"regResponder":"numGcs","regCoeffs":{"y":{"estUpperBound":-0.9999999999999876,"estLowerBound":-1.0000000000000608,"estPoint":-0.9999999999999898,"estConfidenceLevel":0.95},"iters":{"estUpperBound":4.000000000000017,"estLowerBound":3.999999999999995,"estPoint":3.999999999999996,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9997819792398378,"estPoint":0.999941799085097,"estConfidenceLevel":0.95},"regResponder":"mutatorWallSeconds","regCoeffs":{"y":{"estUpperBound":9.11515099999805e-3,"estLowerBound":-2.4450763000003223e-2,"estPoint":-2.4797719999986854e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.4002770890000013,"estLowerBound":0.3839004169999997,"estPoint":0.39200749599999957,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9882350499480853,"estPoint":0.9967485719354966,"estConfidenceLevel":0.95},"regResponder":"gcWallSeconds","regCoeffs":{"y":{"estUpperBound":2.801499999999916e-5,"estLowerBound":-1.7720300000000346e-4,"estPoint":-8.622999999999937e-5,"estConfidenceLevel":0.95},"iters":{"estUpperBound":2.993840000000001e-4,"estLowerBound":2.1934200000000076e-4,"estPoint":2.638763999999998e-4,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":null,"estLowerBound":0.9999622377406413,"estPoint":0.9999864805413878,"estConfidenceLevel":0.95},"regResponder":"cpuTime","regCoeffs":{"y":{"estUpperBound":0.1992725859999837,"estLowerBound":-7.966100000004707e-2,"estPoint":-1.2109609999985265e-2,"estConfidenceLevel":0.95},"iters":{"estUpperBound":5.395794126000019,"estLowerBound":5.302816264000005,"estPoint":5.361582029699995,"estConfidenceLevel":0.95}}}],"anStdDev":{"estUpperBound":2.3515183551351105e-3,"estLowerBound":0,"estPoint":2.1689198152963687e-3,"estConfidenceLevel":0.95},"anOutlierVar":{"ovFraction":0.1875,"ovDesc":"moderate","ovEffect":"Moderate"},"anOverhead":4.410452704441752e-6},"reportKDEs":[{"kdeValues":[0.38787057854302326,0.3879090631030172,0.38794754766301115,0.38798603222300504,0.388024516782999,0.38806300134299293,0.3881014859029869,0.3881399704629808,0.3881784550229747,0.38821693958296866,0.3882554241429626,0.38829390870295655,0.3883323932629505,0.38837087782294444,0.38840936238293833,0.3884478469429323,0.3884863315029262,0.38852481606292016,0.3885633006229141,0.388601785182908,0.38864026974290194,0.3886787543028959,0.38871723886288984,0.3887557234228838,0.38879420798287767,0.3888326925428716,0.38887117710286556,0.3889096616628595,0.38894814622285345,0.3889866307828474,0.3890251153428413,0.38906359990283523,0.3891020844628292,0.3891405690228231,0.38917905358281707,0.38921753814281096,0.3892560227028049,0.38929450726279885,0.3893329918227928,0.38937147638278674,0.38940996094278063,0.3894484455027746,0.3894869300627685,0.38952541462276247,0.3895638991827564,0.3896023837427503,0.38964086830274425,0.3896793528627382,0.38971783742273214,0.3897563219827261,0.38979480654272003,0.3898332911027139,0.38987177566270786,0.3899102602227018,0.38994874478269576,0.3899872293426897,0.3900257139026836,0.39006419846267754,0.3901026830226715,0.3901411675826654,0.39017965214265937,0.39021813670265326,0.3902566212626472,0.39029510582264115,0.3903335903826351,0.39037207494262904,0.390410559502623,0.3904490440626169,0.3904875286226108,0.39052601318260477,0.3905644977425987,0.39060298230259266,0.39064146686258655,0.3906799514225805,0.39071843598257444,0.3907569205425684,0.39079540510256233,0.3908338896625562,0.39087237422255017,0.3909108587825441,0.39094934334253806,0.390987827902532,0.39102631246252595,0.39106479702251984,0.3911032815825138,0.39114176614250773,0.3911802507025017,0.3912187352624956,0.3912572198224895,0.39129570438248346,0.3913341889424774,0.39137267350247135,0.3914111580624653,0.3914496426224592,0.3914881271824531,0.3915266117424471,0.391565096302441,0.39160358086243496,0.39164206542242885,0.3916805499824228,0.39171903454241674,0.3917575191024107,0.39179600366240463,0.3918344882223986,0.39187297278239247,0.3919114573423864,0.39194994190238036,0.3919884264623743,0.39202691102236825,0.39206539558236214,0.3921038801423561,0.39214236470235003,0.392180849262344,0.3922193338223379,0.3922578183823318,0.39229630294232576,0.3923347875023197,0.39237327206231365,0.3924117566223076,0.39245024118230154,0.39248872574229543,0.3925272103022894,0.3925656948622833,0.39260417942227727,0.3926426639822712,0.3926811485422651,0.39271963310225905,0.392758117662253],"kdeType":"time","kdePDF":[170.63289843638717,170.64053633625298,170.65583883774832,170.6788592506894,170.70967730577627,170.7483988744789,170.7951555967411,170.85010441751632,170.91342703340007,170.98532925086687,171.0660402578614,171.15581181072994,171.25491733870706,171.36365096840143,171.48232647093735,171.6112761346241,171.75084956622462,171.9014124240933,172.06334508663463,172.23704125971446,172.42290652681965,172.62135684592062,172.83281699713382,173.0577189854205,173.29650040267626,173.549602753682,173.8174697504839,174.1005455798578,174.3992731485903,174.7140923113686,175.0454380861228,175.39373886170102,175.75941460278105,176.14287505693366,176.5445179687517,176.9647273059431,177.40387150225948,177.86230172209167,178.3403501515108,178.8383283204683,179.35652546079214,179.89520690452557,180.45461252705746,181.03495523937636,181.6364195336638,182.2591600863023,182.90330042223664,183.56893164446552,184.25611123228785,184.96486191174458,185.69517060152876,186.4469874374371,187.22022487825134,188.01475689572533,188.83041825115512,189.66700386078455,190.52426825208968,191.4019251127511,192.2996469339044,193.21706474901816,194.1537679695241,195.10930431807662,196.08317986009195,197.0748591339663,198.0837653801442,199.1092808689572,200.15074732692514,201.2074664609644,202.27870057972223,203.36367331101255,204.4615704141102,205.57154068542135,206.6926969558389,207.82411717786053,208.9648456003484,210.11389402858754,211.27024316711433,212.43284404257778,213.60061950372173,214.77246579538377,215.94725420324622,217.12383276589802,218.3010280506226,219.47764698916774,220.6524787696262,221.82429678041694,222.99186060224613,224.1539180438103,225.3092072169097,226.45645864654628,227.5943974115053,228.7217453108451,229.83722305166904,230.93955245349625,232.02745866452003,233.09967238500764,234.15493209308661,235.19198626815074,236.20959560712996,237.20653522887974,238.18159686197396,239.1335910112218,240.06134909827477,240.96372557174774,241.83959998234437,242.6878790185535,243.5074984985694,244.29742531418324,245.05665932249858,245.78423518143524,246.4792241251091,247.14073567530386,247.76791928538898,248.35996591318425,248.91610951942232,249.4356284886221,249.91784696935076,250.36213613102544,250.76791533458345,251.13465321453427,251.46186867009555,251.74913176330855,251.9960645222265,252.20234164747208,252.3676911206649,252.49189471342825,252.5747883958957,252.61626264385094]}],"reportKeys":["time","cpuTime","cycles","iters","allocated","numGcs","bytesCopied","mutatorWallSeconds","mutatorCpuSeconds","gcWallSeconds","gcCpuSeconds"],"reportNumber":0,"reportName":"reduce (14 threads)","reportOutliers":{"highSevere":0,"highMild":0,"lowMild":0,"samplesSeen":3,"lowSevere":0},"reportMeasured":[[0.39235787838697433,5.337195585,902429458,1,19572936,3,198624,0.39220299800000014,5.325742999999999,1.673149999999999e-4,5.325742999999999],[0.7765579521656036,10.711927252,1786087661,2,47840160,7,623536,0.7761034150000001,10.693101,4.666990000000001e-4,10.693101],[1.1770546734333038,16.107721378,2707226319,3,74529424,11,930688,1.176380504,16.070901999999997,6.860410000000001e-4,16.070901999999997],[1.5664302110671997,21.410537642,3602786976,4,101702560,15,1254200,1.565468955,21.351882000000003,9.737890000000001e-4,21.351882000000003]]}]]

==> data/nbody-reducer/reducer-data/IntegerSumReduction2NoVerification-15.csv <==
PROGNAME,VARIANT,ARGS,HOSTNAME,RUNID,CI_BUILD_ID,THREADS,DATETIME,MINTIME,MEDIANTIME,MAXTIME,MINTIME_PRODUCTIVITY,MEDIANTIME_PRODUCTIVITY,MAXTIME_PRODUCTIVITY,ALLTIMES,TRIALS,COMPILER,COMPILE_FLAGS,RUNTIME_FLAGS,ENV_VARS,BENCH_VERSION,BENCH_FILE,UNAME,PROCESSOR,TOPOLOGY,GIT_BRANCH,GIT_HASH,GIT_DEPTH,WHO,ETC_ISSUE,LSPCI,FULL_LOG,MEDIANTIME_ALLOCRATE,MEDIANTIME_MEMFOOTPRINT,ALLJITTIMES,RETRIES,CAPABILITIES,BYTES_ALLOC,BYTES_COPIED,NUMGC,CPUTIME,CYCLES,RSQR_TIME_FIT,RSQR_TIME_LOW
"reduce (15 threads)","criterion","","c-swarm","c-swarm_1478482678","","0","2016-11-07 01:37:57.89142 UTC","0.37657228112220736","0.3874631769955154","0.39693868160247886","","0.9993216383369684","","","1","","","","[[]]","0.0","","Linux c-swarm 3.13.0-65-generic #105-Ubuntu SMP Mon Sep 21 18:50:58 UTC 2015 x86_64 x86_64 x86_64 GNU/Linux","","","dpj","8ff4145a7bdc29e4e2a5fb669b97f12fdb5065e3","100","","","","","67170180","","","0","15.0","2.6025971199999973e7","358226.3999999996","3.599999999999996","5.675603658699995","8.91161605699999e8","0.9999056876628145","0.9996534905338024"


==> data/nbody-reducer/reducer-data/IntegerSumReduction2NoVerification-15.json <==
["criterio","1.1.3.1",[{"reportAnalysis":{"anMean":{"estUpperBound":0.3880344803867954,"estLowerBound":0.38389798164176153,"estPoint":0.38658551372449357,"estConfidenceLevel":0.95},"anRegress":[{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9996534905338024,"estPoint":0.9999056876628145,"estConfidenceLevel":0.95},"regResponder":"time","regCoeffs":{"y":{"estUpperBound":1.465373486280502e-2,"estLowerBound":-2.6079066097738204e-2,"estPoint":-1.0335817932961818e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.39693868160247886,"estLowerBound":0.37657228112220736,"estPoint":0.3874631769955154,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9808665491162374,"estPoint":0.9948649361690601,"estConfidenceLevel":0.95},"regResponder":"allocated","regCoeffs":{"y":{"estUpperBound":1.0187144000000097e7,"estLowerBound":-1.2303136000000095e7,"estPoint":-3759739.999999924,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.0915895999999985e7,"estLowerBound":null,"estPoint":2.6025971199999973e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9924017332823722,"estPoint":0.9945489740645697,"estConfidenceLevel":0.95},"regResponder":"bytesCopied","regCoeffs":{"y":{"estUpperBound":null,"estLowerBound":-217535.99999999956,"estPoint":-113675.99999999897,"estConfidenceLevel":0.95},"iters":{"estUpperBound":429919.9999999997,"estLowerBound":315976.0000000003,"estPoint":358226.3999999996,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.999653509875168,"estPoint":0.9999056911852682,"estConfidenceLevel":0.95},"regResponder":"cycles","regCoeffs":{"y":{"estUpperBound":3.371522000000137e7,"estLowerBound":-5.996715000000331e7,"estPoint":-226126.99999747254,"estConfidenceLevel":0.95},"iters":{"estUpperBound":9.129538640000014e8,"estLowerBound":8.661126789999993e8,"estPoint":8.91161605699999e8,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9898989898989898,"estPoint":0.9969230769230769,"estConfidenceLevel":0.95},"regResponder":"numGcs","regCoeffs":{"y":{"estUpperBound":1.000000000000017,"estLowerBound":-2.0000000000000133,"estPoint":-0.4999999999999898,"estConfidenceLevel":0.95},"iters":{"estUpperBound":4.000000000000004,"estLowerBound":null,"estPoint":3.599999999999996,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.99964828645017,"estPoint":0.9999042411481832,"estConfidenceLevel":0.95},"regResponder":"mutatorWallSeconds","regCoeffs":{"y":{"estUpperBound":1.4820700000001089e-2,"estLowerBound":-2.6187934000005696e-2,"estPoint":-4.551149999905208e-5,"estConfidenceLevel":0.95},"iters":{"estUpperBound":null,"estLowerBound":0.3762299349999993,"estPoint":0.38720009359999963,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9694164451124707,"estPoint":0.9901552318820643,"estConfidenceLevel":0.95},"regResponder":"gcWallSeconds","regCoeffs":{"y":{"estUpperBound":1.2142899999999868e-4,"estLowerBound":-1.5236700000000007e-4,"estPoint":-4.500499999999954e-5,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.409470000000001e-4,"estLowerBound":null,"estPoint":2.628399999999998e-4,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9999550634859051,"estPoint":0.9999706041062656,"estConfidenceLevel":0.95},"regResponder":"cpuTime","regCoeffs":{"y":{"estUpperBound":0.30906833499996317,"estLowerBound":-6.342423799999848e-2,"estPoint":1.576052950001496e-2,"estConfidenceLevel":0.95},"iters":{"estUpperBound":null,"estLowerBound":5.592964393000011,"estPoint":5.675603658699995,"estConfidenceLevel":0.95}}}],"anStdDev":{"estUpperBound":2.509683877580281e-3,"estLowerBound":0,"estPoint":2.348771180339445e-3,"estConfidenceLevel":0.95},"anOutlierVar":{"ovFraction":0.1875,"ovDesc":"moderate","ovEffect":"Moderate"},"anOverhead":4.6676473934721254e-6},"reportKDEs":[{"kdeValues":[0.3834632916430709,0.38350436471381333,0.38354543778455574,0.38358651085529816,0.38362758392604057,0.383668656996783,0.3837097300675254,0.3837508031382678,0.38379187620901023,0.38383294927975264,0.38387402235049506,0.3839150954212375,0.3839561684919799,0.3839972415627223,0.3840383146334647,0.38407938770420713,0.38412046077494955,0.38416153384569196,0.3842026069164344,0.3842436799871768,0.3842847530579192,0.3843258261286616,0.38436689919940403,0.38440797227014645,0.38444904534088886,0.3844901184116313,0.3845311914823737,0.3845722645531161,0.3846133376238585,0.38465441069460093,0.38469548376534335,0.38473655683608576,0.3847776299068282,0.3848187029775706,0.384859776048313,0.3849008491190554,0.38494192218979784,0.38498299526054025,0.38502406833128267,0.3850651414020251,0.3851062144727675,0.3851472875435099,0.3851883606142523,0.38522943368499474,0.38527050675573715,0.38531157982647957,0.385352652897222,0.3853937259679644,0.3854347990387068,0.3854758721094492,0.38551694518019164,0.38555801825093405,0.38559909132167647,0.3856401643924189,0.3856812374631613,0.3857223105339037,0.3857633836046461,0.38580445667538854,0.38584552974613096,0.38588660281687337,0.3859276758876158,0.3859687489583582,0.3860098220291006,0.38605089509984303,0.38609196817058544,0.38613304124132786,0.38617411431207027,0.3862151873828127,0.3862562604535551,0.3862973335242975,0.38633840659503993,0.38637947966578234,0.38642055273652476,0.3864616258072672,0.3865026988780096,0.386543771948752,0.3865848450194944,0.38662591809023683,0.38666699116097925,0.38670806423172166,0.3867491373024641,0.3867902103732065,0.3868312834439489,0.3868723565146913,0.38691342958543373,0.38695450265617615,0.38699557572691856,0.387036648797661,0.3870777218684034,0.3871187949391458,0.3871598680098882,0.38720094108063063,0.38724201415137305,0.38728308722211546,0.3873241602928579,0.3873652333636003,0.3874063064343427,0.3874473795050851,0.38748845257582754,0.38752952564656995,0.38757059871731236,0.3876116717880548,0.3876527448587972,0.3876938179295396,0.387734891000282,0.38777596407102444,0.38781703714176685,0.38785811021250927,0.3878991832832517,0.3879402563539941,0.3879813294247365,0.3880224024954789,0.38806347556622134,0.38810454863696375,0.38814562170770617,0.3881866947784486,0.388227767849191,0.3882688409199334,0.3883099139906758,0.38835098706141824,0.38839206013216065,0.38843313320290307,0.3884742062736455,0.3885152793443879,0.3885563524151303,0.3885974254858727,0.38863849855661514,0.38867957162735756],"kdeType":"time","kdePDF":[157.25473898074412,157.26226194879348,157.27733545426725,157.30001454073275,157.33038153583718,157.36854576677203,157.41464318207173,157.4688358807535,157.5313115500522,157.60228281324783,157.68198648932173,157.77068276641506,157.86865429128983,157.9762051772199,158.09365993295594,158.2213623156188,158.35967411058007,158.5089738415855,158.6696554145598,158.8421266987163,159.02680804875567,159.22413077210524,159.43453554529134,159.65847078368233,159.89639096896155,160.14875493880825,160.41602414336924,160.69866087319454,160.99712646339248,161.31187947882762,161.6433738852405,161.99205721121166,162.35836870592405,162.7427374976938,163.1455807582483,163.5673018777194,164.0082886553033,164.46891151050238,164.94952171982334,165.45044968374512,165.97200322870367,166.5144659487556,167.0780955914944,167.66312249268262,168.2697480639535,168.89814333780228,169.54844757395742,170.22076693106658,170.91517320748335,171.63170265476546,172.37035486732836,173.13109175150495,173.91383657708025,174.71847311415948,175.54484485803238,176.39275434447296,177.26196255770614,178.152188433036,179.06310845591537,179.9943563589885,180.9455229184157,181.91615585053648,182.90575980969618,183.91379648780662,184.93968481597648,185.98280126828917,187.0424802675722,188.1180146927443,189.20865648709324,190.3136173665829,191.4320696270612,192.5631470489871,193.70594589807658,194.85952602002328,196.02291202723515,197.19509457529833,198.375031726673,199.5616503989079,200.75384789446795,201.9504935090622,203.1504302151837,204.35247641738016,205.55542777561467,206.75805909290042,207.9591262632502,209.15736827582649,210.35150927105195,211.54026064430616,212.72232319272658,213.8963893005216,215.06114515811367,216.21527301034376,217.35745342889996,218.48636760406842,219.60069965085853,220.69913892451348,221.78038234039226,222.84313669319235,223.88612097047996,224.90806865550138,225.90773001426777,226.88387436193756,227.8352923035606,228.7607979443021,229.65923106432828,230.52945925360987,231.37038000198496,232.18092273991962,232.96005082550946,233.70676347338187,234.42009762128475,235.09912973028284,235.7429775146256,236.35080159750592,236.92180708908825,237.45524508335566,237.9504140705012,238.4066612617757,238.82338382389088,239.2000300202808,239.53610025672103,239.83114802902037,240.08478077070987,240.2966605988748,240.466504956497,240.5940871499029,240.6792367801392,240.72184006733434]}],"reportKeys":["time","cpuTime","cycles","iters","allocated","numGcs","bytesCopied","mutatorWallSeconds","mutatorCpuSeconds","gcWallSeconds","gcCpuSeconds"],"reportNumber":0,"reportName":"reduce (15 threads)","reportOutliers":{"highSevere":0,"highMild":0,"lowMild":0,"samplesSeen":3,"lowSevere":0},"reportMeasured":[[0.39122601598501205,5.662255682,899827899,1,20706032,3,212384,0.39105063500000004,5.657792000000001,1.8857999999999982e-4,5.657792000000001],[0.7677982971072197,11.387935602,1765940578,2,51621928,7,642304,0.7672805699999996,11.348176999999998,5.295270000000001e-4,11.348176999999998],[1.1647369787096977,17.087961514,2678894442,3,72339320,10,978448,1.1640148220000004,17.056058000000004,7.335759999999997e-4,17.056058000000004],[1.5504570454359055,22.680925907000002,3566048630,4,100553472,14,1294424,1.549472863,22.6466,9.966970000000004e-4,22.6466]]}]]

==> data/nbody-reducer/reducer-data/IntegerSumReduction2NoVerification-16.csv <==
PROGNAME,VARIANT,ARGS,HOSTNAME,RUNID,CI_BUILD_ID,THREADS,DATETIME,MINTIME,MEDIANTIME,MAXTIME,MINTIME_PRODUCTIVITY,MEDIANTIME_PRODUCTIVITY,MAXTIME_PRODUCTIVITY,ALLTIMES,TRIALS,COMPILER,COMPILE_FLAGS,RUNTIME_FLAGS,ENV_VARS,BENCH_VERSION,BENCH_FILE,UNAME,PROCESSOR,TOPOLOGY,GIT_BRANCH,GIT_HASH,GIT_DEPTH,WHO,ETC_ISSUE,LSPCI,FULL_LOG,MEDIANTIME_ALLOCRATE,MEDIANTIME_MEMFOOTPRINT,ALLJITTIMES,RETRIES,CAPABILITIES,BYTES_ALLOC,BYTES_COPIED,NUMGC,CPUTIME,CYCLES,RSQR_TIME_FIT,RSQR_TIME_LOW
"reduce (16 threads)","criterion","","c-swarm","c-swarm_1478482689","","0","2016-11-07 01:38:08.783991 UTC","0.37286093086004235","0.37933561578392944","0.3871870785951622","","0.9993019568525469","","","1","","","","[[]]","0.0","","Linux c-swarm 3.13.0-65-generic #105-Ubuntu SMP Mon Sep 21 18:50:58 UTC 2015 x86_64 x86_64 x86_64 GNU/Linux","","","dpj","8ff4145a7bdc29e4e2a5fb669b97f12fdb5065e3","100","","","","","71096248","","","0","16.0","2.696933919999997e7","358597.5999999997","3.3999999999999964","6.032299079099992","8.724688365999991e8","0.9999502635819175","0.9998223890811816"


==> data/nbody-reducer/reducer-data/IntegerSumReduction2NoVerification-16.json <==
["criterio","1.1.3.1",[{"reportAnalysis":{"anMean":{"estUpperBound":0.38397404681156894,"estLowerBound":0.38216020942060536,"estPoint":0.38321643283441004,"estConfidenceLevel":0.95},"anRegress":[{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9998223890811816,"estPoint":0.9999502635819175,"estConfidenceLevel":0.95},"regResponder":"time","regCoeffs":{"y":{"estUpperBound":2.727630734444156e-2,"estLowerBound":-8.259877562524647e-3,"estPoint":1.1988967657090404e-2,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.3871870785951622,"estLowerBound":0.37286093086004235,"estPoint":0.37933561578392944,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9930346855809755,"estPoint":0.9979267442923992,"estConfidenceLevel":0.95},"regResponder":"allocated","regCoeffs":{"y":{"estUpperBound":4774096.000000349,"estLowerBound":-1.4679560000000112e7,"estPoint":-5763579.999999922,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.0616816000000052e7,"estLowerBound":2.413226399999991e7,"estPoint":2.696933919999997e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9918205923232999,"estPoint":0.9928946040903671,"estConfidenceLevel":0.95},"regResponder":"bytesCopied","regCoeffs":{"y":{"estUpperBound":121479.99999999489,"estLowerBound":-204903.9999999996,"estPoint":-97583.99999999905,"estConfidenceLevel":0.95},"iters":{"estUpperBound":430927.99999999977,"estLowerBound":295672.00000000146,"estPoint":358597.5999999997,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9998224115162015,"estPoint":0.9999502687465333,"estConfidenceLevel":0.95},"regResponder":"cycles","regCoeffs":{"y":{"estUpperBound":6.2748952999996655e7,"estLowerBound":-1.8982762000004143e7,"estPoint":2.7587143500002697e7,"estConfidenceLevel":0.95},"iters":{"estUpperBound":8.905263940000019e8,"estLowerBound":8.575784409999994e8,"estPoint":8.724688365999991e8,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.98989898989899,"estPoint":0.996551724137931,"estConfidenceLevel":0.95},"regResponder":"numGcs","regCoeffs":{"y":{"estUpperBound":0.9999999999999899,"estLowerBound":-2.0000000000000133,"estPoint":-0.4999999999999909,"estConfidenceLevel":0.95},"iters":{"estUpperBound":4.000000000000006,"estLowerBound":2.9999999999999956,"estPoint":3.3999999999999964,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9998226049457164,"estPoint":0.9999504346648574,"estConfidenceLevel":0.95},"regResponder":"mutatorWallSeconds","regCoeffs":{"y":{"estUpperBound":2.720356299999856e-2,"estLowerBound":-8.116205000001675e-3,"estPoint":1.2077219000001386e-2,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.3868949430000007,"estLowerBound":0.37258814700000037,"estPoint":0.37907092739999954,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9900858862906154,"estPoint":0.9968050047040682,"estConfidenceLevel":0.95},"regResponder":"gcWallSeconds","regCoeffs":{"y":{"estUpperBound":8.675099999999749e-5,"estLowerBound":-1.3076700000000111e-4,"estPoint":-7.489899999999932e-5,"estConfidenceLevel":0.95},"iters":{"estUpperBound":2.924290000000004e-4,"estLowerBound":2.199230000000007e-4,"estPoint":2.647926999999997e-4,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9999531716894776,"estPoint":0.9999873820793261,"estConfidenceLevel":0.95},"regResponder":"cpuTime","regCoeffs":{"y":{"estUpperBound":0.15115212199997385,"estLowerBound":-8.246571799999496e-2,"estPoint":-3.387564999816924e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":6.093256147999998,"estLowerBound":5.976447228000012,"estPoint":6.032299079099992,"estConfidenceLevel":0.95}}}],"anStdDev":{"estUpperBound":1.3122259009636054e-3,"estLowerBound":0,"estPoint":1.1448788378594027e-3,"estConfidenceLevel":0.95},"anOutlierVar":{"ovFraction":0.1875,"ovDesc":"moderate","ovEffect":"Moderate"},"anOverhead":4.408333429634545e-6},"reportKDEs":[{"kdeValues":[0.3819329252274577,0.3819544008992512,0.38197587657104465,0.38199735224283815,0.3820188279146316,0.3820403035864251,0.3820617792582186,0.38208325493001205,0.38210473060180555,0.38212620627359906,0.3821476819453925,0.382169157617186,0.38219063328897945,0.38221210896077296,0.38223358463256646,0.3822550603043599,0.3822765359761534,0.38229801164794686,0.38231948731974036,0.38234096299153386,0.3823624386633273,0.3823839143351208,0.3824053900069143,0.38242686567870776,0.38244834135050126,0.3824698170222947,0.3824912926940882,0.3825127683658817,0.38253424403767516,0.38255571970946867,0.3825771953812621,0.3825986710530556,0.3826201467248491,0.38264162239664257,0.38266309806843607,0.3826845737402295,0.382706049412023,0.3827275250838165,0.38274900075560997,0.38277047642740347,0.382791952099197,0.3828134277709904,0.3828349034427839,0.38285637911457737,0.3828778547863709,0.3828993304581644,0.3829208061299578,0.3829422818017513,0.3829637574735448,0.3829852331453383,0.3830067088171318,0.3830281844889252,0.38304966016071873,0.38307113583251223,0.3830926115043057,0.3831140871760992,0.38313556284789263,0.38315703851968613,0.38317851419147964,0.3831999898632731,0.3832214655350666,0.38324294120686003,0.38326441687865354,0.38328589255044704,0.3833073682222405,0.383328843894034,0.3833503195658275,0.38337179523762094,0.38339327090941444,0.3834147465812079,0.3834362222530014,0.3834576979247949,0.38347917359658834,0.38350064926838184,0.3835221249401753,0.3835436006119688,0.3835650762837623,0.38358655195555574,0.38360802762734925,0.38362950329914275,0.3836509789709362,0.3836724546427297,0.38369393031452315,0.38371540598631665,0.38373688165811015,0.3837583573299036,0.3837798330016971,0.38380130867349055,0.38382278434528405,0.38384426001707755,0.383865735688871,0.3838872113606645,0.383908687032458,0.38393016270425145,0.38395163837604496,0.3839731140478384,0.3839945897196319,0.3840160653914254,0.38403754106321886,0.38405901673501236,0.3840804924068058,0.3841019680785993,0.3841234437503928,0.38414491942218626,0.38416639509397976,0.3841878707657732,0.3842093464375667,0.3842308221093602,0.38425229778115366,0.38427377345294716,0.38429524912474067,0.3843167247965341,0.3843382004683276,0.38435967614012106,0.38438115181191457,0.38440262748370807,0.3844241031555015,0.384445578827295,0.38446705449908847,0.38448853017088197,0.3845100058426755,0.3845314815144689,0.3845529571862624,0.3845744328580559,0.3845959085298494,0.3846173842016429,0.3846388598734363,0.3846603355452298],"kdeType":"time","kdePDF":[400.74415983062414,400.71268762095497,400.64978763741175,400.55554866805306,400.430103686298,400.2736296009806,400.0863469238447,399.86851935513187,399.620453288067,399.34249723321176,399.0350411638103,398.698515783408,398.33339171717853,397.9401786285459,397.5194242628383,397.07171341985446,396.597666857371,396.09794012775615,395.5732223499935,395.0242349195545,394.45173015868426,393.8564899097931,393.23932407476724,392.601069103126,391.9425864320654,391.2647608815348,390.56849900759147,389.85472741737516,389.1243910491325,388.37845142080346,387.61788485076005,386.84368065435655,386.05683932001193,385.25837066860504,384.4492920000072,383.6306262306224,382.80340002583637,381.96864193130244,381.12738050701034,380.28064246809487,379.42945083633947,378.5748231063284,377.7177694301803,376.8592908247769,376.00037740536436,375.14200664936544,374.28514169419066,373.4307296727767,372.5797000905125,371.73296324714033,370.89140870712566,370.05590382190906,369.2272923073336,368.40639287944845,367.59399795175324,366.7908723968317,365.9977523751824,365.2153442339107,364.44432347779485,363.6853338150843,362.93898628021475,362.2058584354616,361.4864936533653,360.78140048158497,360.0910520916392,359.4158858128031,358.7563027522241,358.1126675021189,357.4853079346995,356.8745150852696,356.28054312371023,355.70360941436235,355.14389466408835,354.60154315807813,354.07666308273883,353.5693269347922,353.07957201547174,352.6074010085051,352.15278264033475,351.71565242082477,351.2959134624814,350.89343737600996,350.50806523982186,350.13960864090853,349.78785078430053,349.4525476681452,349.13342932125084,348.83020109977355,348.54254503955286,348.2701212604485,348.01256941887596,347.7695102046036,347.5405468777411,347.32526684173115,347.1232432480481,346.93403662820964,346.7571965486235,346.5922632837157,346.43876950273034,346.2962419655384,346.1642032227613,346.0421733154904,345.9296714698788,345.8262177818811,345.73133488744094,345.64454961345297,345.56539460487477,345.4934099234205,345.4281446133419,345.3691582298868,345.3160223261231,345.2683218939283,345.22565675506854,345.18764289842466,345.1539137595734,345.12412143908927,345.09793785610185,345.0750558338268,345.05519011397547,345.038078297151,345.02348170654716,345.01118617248,345.00100273551277,344.9927682661596,344.9863459993968,344.9816259824485,344.97852543456594,344.9769890177681]}],"reportKeys":["time","cpuTime","cycles","iters","allocated","numGcs","bytesCopied","mutatorWallSeconds","mutatorCpuSeconds","gcWallSeconds","gcCpuSeconds"],"reportNumber":0,"reportName":"reduce (16 threads)","reportOutliers":{"highSevere":0,"highMild":0,"lowMild":0,"samplesSeen":3,"lowSevere":0},"reportMeasured":[[0.3932533487677574,6.010790429999998,904491585,1,21610960,3,226024,0.3930855339999999,5.982629000000001,1.812770000000001e-4,5.982629000000001],[0.7661142796278,12.104046578,1762070026,2,46554072,6,656952,0.7656736810000004,12.065709,4.540909999999998e-4,12.065709],[1.1533013582229614,18.080493806,2652596420,3,77170888,10,1008496,1.1525686239999997,18.03532,7.465199999999996e-4,18.03532],[1.5286430418491364,24.126304950999995,3515878909,4,101303152,13,1304168,1.5276903109999997,24.077168000000007,9.66443e-4,24.077168000000007]]}]]

==> data/nbody-reducer/reducer-data/IntegerSumReduction2NoVerification-17.csv <==
PROGNAME,VARIANT,ARGS,HOSTNAME,RUNID,CI_BUILD_ID,THREADS,DATETIME,MINTIME,MEDIANTIME,MAXTIME,MINTIME_PRODUCTIVITY,MEDIANTIME_PRODUCTIVITY,MAXTIME_PRODUCTIVITY,ALLTIMES,TRIALS,COMPILER,COMPILE_FLAGS,RUNTIME_FLAGS,ENV_VARS,BENCH_VERSION,BENCH_FILE,UNAME,PROCESSOR,TOPOLOGY,GIT_BRANCH,GIT_HASH,GIT_DEPTH,WHO,ETC_ISSUE,LSPCI,FULL_LOG,MEDIANTIME_ALLOCRATE,MEDIANTIME_MEMFOOTPRINT,ALLJITTIMES,RETRIES,CAPABILITIES,BYTES_ALLOC,BYTES_COPIED,NUMGC,CPUTIME,CYCLES,RSQR_TIME_FIT,RSQR_TIME_LOW
"reduce (17 threads)","criterion","","c-swarm","c-swarm_1478482700","","0","2016-11-07 01:38:19.674794 UTC","0.3587863594293589","0.38089050874114","0.404486961662769","","0.9993076684760277","","","1","","","","[[]]","0.0","","Linux c-swarm 3.13.0-65-generic #105-Ubuntu SMP Mon Sep 21 18:50:58 UTC 2015 x86_64 x86_64 x86_64 GNU/Linux","","","dpj","8ff4145a7bdc29e4e2a5fb669b97f12fdb5065e3","100","","","","","66072096","","","0","17.0","2.5166234399999976e7","332004.7999999997","2.9999999999999964","6.423189161999991","8.76045644999999e8","0.9995178057040874","0.9982107298399087"


==> data/nbody-reducer/reducer-data/IntegerSumReduction2NoVerification-17.json <==
["criterio","1.1.3.1",[{"reportAnalysis":{"anMean":{"estUpperBound":0.391720303629519,"estLowerBound":0.383268188424652,"estPoint":0.38763999879697025,"estConfidenceLevel":0.95},"anRegress":[{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9982107298399087,"estPoint":0.9995178057040874,"estConfidenceLevel":0.95},"regResponder":"time","regCoeffs":{"y":{"estUpperBound":7.344835251569899e-2,"estLowerBound":-1.7952851951121663e-2,"estPoint":1.3757802546025412e-2,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.404486961662769,"estLowerBound":0.3587863594293589,"estPoint":0.38089050874114,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9916578039015927,"estPoint":0.9976968068031042,"estConfidenceLevel":0.95},"regResponder":"allocated","regCoeffs":{"y":{"estUpperBound":1904808.000000034,"estLowerBound":-1.097252000000012e7,"estPoint":-2965671.9999999288,"estConfidenceLevel":0.95},"iters":{"estUpperBound":2.8038744000000052e7,"estLowerBound":2.1600079999999985e7,"estPoint":2.5166234399999976e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9713808343764541,"estPoint":0.9761163472848936,"estConfidenceLevel":0.95},"regResponder":"bytesCopied","regCoeffs":{"y":{"estUpperBound":339687.9999999989,"estLowerBound":-216223.99999999956,"estPoint":-31427.999999999087,"estConfidenceLevel":0.95},"iters":{"estUpperBound":456703.99999999977,"estLowerBound":225328.00000000128,"estPoint":332004.7999999997,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9982107222672986,"estPoint":0.9995178025832726,"estConfidenceLevel":0.95},"regResponder":"cycles","regCoeffs":{"y":{"estUpperBound":1.6894118800000387e8,"estLowerBound":-4.128148599999938e7,"estPoint":3.1653424500002716e7,"estConfidenceLevel":0.95},"iters":{"estUpperBound":9.303177249999996e8,"estLowerBound":8.252063879999986e8,"estPoint":8.76045644999999e8,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":1,"estPoint":1,"estConfidenceLevel":0.95},"regResponder":"numGcs","regCoeffs":{"y":{"estUpperBound":1.427547082173106e-14,"estLowerBound":-4.3962588843145703e-14,"estPoint":9.113344834102863e-15,"estConfidenceLevel":0.95},"iters":{"estUpperBound":null,"estLowerBound":2.9999999999999956,"estPoint":2.9999999999999964,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9982160139768257,"estPoint":0.9995190501866948,"estConfidenceLevel":0.95},"regResponder":"mutatorWallSeconds","regCoeffs":{"y":{"estUpperBound":7.335908399999633e-2,"estLowerBound":-1.7848095999999595e-2,"estPoint":1.3827694500000938e-2,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.40419291899999954,"estLowerBound":0.3585893290000016,"estPoint":0.3806270856999997,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":null,"estPoint":0.9925656203761017,"estConfidenceLevel":0.95},"regResponder":"gcWallSeconds","regCoeffs":{"y":{"estUpperBound":1.0110699999999946e-4,"estLowerBound":-2.7002899999999813e-4,"estPoint":-5.657599999999971e-5,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.215530000000008e-4,"estLowerBound":1.9784100000000025e-4,"estPoint":2.637026999999999e-4,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":null,"estPoint":0.9999912657855817,"estConfidenceLevel":0.95},"regResponder":"cpuTime","regCoeffs":{"y":{"estUpperBound":-2.5984098999989318e-2,"estLowerBound":-0.1923933450000343,"estPoint":-0.1046905634999778,"estConfidenceLevel":0.95},"iters":{"estUpperBound":null,"estLowerBound":6.3676448209999945,"estPoint":6.423189161999991,"estConfidenceLevel":0.95}}}],"anStdDev":{"estUpperBound":7.067295280343286e-3,"estLowerBound":0,"estPoint":6.828857490884019e-3,"estConfidenceLevel":0.95},"anOutlierVar":{"ovFraction":0.18749999999999997,"ovDesc":"moderate","ovEffect":"Moderate"},"anOverhead":5.731059639532884e-6},"reportKDEs":[{"kdeValues":[0.38204409697488734,0.38215975915911704,0.3822754213433468,0.3823910835275765,0.38250674571180626,0.38262240789603597,0.3827380700802657,0.3828537322644954,0.3829693944487252,0.3830850566329549,0.38320071881718465,0.38331638100141435,0.3834320431856441,0.3835477053698738,0.3836633675541036,0.3837790297383333,0.383894691922563,0.38401035410679274,0.38412601629102244,0.3842416784752522,0.3843573406594819,0.38447300284371166,0.38458866502794137,0.3847043272121711,0.38481998939640083,0.3849356515806306,0.3850513137648603,0.38516697594909005,0.38528263813331975,0.38539830031754946,0.3855139625017792,0.3856296246860089,0.3857452868702387,0.3858609490544684,0.38597661123869814,0.38609227342292785,0.3862079356071576,0.3863235977913873,0.38643925997561707,0.38655492215984677,0.38667058434407653,0.38678624652830623,0.386901908712536,0.3870175708967657,0.3871332330809954,0.38724889526522516,0.38736455744945486,0.3874802196336846,0.3875958818179143,0.3877115440021441,0.3878272061863738,0.38794286837060354,0.38805853055483325,0.388174192739063,0.3882898549232927,0.38840551710752247,0.3885211792917522,0.3886368414759819,0.38875250366021163,0.38886816584444134,0.3889838280286711,0.3890994902129008,0.38921515239713056,0.38933081458136026,0.38944647676559,0.3895621389498197,0.3896778011340495,0.3897934633182792,0.38990912550250895,0.39002478768673865,0.3901404498709684,0.3902561120551981,0.3903717742394278,0.3904874364236576,0.3906030986078873,0.39071876079211704,0.39083442297634674,0.3909500851605765,0.3910657473448062,0.39118140952903596,0.39129707171326567,0.3914127338974954,0.3915283960817251,0.3916440582659549,0.3917597204501846,0.39187538263441435,0.39199104481864405,0.39210670700287376,0.3922223691871035,0.3923380313713332,0.392453693555563,0.3925693557397927,0.39268501792402244,0.39280068010825214,0.3929163422924819,0.3930320044767116,0.39314766666094136,0.39326332884517107,0.3933789910294008,0.39349465321363053,0.39361031539786023,0.39372597758209,0.3938416397663197,0.39395730195054945,0.39407296413477916,0.3941886263190089,0.3943042885032386,0.3944199506874684,0.3945356128716981,0.39465127505592784,0.39476693724015754,0.3948825994243873,0.394998261608617,0.3951139237928467,0.39522958597707647,0.3953452481613062,0.39546091034553593,0.39557657252976564,0.3956922347139954,0.3958078968982251,0.39592355908245486,0.39603922126668456,0.3961548834509143,0.396270545635144,0.3963862078193738,0.3965018700036035,0.39661753218783324,0.39673319437206295],"kdeType":"time","kdePDF":[87.85676547133201,87.83935362470862,87.80455371067781,87.75241324106992,87.68300336723371,87.59641874066062,87.49277732764963,87.37222017843972,87.23491115134085,87.08103659249805,86.91080497202528,86.72444647734481,86.52221256466719,86.30437546964089,86.07122767829559,85.82308135949154,85.56026776017667,85.28313656483563,84.99205522059728,84.68740822954312,84.36959640983335,84.03903612733647,83.69615849951377,83.34140857337137,82.97524447934853,82.59813656306417,82.21056649689008,81.81302637336236,81.40601778248089,80.99005087497856,80.56564341367098,80.13331981501923,79.69361018305634,79.24704933784054,78.79417584060538,78.33553101777939,77.87165798604404,77.4031006805914,76.93040288872817,76.45410729095613,75.97475451163284,75.49288218129045,75.00902401265486,74.52370889237106,74.03745999039499,73.55079388896833,73.06421973303569,72.57823840391266,72.09334171794764,71.61001165185972,71.12871959636333,70.64992563962093,70.17407788198663,69.70161178342751,69.23294954492428,68.76849952507129,68.30865569300445,67.85379711869962,67.404287501587,66.96047473833761,66.52269053057645,66.09125003318444,65.6664515437468,65.24857623361065,64.83788792090813,64.43463288580534,64.03903972812974,63.65131926743196,63.271664485430904,62.900250510694796,62.53723464530412,62.182756433148256,61.836937769403164,61.49988305064468,61.171679364951835,60.85239672126398,60.54208831715976,60.24079084413981,59.94852482940336,59.66529501302823,59.39109075937759,59.12588650148182,58.86964221706395,58.62230393480881,58.38380426940334,58.15406298381366,57.93298757720045,57.72047389681931,57.51640677219727,57.32066066983013,57.13310036659814,56.953581640060094,56.78195197374775,56.6180512755538,56.461712607278486,56.3127629233798,56.171023816954445,56.036312270965496,55.90844141272495,55.78722126963773,55.67245952421569,55.563962266377736,55.461534741064696,55.36498208921402,55.27411008016129,55.18872583356205,55.10863852895802,55.03366010114743,54.96360591955937,54.898295449875356,54.83755289619092,54.781207822061546,54.72909574883451,54.681058729727695,54.63694589818149,54.596613989076225,54.5599278314798,54.52676081166274,54.49699530519662,54.47052307703029,54.447245648521985,54.42707463048986,54.409932021430656,54.39575047014596,54.384473502106324,54.3760557089757,54.37046290081414,54.367672220569794]}],"reportKeys":["time","cpuTime","cycles","iters","allocated","numGcs","bytesCopied","mutatorWallSeconds","mutatorCpuSeconds","gcWallSeconds","gcCpuSeconds"],"reportNumber":0,"reportName":"reduce (17 threads)","reportOutliers":{"highSevere":0,"highMild":0,"lowMild":0,"samplesSeen":3,"lowSevere":0},"reportMeasured":[[0.38653410971164703,6.341660722,889036239,1,23504888,3,240480,0.38634482299999995,6.31631,2.0312099999999968e-4,6.31631],[0.7910210713744164,12.709305543,1819353964,2,45104968,6,697184,0.7905377419999997,12.676416999999999,4.967890000000001e-4,12.676416999999999],[1.1498074308037758,19.160154987000002,2644560352,3,73143712,9,1015672,1.1491270710000006,19.104819,6.946299999999999e-4,19.104819],[1.5365736857056618,25.602008113999993,3534119593,4,98046088,12,1241000,1.535571999,25.573666000000003,1.0161830000000004e-3,25.573666000000003]]}]]

==> data/nbody-reducer/reducer-data/IntegerSumReduction2NoVerification-18.csv <==
PROGNAME,VARIANT,ARGS,HOSTNAME,RUNID,CI_BUILD_ID,THREADS,DATETIME,MINTIME,MEDIANTIME,MAXTIME,MINTIME_PRODUCTIVITY,MEDIANTIME_PRODUCTIVITY,MAXTIME_PRODUCTIVITY,ALLTIMES,TRIALS,COMPILER,COMPILE_FLAGS,RUNTIME_FLAGS,ENV_VARS,BENCH_VERSION,BENCH_FILE,UNAME,PROCESSOR,TOPOLOGY,GIT_BRANCH,GIT_HASH,GIT_DEPTH,WHO,ETC_ISSUE,LSPCI,FULL_LOG,MEDIANTIME_ALLOCRATE,MEDIANTIME_MEMFOOTPRINT,ALLJITTIMES,RETRIES,CAPABILITIES,BYTES_ALLOC,BYTES_COPIED,NUMGC,CPUTIME,CYCLES,RSQR_TIME_FIT,RSQR_TIME_LOW
"reduce (18 threads)","criterion","","c-swarm","c-swarm_1478482711","","0","2016-11-07 01:38:30.764228 UTC","0.37074834108352733","0.3761981382966038","0.3833474963903432","","0.9992814352680801","","","1","","","","[[]]","0.0","","Linux c-swarm 3.13.0-65-generic #105-Ubuntu SMP Mon Sep 21 18:50:58 UTC 2015 x86_64 x86_64 x86_64 GNU/Linux","","","dpj","8ff4145a7bdc29e4e2a5fb669b97f12fdb5065e3","100","","","","","68616038","","","0","18.0","2.5813225599999975e7","394964.7999999996","2.899999999999997","6.777157653099988","8.652523923999989e8","0.9999592123561942","0.9998604470039469"


==> data/nbody-reducer/reducer-data/IntegerSumReduction2NoVerification-18.json <==
["criterio","1.1.3.1",[{"reportAnalysis":{"anMean":{"estUpperBound":0.3849583723930892,"estLowerBound":0.38127642244405563,"estPoint":0.3832036921663344,"estConfidenceLevel":0.95},"anRegress":[{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9998604470039469,"estPoint":0.9999592123561942,"estConfidenceLevel":0.95},"regResponder":"time","regCoeffs":{"y":{"estUpperBound":3.158708661794838e-2,"estLowerBound":-6.210379302503356e-3,"estPoint":1.9720673561097222e-2,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.3833474963903432,"estLowerBound":0.37074834108352733,"estPoint":0.3761981382966038,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9691264305978188,"estPoint":0.9903194456086347,"estConfidenceLevel":0.95},"regResponder":"allocated","regCoeffs":{"y":{"estUpperBound":9614191.9999999,"estLowerBound":-3.075988000000039e7,"estPoint":-3269787.999999928,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.3387352000000108e7,"estLowerBound":1.9929328000000045e7,"estPoint":2.5813225599999975e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9312282734384445,"estPoint":0.9809737192623853,"estConfidenceLevel":0.95},"regResponder":"bytesCopied","regCoeffs":{"y":{"estUpperBound":277599.9999999983,"estLowerBound":-589064.000000006,"estPoint":-123171.99999999892,"estConfidenceLevel":0.95},"iters":{"estUpperBound":520288.00000000163,"estLowerBound":231400.00000000073,"estPoint":394964.7999999996,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9998604277088363,"estPoint":0.9999592123436999,"estConfidenceLevel":0.95},"regResponder":"cycles","regCoeffs":{"y":{"estUpperBound":7.267032100000456e7,"estLowerBound":-1.4269382000004388e7,"estPoint":4.537057350000283e7,"estConfidenceLevel":0.95},"iters":{"estUpperBound":8.816953840000013e8,"estLowerBound":8.527154829999986e8,"estPoint":8.652523923999989e8,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9473684210526315,"estPoint":0.9836257309941521,"estConfidenceLevel":0.95},"regResponder":"numGcs","regCoeffs":{"y":{"estUpperBound":1.9999999999999745,"estLowerBound":-4.000000000000043,"estPoint":8.946811380409091e-15,"estConfidenceLevel":0.95},"iters":{"estUpperBound":4.0000000000000115,"estLowerBound":2.0000000000000107,"estPoint":2.899999999999997,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9998629074973591,"estPoint":0.9999597691071772,"estConfidenceLevel":0.95},"regResponder":"mutatorWallSeconds","regCoeffs":{"y":{"estUpperBound":3.14623259999997e-2,"estLowerBound":-5.974659000001472e-3,"estPoint":1.97753925000013e-2,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.3830283050000005,"estLowerBound":0.3705493100000003,"estPoint":0.37592723929999955,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9731757102214441,"estPoint":0.9920361795249015,"estConfidenceLevel":0.95},"regResponder":"gcWallSeconds","regCoeffs":{"y":{"estUpperBound":1.430209999999982e-4,"estLowerBound":-2.196849999999993e-4,"estPoint":-3.8728999999999595e-5,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.1896100000000026e-4,"estLowerBound":1.9766200000000085e-4,"estPoint":2.7032229999999986e-4,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9999126167512347,"estPoint":0.9999765911862307,"estConfidenceLevel":0.95},"regResponder":"cpuTime","regCoeffs":{"y":{"estUpperBound":0.16364867900003743,"estLowerBound":-0.37413153400002086,"estPoint":-0.15677920649997054,"estConfidenceLevel":0.95},"iters":{"estUpperBound":6.8692523620000125,"estLowerBound":6.68999229099999,"estPoint":6.777157653099988,"estConfidenceLevel":0.95}}}],"anStdDev":{"estUpperBound":3.039195303775839e-3,"estLowerBound":0,"estPoint":2.9013016683834313e-3,"estConfidenceLevel":0.95},"anOutlierVar":{"ovFraction":0.18749999999999997,"ovDesc":"moderate","ovEffect":"Moderate"},"anOverhead":5.685072719187911e-6},"reportKDEs":[{"kdeValues":[0.3807500183760292,0.3807997573430868,0.3808494963101444,0.38089923527720204,0.38094897424425966,0.3809987132113173,0.38104845217837485,0.3810981911454325,0.3811479301124901,0.3811976690795477,0.38124740804660534,0.38129714701366296,0.3813468859807206,0.3813966249477782,0.38144636391483583,0.38149610288189345,0.3815458418489511,0.3815955808160087,0.38164531978306626,0.3816950587501239,0.3817447977171815,0.3817945366842391,0.38184427565129675,0.38189401461835437,0.381943753585412,0.3819934925524696,0.38204323151952724,0.38209297048658486,0.3821427094536425,0.38219244842070005,0.38224218738775767,0.3822919263548153,0.3823416653218729,0.38239140428893054,0.38244114325598816,0.3824908822230458,0.3825406211901034,0.382590360157161,0.38264009912421865,0.38268983809127627,0.3827395770583339,0.38278931602539146,0.3828390549924491,0.3828887939595067,0.3829385329265643,0.38298827189362195,0.38303801086067957,0.3830877498277372,0.3831374887947948,0.38318722776185243,0.38323696672891006,0.3832867056959677,0.38333644466302524,0.38338618363008287,0.3834359225971405,0.3834856615641981,0.38353540053125573,0.38358513949831335,0.383634878465371,0.3836846174324286,0.3837343563994862,0.38378409536654384,0.38383383433360146,0.3838835733006591,0.38393331226771665,0.3839830512347743,0.3840327902018319,0.3840825291688895,0.38413226813594714,0.38418200710300476,0.3842317460700624,0.38428148503712,0.38433122400417763,0.38438096297123525,0.3844307019382929,0.3844804409053505,0.38453017987240806,0.3845799188394657,0.3846296578065233,0.38467939677358093,0.38472913574063855,0.3847788747076962,0.3848286136747538,0.3848783526418114,0.38492809160886904,0.38497783057592666,0.3850275695429843,0.38507730851004185,0.38512704747709947,0.3851767864441571,0.3852265254112147,0.38527626437827234,0.38532600334532996,0.3853757423123876,0.3854254812794452,0.3854752202465028,0.38552495921356045,0.38557469818061807,0.3856244371476757,0.38567417611473326,0.3857239150817909,0.3857736540488485,0.3858233930159061,0.38587313198296375,0.38592287095002137,0.385972609917079,0.3860223488841366,0.38607208785119423,0.38612182681825186,0.3861715657853095,0.38622130475236705,0.38627104371942467,0.3863207826864823,0.3863705216535399,0.38642026062059753,0.38646999958765516,0.3865197385547128,0.3865694775217704,0.386619216488828,0.38666895545588564,0.38671869442294327,0.3867684333900009,0.38681817235705845,0.3868679113241161,0.3869176502911737,0.3869673892582313,0.38701712822528894,0.38706686719234656],"kdeType":"time","kdePDF":[202.42326569776495,202.38460656129436,202.3073406851151,202.19157276107228,202.03745957296707,201.84520969244102,201.61508307455998,201.34739055401332,201.04249324306807,200.70080183264048,200.3227757980658,199.90892251136214,199.4597962619951,198.97599718835644,198.45817012236964,197.9070033498314,197.3232272892867,196.70761309241678,196.06097116909467,195.38414964043167,194.67803272329638,193.94353904994028,193.18161992650732,192.39325753433744,191.5794630781007,190.7412748849119,189.87975645868255,188.99599449406185,188.0910968544025,187.16619051826342,186.22241949902383,185.26094274223746,184.28293200539667,183.28956972480898,182.28204687430627,181.26156082051972,180.22931317944625,179.18650767902494,178.13434803241134,177.0740358266086,176.00676843106172,174.93373693077075,173.85612408840407,172.7751023398219,171.6918318273247,170.60745847484924,169.52311210921974,168.43990463145153,167.3589282419682,166.28125372346682,165.2079287850111,164.13997647078887,163.0783936367998,162.0241494985797,160.97818425288315,159.94140777607305,158.91469840176754,157.8989017801091,156.8948298208133,155.90325972195706,154.9249330862495,153.96055512632475,153.01079396037025,152.0762799991942,151.1576054256061,150.2553237667698,149.36994955995533,148.5019581118993,147.6517853517511,146.81982777736437,146.00644249446185,145.21194734798817,144.4366211447352,143.68070396611674,142.94439756974435,142.2278658782559,141.5312355536295,140.8545966550253,140.19800337798785,139.56147487266134,138.94499613847404,138.34851899257686,137.77196310914138,137.2152171264643,136.67813981865945,136.160561328578,135.66228445844678,135.18308601459074,134.72271820247514,134.28091006819403,133.8573689824235,133.45178216276636,133.06381823032802,132.69312879629132,132.33935007419245,132.00210451354857,131.68100245044428,131.37564377065357,131.08561958085215,130.81051388346754,130.5499052507129,130.30336849336572,130.07047631987467,129.85080098141145,129.6439158985316,129.44939726516168,129.26682562569883,129.09578742108357,128.93587649979486,128.78669558981284,128.6478577277017,128.5189876410807,128.39972308087772,128.28971609989227,128.18863427434064,128.09616186520256,128.01200091635252,127.93587228662061,127.86751661310488,127.80669520323379,127.75319085326676,127.7068085911088,127.66737634151629,127.63474551196903,127.60879149769282,127.58941410452324,127.57653788851837,127.57011241143937]}],"reportKeys":["time","cpuTime","cycles","iters","allocated","numGcs","bytesCopied","mutatorWallSeconds","mutatorCpuSeconds","gcWallSeconds","gcCpuSeconds"],"reportNumber":0,"reportName":"reduce (18 threads)","reportOutliers":{"highSevere":0,"highMild":0,"lowMild":0,"samplesSeen":3,"lowSevere":0},"reportMeasured":[[0.39676859229803085,6.622843119999999,912576007,1,23388552,3,252672,0.3965641999999998,6.617832999999997,2.1938399999999955e-4,6.617832999999997],[0.7730837687849998,13.36437319000001,1778101287,2,49472848,6,740400,0.7725609460000005,13.335090999999998,5.38345e-4,13.335090999999998],[1.1438321098685265,20.233625552000007,2630816770,3,69402176,8,971800,1.143110256,20.177031,7.360070000000003e-4,20.177031],[1.5271796062588692,26.923617842999988,3512512154,4,102789528,12,1492088,1.5261385609999998,26.868707,1.0545709999999998e-3,26.868707]]}]]

==> data/nbody-reducer/reducer-data/IntegerSumReduction2NoVerification-2.csv <==
PROGNAME,VARIANT,ARGS,HOSTNAME,RUNID,CI_BUILD_ID,THREADS,DATETIME,MINTIME,MEDIANTIME,MAXTIME,MINTIME_PRODUCTIVITY,MEDIANTIME_PRODUCTIVITY,MAXTIME_PRODUCTIVITY,ALLTIMES,TRIALS,COMPILER,COMPILE_FLAGS,RUNTIME_FLAGS,ENV_VARS,BENCH_VERSION,BENCH_FILE,UNAME,PROCESSOR,TOPOLOGY,GIT_BRANCH,GIT_HASH,GIT_DEPTH,WHO,ETC_ISSUE,LSPCI,FULL_LOG,MEDIANTIME_ALLOCRATE,MEDIANTIME_MEMFOOTPRINT,ALLJITTIMES,RETRIES,CAPABILITIES,BYTES_ALLOC,BYTES_COPIED,NUMGC,CPUTIME,CYCLES,RSQR_TIME_FIT,RSQR_TIME_LOW
"reduce (2 threads)","criterion","","c-swarm","c-swarm_1478482513","","0","2016-11-07 01:35:12.916097 UTC","1.2704888135194792","1.2852668568491923","1.2937081530690222","","0.9996312581855584","","","1","","","","[[]]","0.0","","Linux c-swarm 3.13.0-65-generic #105-Ubuntu SMP Mon Sep 21 18:50:58 UTC 2015 x86_64 x86_64 x86_64 GNU/Linux","","","dpj","8ff4145a7bdc29e4e2a5fb669b97f12fdb5065e3","100","","","","","18829125","","","0","2.0","2.4200450399999972e7","209271.99999999977","23.899999999999974","2.5649003509999964","2.9561013069999967e9","0.9999850698463858","0.9999590032754306"


==> data/nbody-reducer/reducer-data/IntegerSumReduction2NoVerification-2.json <==
["criterio","1.1.3.1",[{"reportAnalysis":{"anMean":{"estUpperBound":1.2876571587815473,"estLowerBound":1.2840133932825446,"estPoint":1.286154427696762,"estConfidenceLevel":0.95},"anRegress":[{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9999590032754306,"estPoint":0.9999850698463858,"estConfidenceLevel":0.95},"regResponder":"time","regCoeffs":{"y":{"estUpperBound":5.409908294677315e-2,"estLowerBound":-1.5558935701852935e-2,"estPoint":9.690485894713565e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":1.2937081530690222,"estLowerBound":1.2704888135194792,"estPoint":1.2852668568491923,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9992328474994998,"estPoint":0.9997785596585019,"estConfidenceLevel":0.95},"regResponder":"allocated","regCoeffs":{"y":{"estUpperBound":1859167.9999998887,"estLowerBound":-1951919.9999999658,"estPoint":-491367.99999992736,"estConfidenceLevel":0.95},"iters":{"estUpperBound":2.5267335999999985e7,"estLowerBound":2.3361792000000052e7,"estPoint":2.4200450399999972e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9986835270838292,"estPoint":0.9996393768825905,"estConfidenceLevel":0.95},"regResponder":"bytesCopied","regCoeffs":{"y":{"estUpperBound":3943.9999999991223,"estLowerBound":-39175.999999999694,"estPoint":-23675.99999999937,"estConfidenceLevel":0.95},"iters":{"estUpperBound":220727.9999999999,"estLowerBound":199168.00000000038,"estPoint":209271.99999999977,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9999590019492368,"estPoint":0.9999850691525597,"estConfidenceLevel":0.95},"regResponder":"cycles","regCoeffs":{"y":{"estUpperBound":1.2443401199999022e8,"estLowerBound":null,"estPoint":2232843.0000087535,"estConfidenceLevel":0.95},"iters":{"estUpperBound":2.975516326000006e9,"estLowerBound":2.9221112120000033e9,"estPoint":2.9561013069999967e9,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":null,"estPoint":0.9997549663078673,"estConfidenceLevel":0.95},"regResponder":"numGcs","regCoeffs":{"y":{"estUpperBound":1.9999999999999043,"estLowerBound":-1.9999999999999614,"estPoint":-0.4999999999999317,"estConfidenceLevel":0.95},"iters":{"estUpperBound":24.999999999999982,"estLowerBound":23.000000000000043,"estPoint":23.899999999999974,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9999584259782817,"estPoint":0.9999847486718224,"estConfidenceLevel":0.95},"regResponder":"mutatorWallSeconds","regCoeffs":{"y":{"estUpperBound":5.470781100002286e-2,"estLowerBound":-1.5409509000009017e-2,"estPoint":1.0828970000037398e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":1.2932464240000041,"estLowerBound":1.269873984,"estPoint":1.2847928361999985,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9823019221654754,"estPoint":0.9846430635296239,"estConfidenceLevel":0.95},"regResponder":"gcWallSeconds","regCoeffs":{"y":{"estUpperBound":8.226200000000026e-5,"estLowerBound":-5.9721900000001e-4,"estPoint":-1.062774999999985e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":6.136540000000026e-4,"estLowerBound":3.495140000000001e-4,"estPoint":4.7393159999999947e-4,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.999958297135578,"estPoint":0.9999870853895862,"estConfidenceLevel":0.95},"regResponder":"cpuTime","regCoeffs":{"y":{"estUpperBound":0.10293958199996799,"estLowerBound":-3.737685000000955e-2,"estPoint":3.0240780000096185e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":2.5840364510000047,"estLowerBound":2.558524372454547,"estPoint":2.5649003509999964,"estConfidenceLevel":0.95}}}],"anStdDev":{"estUpperBound":2.6028065889611806e-3,"estLowerBound":0,"estPoint":2.262587190950531e-3,"estConfidenceLevel":0.95},"anOutlierVar":{"ovFraction":0.18749999999999997,"ovDesc":"moderate","ovEffect":"Moderate"},"anOverhead":1.5277890200778402e-6},"reportKDEs":[{"kdeValues":[1.283562573957109,1.283605171058725,1.2836477681603409,1.283690365261957,1.283732962363573,1.283775559465189,1.2838181565668048,1.2838607536684208,1.2839033507700368,1.2839459478716526,1.2839885449732686,1.2840311420748847,1.2840737391765005,1.2841163362781165,1.2841589333797325,1.2842015304813486,1.2842441275829644,1.2842867246845804,1.2843293217861964,1.2843719188878122,1.2844145159894282,1.2844571130910443,1.28449971019266,1.284542307294276,1.2845849043958921,1.2846275014975082,1.284670098599124,1.28471269570074,1.284755292802356,1.2847978899039718,1.2848404870055878,1.2848830841072039,1.2849256812088197,1.2849682783104357,1.2850108754120517,1.2850534725136677,1.2850960696152836,1.2851386667168996,1.2851812638185156,1.2852238609201314,1.2852664580217474,1.2853090551233635,1.2853516522249793,1.2853942493265953,1.2854368464282113,1.2854794435298273,1.2855220406314432,1.2855646377330592,1.2856072348346752,1.285649831936291,1.285692429037907,1.285735026139523,1.2857776232411389,1.285820220342755,1.285862817444371,1.285905414545987,1.2859480116476028,1.2859906087492188,1.2860332058508348,1.2860758029524506,1.2861184000540666,1.2861609971556827,1.2862035942572985,1.2862461913589145,1.2862887884605305,1.2863313855621465,1.2863739826637623,1.2864165797653784,1.2864591768669944,1.2865017739686102,1.2865443710702262,1.2865869681718423,1.286629565273458,1.286672162375074,1.2867147594766901,1.2867573565783061,1.286799953679922,1.286842550781538,1.286885147883154,1.2869277449847698,1.2869703420863858,1.2870129391880019,1.2870555362896177,1.2870981333912337,1.2871407304928497,1.2871833275944657,1.2872259246960815,1.2872685217976976,1.2873111188993136,1.2873537160009294,1.2873963131025454,1.2874389102041615,1.2874815073057773,1.2875241044073933,1.2875667015090093,1.2876092986106253,1.2876518957122411,1.2876944928138572,1.2877370899154732,1.287779687017089,1.287822284118705,1.287864881220321,1.2879074783219369,1.2879500754235529,1.287992672525169,1.288035269626785,1.2880778667284007,1.2881204638300168,1.2881630609316328,1.2882056580332486,1.2882482551348646,1.2882908522364807,1.2883334493380965,1.2883760464397125,1.2884186435413285,1.2884612406429445,1.2885038377445603,1.2885464348461764,1.2885890319477924,1.2886316290494082,1.2886742261510242,1.2887168232526403,1.288759420354256,1.288802017455872,1.288844614557488,1.2888872116591041,1.28892980876072,1.288972405862336],"kdeType":"time","kdePDF":[198.19043477555155,198.1772917700476,198.1510256403656,198.11167611014866,198.05930266741842,197.9939844478663,197.91582007960966,197.82492748973118,197.72144367299302,197.60552442319792,197.4773440277448,197.3370949260005,197.18498733218678,197.0212488235512,196.84612389466625,196.65987347876865,196.46277443712012,196.25511901743954,196.03721428251987,195.80938151020715,195.57195556598043,195.32528424942956,195.06972761598539,194.80565727531018,194.5334556678076,194.25351532076107,193.96623808565545,193.6720343582782,193.37132228323924,193.06452694458275,192.75207954420026,192.43441656978274,192.11197895407804,191.78521122724246,191.45456066409517,191.12047642810134,190.7834087139207,190.44380789036944,190.102123645645,189.7588041366671,189.41429514438371,189.06903923688472,188.72347494215336,188.37803593227295,188.03315022088427,187.68923937566908,187.3467177476044,187.00599171870437,186.66745896992757,186.33150777089227,185.99851629299428,185.66885194747846,185.34287074996178,185.0209167128511,184.7033212670404,184.39040271421027,184.08246571098468,183.77980078613353,183.4826838919336,183.1913759907283,182.90612267764337,182.62715384033885,182.35468335658805,182.08890883039186,181.83001136724326,181.57815538906885,181.33348848927704,181.0961413282511,180.86622756952383,180.64384385677744,180.4290698317076,180.22196819269558,180.0225847941267,179.83094878609668,179.6470727941427,179.47095313853765,179.30257009258287,179.1418881792378,178.98885650532327,178.84340913244003,178.70546548364547,178.5749307848411,178.4516965397259,178.33564103708724,178.22662988910835,178.12451659929116,178.02914315850995,177.9403406676358,177.8579299850954,177.78172239766104,177.71152031269983,177.64711797005162,177.58830217164575,177.53485302691703,177.4865447120331,177.4431462409041,177.40442224590873,177.37013376624054,177.34003904175216,177.31389431015586,177.29145460542526,177.27247455523494,177.2567091752727,177.2439146582634,177.23384915555363,177.2262735491224,177.2209522119055,177.2176537543494,177.21615175514486,177.21622547413003,177.2176605454,177.2202496487096,177.2237931573155,177.22809976046432,177.23298705880305,177.23828213105944,177.24382207042,177.24945448911308,177.25503798979375,177.26044260241787,177.2655501853862,177.27025478984052,177.2744629860942,177.2780941512848,177.28108071744586,177.2833683793024,177.28491626121027,177.28569704277098]}],"reportKeys":["time","cpuTime","cycles","iters","allocated","numGcs","bytesCopied","mutatorWallSeconds","mutatorCpuSeconds","gcWallSeconds","gcCpuSeconds"],"reportNumber":0,"reportName":"reduce (2 threads)","reportOutliers":{"highSevere":0,"highMild":0,"lowMild":0,"samplesSeen":3,"lowSevere":0},"reportMeasured":[[1.2830675318837166,2.5636744570000003,2951046612,1,23315416,23,181552,1.2826431009999997,2.5607819999999997,4.3177600000000003e-4,2.5607819999999997],[2.5718573704361916,5.130696052000001,5915251322,2,48582752,48,402280,2.5710833389999994,5.1252130000000005,7.812900000000005e-4,5.1252130000000005],[3.865565523505211,7.7147325030000005,8890767648,3,71944544,71,601448,3.8643297630000006,7.7132809999999985,1.2437429999999994e-3,7.7132809999999985],[5.136054337024689,10.251996809999998,11812878860,4,96196320,95,812736,5.134203746999999,10.238647,1.8573970000000002e-3,10.238647]]}]]

==> data/nbody-reducer/reducer-data/IntegerSumReduction2NoVerification-3.csv <==
PROGNAME,VARIANT,ARGS,HOSTNAME,RUNID,CI_BUILD_ID,THREADS,DATETIME,MINTIME,MEDIANTIME,MAXTIME,MINTIME_PRODUCTIVITY,MEDIANTIME_PRODUCTIVITY,MAXTIME_PRODUCTIVITY,ALLTIMES,TRIALS,COMPILER,COMPILE_FLAGS,RUNTIME_FLAGS,ENV_VARS,BENCH_VERSION,BENCH_FILE,UNAME,PROCESSOR,TOPOLOGY,GIT_BRANCH,GIT_HASH,GIT_DEPTH,WHO,ETC_ISSUE,LSPCI,FULL_LOG,MEDIANTIME_ALLOCRATE,MEDIANTIME_MEMFOOTPRINT,ALLJITTIMES,RETRIES,CAPABILITIES,BYTES_ALLOC,BYTES_COPIED,NUMGC,CPUTIME,CYCLES,RSQR_TIME_FIT,RSQR_TIME_LOW
"reduce (3 threads)","criterion","","c-swarm","c-swarm_1478482532","","0","2016-11-07 01:35:32.057552 UTC","0.8665455356240286","0.8952578812837592","0.9154795557260554","","0.9995436771896028","","","1","","","","[[]]","0.0","","Linux c-swarm 3.13.0-65-generic #105-Ubuntu SMP Mon Sep 21 18:50:58 UTC 2015 x86_64 x86_64 x86_64 GNU/Linux","","","dpj","8ff4145a7bdc29e4e2a5fb669b97f12fdb5065e3","100","","","","","27392144","","","0","3.0","2.4523032799999975e7","213367.1999999998","16.19999999999998","2.6766440978999984","2.059084599699998e9","0.9998854345607976","0.9996548154970326"


==> data/nbody-reducer/reducer-data/IntegerSumReduction2NoVerification-3.json <==
["criterio","1.1.3.1",[{"reportAnalysis":{"anMean":{"estUpperBound":0.9025745940594684,"estLowerBound":0.8921065143655785,"estPoint":0.8983144309358765,"estConfidenceLevel":0.95},"anRegress":[{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9996548154970326,"estPoint":0.9998854345607976,"estConfidenceLevel":0.95},"regResponder":"time","regCoeffs":{"y":{"estUpperBound":7.668382674455315e-2,"estLowerBound":-7.011823356153073e-2,"estPoint":5.443017929794861e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.9154795557260554,"estLowerBound":0.8665455356240286,"estPoint":0.8952578812837592,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.997223914757597,"estPoint":0.9989620722452682,"estConfidenceLevel":0.95},"regResponder":"allocated","regCoeffs":{"y":{"estUpperBound":3369255.9999998873,"estLowerBound":-4096423.9999999623,"estPoint":-790431.9999999306,"estConfidenceLevel":0.95},"iters":{"estUpperBound":2.687991199999997e7,"estLowerBound":2.3147071999999955e7,"estPoint":2.4523032799999975e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9958853743982043,"estPoint":0.9984926564722085,"estConfidenceLevel":0.95},"regResponder":"bytesCopied","regCoeffs":{"y":{"estUpperBound":14127.999999998166,"estLowerBound":-65247.99999999973,"estPoint":-30567.99999999941,"estConfidenceLevel":0.95},"iters":{"estUpperBound":238143.99999999977,"estLowerBound":198456.0000000004,"estPoint":213367.1999999998,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9996231164137589,"estPoint":0.9998854332333568,"estConfidenceLevel":0.95},"regResponder":"cycles","regCoeffs":{"y":{"estUpperBound":1.7637781899998125e8,"estLowerBound":-1.6126816400000978e8,"estPoint":1.2523860500006175e7,"estConfidenceLevel":0.95},"iters":{"estUpperBound":2.1055947740000095e9,"estLowerBound":1.9930461130000074e9,"estPoint":2.059084599699998e9,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9958847736625515,"estPoint":0.9986301369863013,"estConfidenceLevel":0.95},"regResponder":"numGcs","regCoeffs":{"y":{"estUpperBound":2.9999999999998623,"estLowerBound":-2.9999999999999765,"estPoint":-0.4999999999999529,"estConfidenceLevel":0.95},"iters":{"estUpperBound":17.99999999999999,"estLowerBound":15.000000000000036,"estPoint":16.19999999999998,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":null,"estPoint":0.9998856431597661,"estConfidenceLevel":0.95},"regResponder":"mutatorWallSeconds","regCoeffs":{"y":{"estUpperBound":7.672955699999817e-2,"estLowerBound":-6.98861340000001e-2,"estPoint":5.589714500003609e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.915048531,"estLowerBound":0.8661766340000011,"estPoint":0.8948493712999988,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9963928671186809,"estPoint":0.9989643054304018,"estConfidenceLevel":0.95},"regResponder":"gcWallSeconds","regCoeffs":{"y":{"estUpperBound":-3.933500000000085e-5,"estLowerBound":null,"estPoint":-1.3902449999999913e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":4.380189999999996e-4,"estLowerBound":3.693220000000003e-4,"estPoint":4.0852659999999965e-4,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9999820524040998,"estPoint":0.9999878565095484,"estConfidenceLevel":0.95},"regResponder":"cpuTime","regCoeffs":{"y":{"estUpperBound":2.3166682000001833e-2,"estLowerBound":-8.96180870000455e-2,"estPoint":-1.0461554999944016e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":2.7016067000000135,"estLowerBound":2.6613040889999993,"estPoint":2.6766440978999984,"estConfidenceLevel":0.95}}}],"anStdDev":{"estUpperBound":7.3788189785924975e-3,"estLowerBound":0,"estPoint":6.39804327617314e-3,"estConfidenceLevel":0.95},"anOutlierVar":{"ovFraction":0.18749999999999994,"ovDesc":"moderate","ovEffect":"Moderate"},"anOverhead":1.781039805023158e-6},"reportKDEs":[{"kdeValues":[0.8908284654285009,0.8909492259579885,0.8910699864874762,0.8911907470169639,0.8913115075464515,0.8914322680759391,0.8915530286054267,0.8916737891349145,0.8917945496644021,0.8919153101938897,0.8920360707233773,0.892156831252865,0.8922775917823527,0.8923983523118403,0.8925191128413279,0.8926398733708156,0.8927606339003032,0.8928813944297909,0.8930021549592785,0.8931229154887662,0.8932436760182538,0.8933644365477414,0.8934851970772291,0.8936059576067168,0.8937267181362044,0.893847478665692,0.8939682391951796,0.8940889997246674,0.894209760254155,0.8943305207836426,0.8944512813131302,0.894572041842618,0.8946928023721056,0.8948135629015932,0.8949343234310808,0.8950550839605685,0.8951758444900562,0.8952966050195438,0.8954173655490314,0.8955381260785191,0.8956588866080067,0.8957796471374944,0.895900407666982,0.8960211681964696,0.8961419287259573,0.8962626892554449,0.8963834497849326,0.8965042103144202,0.8966249708439079,0.8967457313733955,0.8968664919028831,0.8969872524323708,0.8971080129618585,0.8972287734913461,0.8973495340208337,0.8974702945503213,0.8975910550798091,0.8977118156092967,0.8978325761387843,0.8979533366682719,0.8980740971977597,0.8981948577272473,0.8983156182567349,0.8984363787862225,0.8985571393157102,0.8986778998451979,0.8987986603746855,0.8989194209041731,0.8990401814336608,0.8991609419631484,0.8992817024926361,0.8994024630221237,0.8995232235516114,0.899643984081099,0.8997647446105866,0.8998855051400743,0.900006265669562,0.9001270261990496,0.9002477867285372,0.9003685472580248,0.9004893077875126,0.9006100683170002,0.9007308288464878,0.9008515893759754,0.9009723499054632,0.9010931104349508,0.9012138709644384,0.901334631493926,0.9014553920234136,0.9015761525529014,0.901696913082389,0.9018176736118766,0.9019384341413642,0.9020591946708519,0.9021799552003396,0.9023007157298272,0.9024214762593148,0.9025422367888025,0.9026629973182901,0.9027837578477778,0.9029045183772654,0.9030252789067531,0.9031460394362407,0.9032667999657283,0.903387560495216,0.9035083210247037,0.9036290815541913,0.9037498420836789,0.9038706026131665,0.9039913631426543,0.9041121236721419,0.9042328842016295,0.9043536447311171,0.9044744052606049,0.9045951657900925,0.9047159263195801,0.9048366868490677,0.9049574473785554,0.905078207908043,0.9051989684375307,0.9053197289670183,0.905440489496506,0.9055612500259936,0.9056820105554813,0.9058027710849689,0.9059235316144566,0.9060442921439442,0.9061650526734318],"kdeType":"time","kdePDF":[68.1088730903832,68.10544079251521,68.09858225268401,68.08830956977619,68.07464085984232,68.05760021744157,68.03721766423368,68.01352908493153,67.98657615075582,67.9564062305601,67.9230722898225,67.88663277772662,67.84715150258121,67.80469749585298,67.75934486511326,67.71117263622313,67.66026458510596,67.60670905947916,67.5505987909398,67.49203069782011,67.43110567924951,67.36792840087986,67.30260707274928,67.23525321977779,67.16598144540487,67.09490918889449,67.02215647684808,66.94784566947891,66.87210120221432,66.79504932320204,66.71681782730806,66.63753578720096,66.55733328212509,66.47634112497124,66.3946905882578,66.31251312963832,66.2299401175538,66.14710255764855,66.06413082056689,65.98115437174675,65.8983015038219,65.81569907223988,65.7334722346961,65.65174419497744,65.57063595179879,65.4902660532062,65.4107503571083,65.3322017984848,65.25473016380595,65.17844187318236,65.1034397707464,65.02982292374935,64.95768643083882,64.88712123996069,64.8182139763082,64.75104678071848,64.6856971588932,64.62223784179548,64.56073665754957,64.5012564151438,64.44385480021006,64.38858428312501,64.33549203964975,64.28461988429537,64.23600421657224,64.1896759802501,64.14566063572548,64.10397814556215,64.06464297323814,64.0276640951017,63.99304502550683,63.960783855066424,63.93087330192989,63.90330077595988,63.87804845565106,63.85509337760237,63.83440753832341,63.815958008124205,63.799707056807826,63.78561229085555,63.77362680176459,63.76369932517086,63.75577441036085,63.749792599750506,63.74569061788261,63.743401569470066,63.74285514598798,63.74397784029543,63.74669316874631,63.750921900228285,63.756582291550615,63.763590328583994,63.77185997253967,63.781303410760934,63.79183131138728,63.80335308124003,63.815777126269275,63.82901111389352,63.84296223655773,63.85753747583082,63.87264386636131,63.88818875900863,63.904080082468774,63.92022660271595,63.93653817958573,63.95292601983264,63.969302926002065,63.9855835404677,64.00168458399581,64.01752508821266,64.03302662136554,64.04811350678494,64.06271303347408,64.07675565827171,64.09017519905595,64.10290901847985,64.11489819775394,64.1260877000167,64.13642652286109,64.145867839614,64.15436912899402,64.1618922928046,64.16840376135032,64.17387458629676,64.17828052072753,64.18160208618603,64.1838246265239,64.18493834841287]}],"reportKeys":["time","cpuTime","cycles","iters","allocated","numGcs","bytesCopied","mutatorWallSeconds","mutatorCpuSeconds","gcWallSeconds","gcCpuSeconds"],"reportNumber":0,"reportName":"reduce (3 threads)","reportOutliers":{"highSevere":0,"highMild":0,"lowMild":0,"samplesSeen":3,"lowSevere":0},"reportMeasured":[[0.8964555636048317,2.684470770999999,2061844304,1,22783488,15,172896,0.8962022970000003,2.6764919999999996,2.6128999999999996e-4,2.6764919999999996],[1.809774897992611,5.345774860000001,4162470045,2,49663400,33,411040,1.8090828250000008,5.336021000000001,6.99309e-4,5.336021000000001],[2.676320433616638,8.015202013,6155516158,3,72810472,48,609496,2.6752594590000003,8.007619,1.0686309999999996e-3,8.007619],[3.5917999893426895,10.716808713000002,8261110932,4,96811240,64,817968,3.5903079899999994,10.693330999999997,1.4999380000000001e-3,10.693330999999997]]}]]

==> data/nbody-reducer/reducer-data/IntegerSumReduction2NoVerification-4.csv <==
PROGNAME,VARIANT,ARGS,HOSTNAME,RUNID,CI_BUILD_ID,THREADS,DATETIME,MINTIME,MEDIANTIME,MAXTIME,MINTIME_PRODUCTIVITY,MEDIANTIME_PRODUCTIVITY,MAXTIME_PRODUCTIVITY,ALLTIMES,TRIALS,COMPILER,COMPILE_FLAGS,RUNTIME_FLAGS,ENV_VARS,BENCH_VERSION,BENCH_FILE,UNAME,PROCESSOR,TOPOLOGY,GIT_BRANCH,GIT_HASH,GIT_DEPTH,WHO,ETC_ISSUE,LSPCI,FULL_LOG,MEDIANTIME_ALLOCRATE,MEDIANTIME_MEMFOOTPRINT,ALLJITTIMES,RETRIES,CAPABILITIES,BYTES_ALLOC,BYTES_COPIED,NUMGC,CPUTIME,CYCLES,RSQR_TIME_FIT,RSQR_TIME_LOW
"reduce (4 threads)","criterion","","c-swarm","c-swarm_1478482548","","0","2016-11-07 01:35:48.104325 UTC","0.6962604522705093","0.7026683054864399","0.7071915045380626","","0.9996099242437977","","","1","","","","[[]]","0.0","","Linux c-swarm 3.13.0-65-generic #105-Ubuntu SMP Mon Sep 21 18:50:58 UTC 2015 x86_64 x86_64 x86_64 GNU/Linux","","","dpj","8ff4145a7bdc29e4e2a5fb669b97f12fdb5065e3","100","","","","","34552258","","","0","4.0","2.4278776799999975e7","215919.19999999978","11.999999999999986","2.8132229699999973","1.6161308061999984e9","0.9999907342950514","NaN"


==> data/nbody-reducer/reducer-data/IntegerSumReduction2NoVerification-4.json <==
["criterio","1.1.3.1",[{"reportAnalysis":{"anMean":{"estUpperBound":0.7085287565923185,"estLowerBound":0.7044393218183816,"estPoint":0.7060318153030004,"estConfidenceLevel":0.95},"anRegress":[{"regRSquare":{"estUpperBound":1,"estLowerBound":null,"estPoint":0.9999907342950514,"estConfidenceLevel":0.95},"regResponder":"time","regCoeffs":{"y":{"estUpperBound":null,"estLowerBound":-8.25558602811088e-3,"estPoint":8.643586188556953e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.7071915045380626,"estLowerBound":0.6962604522705093,"estPoint":0.7026683054864399,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9999928307036341,"estPoint":0.9999980816424054,"estConfidenceLevel":0.95},"regResponder":"allocated","regCoeffs":{"y":{"estUpperBound":-61400.00000022321,"estLowerBound":-429175.9999999818,"estPoint":-302691.9999999308,"estConfidenceLevel":0.95},"iters":{"estUpperBound":2.437305599999999e7,"estLowerBound":2.418916800000009e7,"estPoint":2.4278776799999975e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9993922303945816,"estPoint":0.9997776151272147,"estConfidenceLevel":0.95},"regResponder":"bytesCopied","regCoeffs":{"y":{"estUpperBound":-5792.000000001071,"estLowerBound":-36191.999999999694,"estPoint":-22723.99999999937,"estConfidenceLevel":0.95},"iters":{"estUpperBound":225519.99999999985,"estLowerBound":210320.0000000005,"estPoint":215919.19999999978,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9999696648736262,"estPoint":0.9999907320507706,"estConfidenceLevel":0.95},"regResponder":"cycles","regCoeffs":{"y":{"estUpperBound":5.644698299999335e7,"estLowerBound":-1.8982158000005055e7,"estPoint":1.988552250000479e7,"estConfidenceLevel":0.95},"iters":{"estUpperBound":1.6265339580000014e9,"estLowerBound":1.601390911000003e9,"estPoint":1.6161308061999984e9,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":1,"estPoint":1,"estConfidenceLevel":0.95},"regResponder":"numGcs","regCoeffs":{"y":{"estUpperBound":4.0701448389020814e-14,"estLowerBound":-1.7585035537258281e-13,"estPoint":3.645337933641145e-14,"estConfidenceLevel":0.95},"iters":{"estUpperBound":12.00000000000005,"estLowerBound":11.999999999999982,"estPoint":11.999999999999986,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9999696866934336,"estPoint":0.9999906995876712,"estConfidenceLevel":0.95},"regResponder":"mutatorWallSeconds","regCoeffs":{"y":{"estUpperBound":2.4611161999995707e-2,"estLowerBound":-8.158960000004994e-3,"estPoint":8.675736000001858e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.7068985270000014,"estLowerBound":0.6959751530000017,"estPoint":0.7023942868999993,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9963040675615527,"estPoint":0.997932804173396,"estConfidenceLevel":0.95},"regResponder":"gcWallSeconds","regCoeffs":{"y":{"estUpperBound":2.5498000000000304e-5,"estLowerBound":-8.899100000000349e-5,"estPoint":-2.3747499999999325e-5,"estConfidenceLevel":0.95},"iters":{"estUpperBound":2.93267000000001e-4,"estLowerBound":2.4002199999999976e-4,"estPoint":2.7409389999999976e-4,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9999551945350599,"estPoint":0.9999879342408864,"estConfidenceLevel":0.95},"regResponder":"cpuTime","regCoeffs":{"y":{"estUpperBound":7.477863100001586e-2,"estLowerBound":-4.401301400001949e-2,"estPoint":1.7404885000062813e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":2.8386114800000017,"estLowerBound":2.7853719450000085,"estPoint":2.8132229699999973,"estConfidenceLevel":0.95}}}],"anStdDev":{"estUpperBound":2.361036267565864e-3,"estLowerBound":0,"estPoint":2.1896092268119663e-3,"estConfidenceLevel":0.95},"anOutlierVar":{"ovFraction":0.1875,"ovDesc":"moderate","ovEffect":"Moderate"},"anOverhead":1.924261867486228e-6},"reportKDEs":[{"kdeValues":[0.7040303783409879,0.7040690186695605,0.7041076589981332,0.7041462993267058,0.7041849396552784,0.7042235799838511,0.7042622203124237,0.7043008606409964,0.704339500969569,0.7043781412981416,0.7044167816267143,0.7044554219552869,0.7044940622838595,0.7045327026124322,0.7045713429410048,0.7046099832695774,0.7046486235981501,0.7046872639267227,0.7047259042552954,0.704764544583868,0.7048031849124405,0.7048418252410132,0.7048804655695858,0.7049191058981584,0.7049577462267311,0.7049963865553037,0.7050350268838763,0.705073667212449,0.7051123075410216,0.7051509478695943,0.7051895881981669,0.7052282285267395,0.7052668688553122,0.7053055091838848,0.7053441495124574,0.7053827898410301,0.7054214301696027,0.7054600704981753,0.705498710826748,0.7055373511553206,0.7055759914838932,0.7056146318124659,0.7056532721410385,0.7056919124696112,0.7057305527981838,0.7057691931267563,0.705807833455329,0.7058464737839016,0.7058851141124742,0.7059237544410469,0.7059623947696195,0.7060010350981921,0.7060396754267648,0.7060783157553374,0.7061169560839101,0.7061555964124827,0.7061942367410553,0.706232877069628,0.7062715173982006,0.7063101577267732,0.7063487980553459,0.7063874383839185,0.7064260787124911,0.7064647190410638,0.7065033593696364,0.7065419996982091,0.7065806400267817,0.7066192803553543,0.706657920683927,0.7066965610124996,0.7067352013410722,0.7067738416696449,0.7068124819982174,0.70685112232679,0.7068897626553627,0.7069284029839353,0.706967043312508,0.7070056836410806,0.7070443239696532,0.7070829642982259,0.7071216046267985,0.7071602449553711,0.7071988852839438,0.7072375256125164,0.707276165941089,0.7073148062696617,0.7073534465982343,0.707392086926807,0.7074307272553796,0.7074693675839522,0.7075080079125249,0.7075466482410975,0.7075852885696701,0.7076239288982428,0.7076625692268154,0.707701209555388,0.7077398498839607,0.7077784902125333,0.7078171305411058,0.7078557708696785,0.7078944111982511,0.7079330515268238,0.7079716918553964,0.708010332183969,0.7080489725125417,0.7080876128411143,0.7081262531696869,0.7081648934982596,0.7082035338268322,0.7082421741554048,0.7082808144839775,0.7083194548125501,0.7083580951411228,0.7083967354696954,0.708435375798268,0.7084740161268407,0.7085126564554133,0.7085512967839859,0.7085899371125586,0.7086285774411312,0.7086672177697038,0.7087058580982765,0.7087444984268491,0.7087831387554218,0.7088217790839944,0.7088604194125669,0.7088990597411396,0.7089377000697122],"kdeType":"time","kdePDF":[253.79195422380073,253.74862066643823,253.66201114232467,253.5322407239083,253.35948174815783,253.14396349117408,252.88597173543107,252.5858482305772,252.24399004896185,251.86084883727335,251.4369299659037,250.9727915778729,250.4690435393638,249.9263462941298,249.34540962424686,248.7269913198817,248.07189576094578,247.38097241369488,246.65511424551786,245.89525606133515,245.1023727651973,244.27747755083527,243.42162002506853,242.53588426812178,241.62138683503838,240.679274702505,239.71072316552102,238.71693368845428,237.69913171512266,236.6585644426308,235.59649856376672,234.51421798283366,233.413021509845,232.29422053806036,231.15913670987004,230.0090995760647,228.8454442535323,227.66950908643162,226.4826333158757,225.2861547631404,224.08140753137695,222.86971973076555,221.6524112319871,220.43079145282834,219.20615718265034,217.9797904493693,216.75295643348952,215.52690143362707,214.3028508878316,213.08200745489353,211.86554915967153,210.6546276063347,209.45036626324435,208.25385882304184,207.06616764131894,205.8883222570746,204.72131799795682,203.5661146730961,202.42363535612205,201.2947652607485,200.180350711081,199.08119820858778,197.99807359743218,196.93170132963894,195.8827638313204,194.8519009709524,193.83970963043748,192.84674337945495,191.8735122533359,190.9204826344663,189.98807723695552,189.07667519407116,188.18661224768175,187.3181810387086,186.47163149733464,185.64717133148625,184.8449666118503,184.06514245146755,183.30778377770045,182.5729361941565,181.8606069299199,181.1707658732396,180.50334668660457,179.858247999947,179.23533467851394,178.6344391617733,178.05536286953534,177.49787767131787,176.96172741481635,176.44662950920556,175.9522765588573,175.47833804294228,175.02446203626644,174.59027696659848,174.1753934036514,173.77940587481092,173.4018947026357,173.04242785910816,172.70056283157416,172.37584849528758,172.06782698746326,171.7760355777437,171.50000853000154,171.2392789504255,170.9933806168815,170.76184978459273,170.5442269632525,170.34005866076052,170.14889908887,169.9703118261336,169.80387143365874,169.64916501930608,169.50579374611104,169.37337428085596,169.25154017888545,169.13994320142845,169.03825456187582,168.94616609765117,168.86339136451662,168.78966665036324,168.72475190575375,168.66843158870924,168.62051542146332,168.58083905714525,168.54926465459394,168.52568135975616,168.5100056923703,168.50218183689412]}],"reportKeys":["time","cpuTime","cycles","iters","allocated","numGcs","bytesCopied","mutatorWallSeconds","mutatorCpuSeconds","gcWallSeconds","gcCpuSeconds"],"reportNumber":0,"reportName":"reduce (4 threads)","reportOutliers":{"highSevere":0,"highMild":0,"lowMild":0,"samplesSeen":3,"lowSevere":0},"reportMeasured":[[0.7103695645928383,2.8069110409999976,1633847957,1,23943880,12,189328,0.7101125760000002,2.807079,2.6552e-4,2.807079],[1.4170584753155708,5.645522521,3259228805,2,48316936,24,414848,1.4165614679999994,5.639683999999999,5.055419999999999e-4,5.639683999999999],[2.1133189275860786,8.430894465999998,4860619716,3,72506104,36,625168,2.1125366209999994,8.432728999999998,7.908100000000003e-4,8.432728999999998],[2.820510432124138,11.255863626,6487153674,4,96810080,48,838952,2.819435148,11.256081000000002,1.0840770000000001e-3,11.256081000000002]]}]]

==> data/nbody-reducer/reducer-data/IntegerSumReduction2NoVerification-5.csv <==
PROGNAME,VARIANT,ARGS,HOSTNAME,RUNID,CI_BUILD_ID,THREADS,DATETIME,MINTIME,MEDIANTIME,MAXTIME,MINTIME_PRODUCTIVITY,MEDIANTIME_PRODUCTIVITY,MAXTIME_PRODUCTIVITY,ALLTIMES,TRIALS,COMPILER,COMPILE_FLAGS,RUNTIME_FLAGS,ENV_VARS,BENCH_VERSION,BENCH_FILE,UNAME,PROCESSOR,TOPOLOGY,GIT_BRANCH,GIT_HASH,GIT_DEPTH,WHO,ETC_ISSUE,LSPCI,FULL_LOG,MEDIANTIME_ALLOCRATE,MEDIANTIME_MEMFOOTPRINT,ALLJITTIMES,RETRIES,CAPABILITIES,BYTES_ALLOC,BYTES_COPIED,NUMGC,CPUTIME,CYCLES,RSQR_TIME_FIT,RSQR_TIME_LOW
"reduce (5 threads)","criterion","","c-swarm","c-swarm_1478482562","","0","2016-11-07 01:36:02.280865 UTC","0.5680319443345074","0.5789981737732881","0.5936732366681091","","0.9994614427144628","","","1","","","","[[]]","0.0","","Linux c-swarm 3.13.0-65-generic #105-Ubuntu SMP Mon Sep 21 18:50:58 UTC 2015 x86_64 x86_64 x86_64 GNU/Linux","","","dpj","8ff4145a7bdc29e4e2a5fb669b97f12fdb5065e3","100","","","","","42244946","","","0","5.0","2.4459746399999976e7","232083.1999999998","9.599999999999989","2.9103198562999966","1.3316907017999983e9","0.9999277927181892","0.9997564701532807"


==> data/nbody-reducer/reducer-data/IntegerSumReduction2NoVerification-5.json <==
["criterio","1.1.3.1",[{"reportAnalysis":{"anMean":{"estUpperBound":0.5867147615993801,"estLowerBound":0.5827896081833828,"estPoint":0.5850750211717272,"estConfidenceLevel":0.95},"anRegress":[{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9997564701532807,"estPoint":0.9999277927181892,"estConfidenceLevel":0.95},"regResponder":"time","regCoeffs":{"y":{"estUpperBound":5.9031665325163386e-2,"estLowerBound":-1.789221167564149e-2,"estPoint":1.8204018473626984e-2,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.5936732366681091,"estLowerBound":0.5680319443345074,"estPoint":0.5789981737732881,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":null,"estPoint":0.9970894601177248,"estConfidenceLevel":0.95},"regResponder":"allocated","regCoeffs":{"y":{"estUpperBound":5273759.999999889,"estLowerBound":-6129935.999999963,"estPoint":-667007.9999999279,"estConfidenceLevel":0.95},"iters":{"estUpperBound":2.830768799999998e7,"estLowerBound":null,"estPoint":2.4459746399999976e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9912968993658772,"estPoint":0.9953503368211616,"estConfidenceLevel":0.95},"regResponder":"bytesCopied","regCoeffs":{"y":{"estUpperBound":31175.99999999895,"estLowerBound":-98679.99999999967,"estPoint":-33879.99999999936,"estConfidenceLevel":0.95},"iters":{"estUpperBound":277455.9999999997,"estLowerBound":212528.00000000047,"estPoint":232083.1999999998,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9997564836866196,"estPoint":0.9999277996088187,"estConfidenceLevel":0.95},"regResponder":"cycles","regCoeffs":{"y":{"estUpperBound":1.3577819999997944e8,"estLowerBound":-4.114099200001258e7,"estPoint":4.18747700000043e7,"estConfidenceLevel":0.95},"iters":{"estUpperBound":1.3654413900000052e9,"estLowerBound":1.3064683260000057e9,"estPoint":1.3316907017999983e9,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9950248756218906,"estPoint":0.9974025974025974,"estConfidenceLevel":0.95},"regResponder":"numGcs","regCoeffs":{"y":{"estUpperBound":2.0000000000000346,"estLowerBound":-1.9999999999999873,"estPoint":2.9848685338512966e-14,"estConfidenceLevel":0.95},"iters":{"estUpperBound":10.999999999999995,"estLowerBound":8.999999999999986,"estPoint":9.599999999999989,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.999753882532788,"estPoint":0.9999273017192021,"estConfidenceLevel":0.95},"regResponder":"mutatorWallSeconds","regCoeffs":{"y":{"estUpperBound":null,"estLowerBound":-1.7805728000004597e-2,"estPoint":1.8338224500001204e-2,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.5933938810000021,"estLowerBound":null,"estPoint":0.5786863782999997,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9843245190055008,"estPoint":0.9897645059623283,"estConfidenceLevel":0.95},"regResponder":"gcWallSeconds","regCoeffs":{"y":{"estUpperBound":-5.295100000000036e-5,"estLowerBound":-4.4040799999999956e-4,"estPoint":-1.254524999999996e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":4.00249e-4,"estLowerBound":2.6713400000000025e-4,"estPoint":3.118236999999999e-4,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9999080070000307,"estPoint":0.999967495258971,"estConfidenceLevel":0.95},"regResponder":"cpuTime","regCoeffs":{"y":{"estUpperBound":0.18554758099999494,"estLowerBound":-5.049145300003103e-2,"estPoint":7.396457000009281e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":2.9394881810000126,"estLowerBound":2.860808503000002,"estPoint":2.9103198562999966,"estConfidenceLevel":0.95}}}],"anStdDev":{"estUpperBound":2.8401137319195016e-3,"estLowerBound":0,"estPoint":2.47804741172389e-3,"estConfidenceLevel":0.95},"anOutlierVar":{"ovFraction":0.18749999999999997,"ovDesc":"moderate","ovEffect":"Moderate"},"anOverhead":2.01985932310315e-6},"reportKDEs":[{"kdeValues":[0.5822976860550869,0.582344166886107,0.5823906477171271,0.5824371285481471,0.5824836093791672,0.5825300902101873,0.5825765710412074,0.5826230518722275,0.5826695327032476,0.5827160135342676,0.5827624943652877,0.5828089751963078,0.5828554560273279,0.582901936858348,0.582948417689368,0.5829948985203881,0.5830413793514082,0.5830878601824283,0.5831343410134484,0.5831808218444685,0.5832273026754885,0.5832737835065086,0.5833202643375287,0.5833667451685488,0.5834132259995689,0.5834597068305889,0.583506187661609,0.5835526684926291,0.5835991493236492,0.5836456301546693,0.5836921109856894,0.5837385918167094,0.5837850726477295,0.5838315534787496,0.5838780343097697,0.5839245151407898,0.5839709959718098,0.5840174768028299,0.58406395763385,0.5841104384648701,0.5841569192958902,0.5842034001269103,0.5842498809579303,0.5842963617889504,0.5843428426199705,0.5843893234509906,0.5844358042820107,0.5844822851130307,0.5845287659440508,0.5845752467750709,0.584621727606091,0.5846682084371111,0.5847146892681312,0.5847611700991512,0.5848076509301713,0.5848541317611914,0.5849006125922115,0.5849470934232316,0.5849935742542516,0.5850400550852717,0.5850865359162918,0.5851330167473119,0.585179497578332,0.5852259784093521,0.5852724592403721,0.5853189400713922,0.5853654209024123,0.5854119017334324,0.5854583825644525,0.5855048633954726,0.5855513442264926,0.5855978250575127,0.5856443058885328,0.5856907867195529,0.585737267550573,0.585783748381593,0.5858302292126131,0.5858767100436332,0.5859231908746533,0.5859696717056734,0.5860161525366935,0.5860626333677135,0.5861091141987336,0.5861555950297537,0.5862020758607738,0.5862485566917939,0.5862950375228139,0.586341518353834,0.5863879991848541,0.5864344800158742,0.5864809608468943,0.5865274416779144,0.5865739225089344,0.5866204033399545,0.5866668841709746,0.5867133650019947,0.5867598458330148,0.5868063266640348,0.5868528074950549,0.586899288326075,0.5869457691570951,0.5869922499881152,0.5870387308191353,0.5870852116501553,0.5871316924811754,0.5871781733121955,0.5872246541432156,0.5872711349742357,0.5873176158052557,0.5873640966362758,0.5874105774672959,0.587457058298316,0.5875035391293361,0.5875500199603562,0.5875965007913762,0.5876429816223963,0.5876894624534164,0.5877359432844365,0.5877824241154566,0.5878289049464765,0.5878753857774967,0.5879218666085168,0.5879683474395369,0.588014828270557,0.5880613091015771,0.588107789932597,0.5881542707636171,0.5882007515946373],"kdeType":"time","kdePDF":[185.1569746237691,185.14243342838512,185.11337156841526,185.06983006686102,185.011870361813,184.93957419096762,184.85304343799902,184.75239994108676,184.63778526397215,184.50936042999055,184.36730561959942,184.21181983199432,184.04312051147534,183.8614431392974,183.66704079180693,183.46018366573384,183.24115857157568,183.0102683960751,182.76783153485448,182.51418129633439,182.24966527812157,181.97464471710936,181.68949381459132,181.39459903774014,181.0903583988565,180.77718071384172,180.45548484139357,180.12569890446883,179.78825949559842,179.4436108676764,179.09220411188304,178.7344963244316,178.3709497638585,178.0020310006034,177.6282100606463,177.24995956498995,176.8677538667898,176.4820681879469,176.09337775698606,175.7021569500485,175.30887843682572,174.91401233326152,174.51802536283918,174.1213800282624,173.72453379532064,173.32793829071377,172.93203851558457,172.53727207648274,172.1440684354516,171.75284818089435,171.36402232083472,170.9779916001488,170.5951458432897,170.21586332398405,169.84051016331586,169.46943975756082,169.1029922370675,168.74149395741668,168.38525702402038,168.034578851249,167.68974175709707,167.3510125943207,167.01864241889476,166.69286619655404,166.3739025480937,166.06195353401418,165.75720447900235,165.45982383664676,165.16996309468672,164.88775672099916,164.61332215042384,164.3467598124313,164.08815319953183,163.837568976226,163.59505712819012,163.36065115129256,163.13436827992945,162.91620975407108,162.7061611243059,162.5041925940713,162.31025939816035,162.12430221649873,161.94624762208855,161.7760085619266,161.61348486961077,161.4585638082646,161.31112064232335,161.17101923664592,161.0381126813385,160.91224394060413,160.79324652386197,160.68094517731677,160.57515659409808,160.47569014103397,160.3823486000748,160.29492892233608,160.21322299269198,160.13701840281587,160.0660992305369,160.00024682335976,159.9392405839773,159.88285875559723,159.83087920489876,159.7830802004381,159.73924118432987,159.69914353504586,159.6625713191941,159.62931203016797,159.59915731158858,159.57190366350258,159.54735312934397,159.5253139617185,159.50560126512795,159.4880376138125,159.47245364295938,159.45868861159823,159.4465909355827,159.43601868914118,159.42684007356772,159.41893385171568,159.41218974705504,159.40650880615195,159.40180372353532,159.39799912802056,159.3950318296711,159.3928510266902,159.39141847165098,159.39070859658713]}],"reportKeys":["time","cpuTime","cycles","iters","allocated","numGcs","bytesCopied","mutatorWallSeconds","mutatorCpuSeconds","gcWallSeconds","gcCpuSeconds"],"reportNumber":0,"reportName":"reduce (5 threads)","reportOutliers":{"highSevere":0,"highMild":0,"lowMild":0,"samplesSeen":3,"lowSevere":0},"reportMeasured":[[0.5990566089749336,2.907544799,1377829628,1,22177752,9,178776,0.5988510489999999,2.906203999999999,2.1418299999999973e-4,2.906203999999999],[1.1694542616605759,5.828484909,2689741788,2,50485440,20,456232,1.168982034,5.822890000000001,4.813170000000002e-4,5.822890000000001],[1.7631274983286858,8.767973090000002,4055183178,3,73091280,29,668760,1.7623759150000007,8.739065,7.603389999999996e-4,8.739065],[2.3311594426631927,11.628781593,5361651504,4,96174960,38,881544,2.3300076830000007,11.625455000000002,1.1605880000000006e-3,11.625455000000002]]}]]

==> data/nbody-reducer/reducer-data/IntegerSumReduction2NoVerification-6.csv <==
PROGNAME,VARIANT,ARGS,HOSTNAME,RUNID,CI_BUILD_ID,THREADS,DATETIME,MINTIME,MEDIANTIME,MAXTIME,MINTIME_PRODUCTIVITY,MEDIANTIME_PRODUCTIVITY,MAXTIME_PRODUCTIVITY,ALLTIMES,TRIALS,COMPILER,COMPILE_FLAGS,RUNTIME_FLAGS,ENV_VARS,BENCH_VERSION,BENCH_FILE,UNAME,PROCESSOR,TOPOLOGY,GIT_BRANCH,GIT_HASH,GIT_DEPTH,WHO,ETC_ISSUE,LSPCI,FULL_LOG,MEDIANTIME_ALLOCRATE,MEDIANTIME_MEMFOOTPRINT,ALLJITTIMES,RETRIES,CAPABILITIES,BYTES_ALLOC,BYTES_COPIED,NUMGC,CPUTIME,CYCLES,RSQR_TIME_FIT,RSQR_TIME_LOW
"reduce (6 threads)","criterion","","c-swarm","c-swarm_1478482575","","0","2016-11-07 01:36:15.36615 UTC","0.4970169886946701","0.514594036340713","0.5226860195398341","","0.998223707267592","","","1","","","","[[]]","0.0","","Linux c-swarm 3.13.0-65-generic #105-Ubuntu SMP Mon Sep 21 18:50:58 UTC 2015 x86_64 x86_64 x86_64 GNU/Linux","","","dpj","8ff4145a7bdc29e4e2a5fb669b97f12fdb5065e3","100","","","","","46755217","","","0","6.0","2.4059955999999974e7","435254.3999999997","7.999999999999991","3.035191251399996","1.1835624737999985e9","0.9998604547751031","0.9996832592312643"


==> data/nbody-reducer/reducer-data/IntegerSumReduction2NoVerification-6.json <==
["criterio","1.1.3.1",[{"reportAnalysis":{"anMean":{"estUpperBound":0.5195659196622057,"estLowerBound":0.5142629833357812,"estPoint":0.5176496980354153,"estConfidenceLevel":0.95},"anRegress":[{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9996832592312643,"estPoint":0.9998604547751031,"estConfidenceLevel":0.95},"regResponder":"time","regCoeffs":{"y":{"estUpperBound":6.898511201142435e-2,"estLowerBound":-8.02198052406535e-3,"estPoint":6.116781383754346e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.5226860195398341,"estLowerBound":0.4970169886946701,"estPoint":0.514594036340713,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9997347886698515,"estPoint":0.9998847175214128,"estConfidenceLevel":0.95},"regResponder":"allocated","regCoeffs":{"y":{"estUpperBound":677815.9999998991,"estLowerBound":-2674192.0000003846,"estPoint":21404.000000071806,"estConfidenceLevel":0.95},"iters":{"estUpperBound":2.4812768000000108e7,"estLowerBound":2.369543200000005e7,"estPoint":2.4059955999999974e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":6.84740884596372e-2,"estPoint":0.42235443305673415,"estConfidenceLevel":0.95},"regResponder":"bytesCopied","regCoeffs":{"y":{"estUpperBound":5295215.999999994,"estLowerBound":-2911944.000000006,"estPoint":-120891.99999999903,"estConfidenceLevel":0.95},"iters":{"estUpperBound":1682928.0000000026,"estLowerBound":-1052791.9999999986,"estPoint":435254.3999999997,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9996832796069407,"estPoint":0.9998604376740728,"estConfidenceLevel":0.95},"regResponder":"cycles","regCoeffs":{"y":{"estUpperBound":1.5867463299999443e8,"estLowerBound":-1.8435080000004616e7,"estPoint":1.4074318500003638e7,"estConfidenceLevel":0.95},"iters":{"estUpperBound":1.2021707790000021e9,"estLowerBound":1.1431342080000017e9,"estPoint":1.1835624737999985e9,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":1,"estPoint":1,"estConfidenceLevel":0.95},"regResponder":"numGcs","regCoeffs":{"y":{"estUpperBound":1.0452995933327554e-13,"estLowerBound":-7.246142549764707e-14,"estPoint":2.357705824800203e-14,"estConfidenceLevel":0.95},"iters":{"estUpperBound":8.000000000000028,"estLowerBound":7.9999999999999725,"estPoint":7.999999999999991,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9998500604616896,"estPoint":0.9999116881789245,"estConfidenceLevel":0.95},"regResponder":"mutatorWallSeconds","regCoeffs":{"y":{"estUpperBound":5.35070009999933e-2,"estLowerBound":null,"estPoint":6.486175000000732e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.5210178649999999,"estLowerBound":0.5004564600000021,"estPoint":0.5136807270999998,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":1.024861457679982e-2,"estPoint":0.27299354012249977,"estConfidenceLevel":0.95},"regResponder":"gcWallSeconds","regCoeffs":{"y":{"estUpperBound":1.5487311000000007e-2,"estLowerBound":-8.597432999999996e-3,"estPoint":-3.614469999999975e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":4.589103999999999e-3,"estLowerBound":-3.4391440000000025e-3,"estPoint":9.140709999999989e-4,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9999639649029022,"estPoint":0.9999710223927778,"estConfidenceLevel":0.95},"regResponder":"cpuTime","regCoeffs":{"y":{"estUpperBound":0.21820785999997022,"estLowerBound":2.3804229000004336e-2,"estPoint":7.035112950000963e-2,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.065241335999998,"estLowerBound":2.9933669780000076,"estPoint":3.035191251399996,"estConfidenceLevel":0.95}}}],"anStdDev":{"estUpperBound":3.318993216163248e-3,"estLowerBound":0,"estPoint":3.0082210218160023e-3,"estConfidenceLevel":0.95},"anOutlierVar":{"ovFraction":0.1875,"ovDesc":"moderate","ovEffect":"Moderate"},"anOverhead":2.2668939576517553e-6},"reportKDEs":[{"kdeValues":[0.5136881168477441,0.5137424349411019,0.5137967530344597,0.5138510711278176,0.5139053892211755,0.5139597073145332,0.5140140254078911,0.514068343501249,0.5141226615946067,0.5141769796879646,0.5142312977813225,0.5142856158746802,0.5143399339680381,0.514394252061396,0.5144485701547538,0.5145028882481116,0.5145572063414695,0.5146115244348273,0.5146658425281851,0.514720160621543,0.5147744787149008,0.5148287968082587,0.5148831149016165,0.5149374329949743,0.5149917510883322,0.51504606918169,0.5151003872750478,0.5151547053684057,0.5152090234617636,0.5152633415551213,0.5153176596484792,0.5153719777418371,0.5154262958351948,0.5154806139285527,0.5155349320219106,0.5155892501152683,0.5156435682086262,0.5156978863019841,0.5157522043953419,0.5158065224886997,0.5158608405820576,0.5159151586754154,0.5159694767687732,0.5160237948621311,0.5160781129554889,0.5161324310488468,0.5161867491422046,0.5162410672355624,0.5162953853289203,0.5163497034222782,0.5164040215156359,0.5164583396089938,0.5165126577023517,0.5165669757957094,0.5166212938890673,0.5166756119824252,0.5167299300757829,0.5167842481691408,0.5168385662624987,0.5168928843558565,0.5169472024492143,0.5170015205425722,0.51705583863593,0.5171101567292878,0.5171644748226457,0.5172187929160036,0.5172731110093614,0.5173274291027192,0.5173817471960771,0.5174360652894349,0.5174903833827927,0.5175447014761506,0.5175990195695084,0.5176533376628663,0.5177076557562241,0.5177619738495819,0.5178162919429398,0.5178706100362976,0.5179249281296554,0.5179792462230133,0.5180335643163712,0.5180878824097289,0.5181422005030868,0.5181965185964447,0.5182508366898024,0.5183051547831603,0.5183594728765182,0.5184137909698759,0.5184681090632338,0.5185224271565917,0.5185767452499495,0.5186310633433073,0.5186853814366652,0.518739699530023,0.5187940176233808,0.5188483357167387,0.5189026538100965,0.5189569719034544,0.5190112899968122,0.51906560809017,0.5191199261835279,0.5191742442768857,0.5192285623702435,0.5192828804636014,0.5193371985569593,0.519391516650317,0.5194458347436749,0.5195001528370328,0.5195544709303905,0.5196087890237484,0.5196631071171063,0.519717425210464,0.5197717433038219,0.5198260613971798,0.5198803794905376,0.5199346975838954,0.5199890156772533,0.5200433337706111,0.520097651863969,0.5201519699573268,0.5202062880506846,0.5202606061440425,0.5203149242374003,0.5203692423307581,0.520423560424116,0.5204778785174738,0.5205321966108316,0.5205865147041895],"kdeType":"time","kdePDF":[123.7542486349242,123.75911232312984,123.7688562278587,123.78351334674102,123.80313302887427,123.82778079846942,123.85753812048188,123.8925021088852,123.93278517840575,123.97851464069389,124.02983224606406,124.08689367208872,124.14986796047765,124.21893690382183,124.29429438391776,124.37614566352671,124.46470663354907,124.56020301772324,124.66286953707102,124.7729490364286,124.8906915755034,125.01635348699779,125.15019640443052,125.2924862623718,125.44349227188174,125.60348587401326,125.77273967429748,125.9515263611851,126.14011761145787,126.33878298566286,126.54778881664667,126.76739709428774,126.9978643495329,127.23944054084791,127.49236794618386,127.75688006354635,128.0332005232315,128.32154201476038,128.62210523150478,128.9350778359482,129.2606334484731,129.59893066249867,129.9501120887279,130.3143034311808,130.6916125976105,131.08212884680424,131.48592197517902,131.90304154497247,132.33351615622794,132.77735276465197,133.23453604730895,133.70502781798888,134.18876649396225,134.6856666156969,135.19561842098398,135.71848747477452,136.25411435589322,136.80231440164604,137.36287751119917,137.93556800845303,138.52012456499284,139.11626018354244,139.723662242204,140.3419925996103,140.97088776097462,141.60995910486645,142.25879317040213,142.91695200438645,143.58397356780281,144.2593722009034,144.94263914601564,145.6332431270394,146.330630984483,147.0342283647482,147.74344046225613,148.45765281287674,149.17623213701285,149.89852723057024,150.6238699019434,151.35157595303522,152.08094620223784,152.81126754720228,153.54181406514158,154.27184814832597,155.0006216723561,155.7273771947263,156.45134918112873,157.17176525688726,157.88784748086223,158.59881363911617,159.30387855559545,160.00225541704586,160.69315710935572,161.37579756249656,162.0493931012199,162.7131637986572,163.36633482997084,164.00813782320554,164.6378122045021,165.25460653484947,165.85777983557537,166.4466028998011,167.02035958712304,167.57834809881967,168.11988223092962,168.64429260259567,169.15092785712585,169.63915583328142,170.1083647043691,170.55796408278363,170.98738608772098,171.39608637386408,171.78354511892223,172.14926796799682,172.49278693283412,172.81366124412204,173.1114781550861,173.3858536947406,173.6364333692559,173.8628928100105,174.06493836700582,174.24230764643477,174.39476999130906,174.5221269041676,174.62421241100589,174.7008933656869,174.75206969421527,174.77767457837763]}],"reportKeys":["time","cpuTime","cycles","iters","allocated","numGcs","bytesCopied","mutatorWallSeconds","mutatorCpuSeconds","gcWallSeconds","gcCpuSeconds"],"reportNumber":0,"reportName":"reduce (6 threads)","reportOutliers":{"highSevere":0,"highMild":0,"lowMild":0,"samplesSeen":3,"lowSevere":0},"reportMeasured":[[0.5159682855010033,3.0890455649999993,1186726812,1,24275504,8,194176,0.5157624419999998,3.088868999999999,2.1353300000000013e-4,3.088868999999999],[1.037350058555603,6.154286900999999,2385906478,2,48068680,16,453912,1.036780307,6.141297999999999,5.80775e-4,6.141297999999999],[1.560036078095436,9.198308794000003,3588077257,3,71764112,24,2136840,1.5548763809999997,9.152880999999997,5.1698790000000005e-3,9.152880999999997],[2.057053066790104,12.191675771999996,4731211465,4,96576880,32,1084048,2.055332841000001,12.163105999999999,1.7307349999999989e-3,12.163105999999999]]}]]

==> data/nbody-reducer/reducer-data/IntegerSumReduction2NoVerification-7.csv <==
PROGNAME,VARIANT,ARGS,HOSTNAME,RUNID,CI_BUILD_ID,THREADS,DATETIME,MINTIME,MEDIANTIME,MAXTIME,MINTIME_PRODUCTIVITY,MEDIANTIME_PRODUCTIVITY,MAXTIME_PRODUCTIVITY,ALLTIMES,TRIALS,COMPILER,COMPILE_FLAGS,RUNTIME_FLAGS,ENV_VARS,BENCH_VERSION,BENCH_FILE,UNAME,PROCESSOR,TOPOLOGY,GIT_BRANCH,GIT_HASH,GIT_DEPTH,WHO,ETC_ISSUE,LSPCI,FULL_LOG,MEDIANTIME_ALLOCRATE,MEDIANTIME_MEMFOOTPRINT,ALLJITTIMES,RETRIES,CAPABILITIES,BYTES_ALLOC,BYTES_COPIED,NUMGC,CPUTIME,CYCLES,RSQR_TIME_FIT,RSQR_TIME_LOW
"reduce (7 threads)","criterion","","c-swarm","c-swarm_1478482588","","0","2016-11-07 01:36:27.695031 UTC","0.44778064638376425","0.46361711472272826","0.4743113890290257","","0.9993116249254861","","","1","","","","[[]]","0.0","","Linux c-swarm 3.13.0-65-generic #105-Ubuntu SMP Mon Sep 21 18:50:58 UTC 2015 x86_64 x86_64 x86_64 GNU/Linux","","","dpj","8ff4145a7bdc29e4e2a5fb669b97f12fdb5065e3","100","","","","","55472492","","","0","7.0","2.571799679999997e7","269202.39999999973","7.299999999999993","3.2196254073999957","1.066315166499999e9","0.999828602434602","0.9997685726875558"


==> data/nbody-reducer/reducer-data/IntegerSumReduction2NoVerification-7.json <==
["criterio","1.1.3.1",[{"reportAnalysis":{"anMean":{"estUpperBound":0.467724648222923,"estLowerBound":0.4626916062676905,"estPoint":0.466036513905525,"estConfidenceLevel":0.95},"anRegress":[{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9997685726875558,"estPoint":0.999828602434602,"estConfidenceLevel":0.95},"regResponder":"time","regCoeffs":{"y":{"estUpperBound":null,"estLowerBound":-1.3109557330607723e-2,"estPoint":3.574628382922583e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.4743113890290257,"estLowerBound":0.44778064638376425,"estPoint":0.46361711472272826,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9974771352491776,"estPoint":0.9990984892007521,"estConfidenceLevel":0.95},"regResponder":"allocated","regCoeffs":{"y":{"estUpperBound":558087.9999998811,"estLowerBound":-6886487.999999966,"estPoint":-3655063.9999999274,"estConfidenceLevel":0.95},"iters":{"estUpperBound":2.8029079999999985e7,"estLowerBound":2.4306792000000052e7,"estPoint":2.571799679999997e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9985161123992922,"estPoint":0.9987939328089058,"estConfidenceLevel":0.95},"regResponder":"bytesCopied","regCoeffs":{"y":{"estUpperBound":-21848.00000000061,"estLowerBound":-117983.99999999983,"estPoint":-83379.99999999929,"estConfidenceLevel":0.95},"iters":{"estUpperBound":292751.9999999999,"estLowerBound":251416.0000000002,"estPoint":269202.39999999973,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.999768573804234,"estPoint":0.9998285851011783,"estConfidenceLevel":0.95},"regResponder":"cycles","regCoeffs":{"y":{"estUpperBound":1.3719372599999654e8,"estLowerBound":-3.014825899999921e7,"estPoint":8228906.500003135,"estConfidenceLevel":0.95},"iters":{"estUpperBound":1.0909144909999993e9,"estLowerBound":1.0298904120000012e9,"estPoint":1.066315166499999e9,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9977827050997783,"estPoint":0.998875351452671,"estConfidenceLevel":0.95},"regResponder":"numGcs","regCoeffs":{"y":{"estUpperBound":2.855094164346212e-14,"estLowerBound":-1.9999999999999891,"estPoint":-0.9999999999999793,"estConfidenceLevel":0.95},"iters":{"estUpperBound":7.9999999999999964,"estLowerBound":6.99999999999999,"estPoint":7.299999999999993,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9997711764481366,"estPoint":0.9998283378531749,"estConfidenceLevel":0.95},"regResponder":"mutatorWallSeconds","regCoeffs":{"y":{"estUpperBound":5.966439400000594e-2,"estLowerBound":-1.3022849999999796e-2,"estPoint":3.753352000001356e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.47406284700000006,"estLowerBound":0.44750293500000077,"estPoint":0.46329787659999955,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9729776906065002,"estPoint":0.9920233299562994,"estConfidenceLevel":0.95},"regResponder":"gcWallSeconds","regCoeffs":{"y":{"estUpperBound":-8.577000000000667e-6,"estLowerBound":-3.8489700000000074e-4,"estPoint":-1.6849499999999973e-4,"estConfidenceLevel":0.95},"iters":{"estUpperBound":4.028790000000003e-4,"estLowerBound":2.491970000000003e-4,"estPoint":3.1914239999999993e-4,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9999044165642929,"estPoint":0.9999697450967601,"estConfidenceLevel":0.95},"regResponder":"cpuTime","regCoeffs":{"y":{"estUpperBound":0.12377053999997553,"estLowerBound":-5.476940999999334e-2,"estPoint":1.8885133500010507e-2,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.272745130999996,"estLowerBound":3.1834751560000085,"estPoint":3.2196254073999957,"estConfidenceLevel":0.95}}}],"anStdDev":{"estUpperBound":2.9239344077339816e-3,"estLowerBound":0,"estPoint":2.8971569221438497e-3,"estConfidenceLevel":0.95},"anOutlierVar":{"ovFraction":0.1875,"ovDesc":"moderate","ovEffect":"Moderate"},"anOverhead":2.404575349145925e-6},"reportKDEs":[{"kdeValues":[0.4621851659724711,0.46223301859879107,0.462280871225111,0.4623287238514309,0.4623765764777509,0.46242442910407083,0.4624722817303908,0.46252013435671074,0.46256798698303064,0.4626158396093506,0.46266369223567055,0.4627115448619905,0.46275939748831046,0.46280725011463036,0.4628551027409503,0.4629029553672703,0.46295080799359023,0.4629986606199102,0.4630465132462301,0.46309436587255004,0.46314221849887,0.46319007112518995,0.46323792375150985,0.4632857763778298,0.46333362900414976,0.4633814816304697,0.46342933425678967,0.46347718688310957,0.4635250395094295,0.4635728921357495,0.46362074476206944,0.4636685973883894,0.4637164500147093,0.46376430264102925,0.4638121552673492,0.46386000789366916,0.4639078605199891,0.463955713146309,0.46400356577262897,0.4640514183989489,0.4640992710252689,0.46414712365158883,0.46419497627790873,0.4642428289042287,0.46429068153054864,0.4643385341568686,0.46438638678318855,0.46443423940950845,0.4644820920358284,0.46452994466214836,0.4645777972884683,0.4646256499147883,0.4646735025411082,0.46472135516742813,0.4647692077937481,0.46481706042006804,0.464864913046388,0.4649127656727079,0.46496061829902785,0.4650084709253478,0.46505632355166776,0.4651041761779877,0.4651520288043076,0.46519988143062757,0.4652477340569475,0.4652955866832675,0.4653434393095874,0.46539129193590734,0.4654391445622273,0.46548699718854725,0.4655348498148672,0.4655827024411871,0.46563055506750706,0.465678407693827,0.46572626032014697,0.4657741129464669,0.4658219655727868,0.4658698181991068,0.46591767082542673,0.4659655234517467,0.46601337607806664,0.46606122870438654,0.4661090813307065,0.46615693395702645,0.4662047865833464,0.46625263920966636,0.46630049183598626,0.4663483444623062,0.4663961970886262,0.46644404971494613,0.4664919023412661,0.466539754967586,0.46658760759390594,0.4666354602202259,0.46668331284654585,0.4667311654728658,0.4667790180991857,0.46682687072550566,0.4668747233518256,0.46692257597814557,0.4669704286044655,0.4670182812307854,0.4670661338571054,0.46711398648342534,0.4671618391097453,0.4672096917360652,0.46725754436238515,0.4673053969887051,0.46735324961502506,0.467401102241345,0.4674489548676649,0.46749680749398487,0.4675446601203048,0.4675925127466248,0.46764036537294473,0.46768821799926463,0.4677360706255846,0.46778392325190454,0.4678317758782245,0.46787962850454445,0.46792748113086435,0.4679753337571843,0.46802318638350426,0.4680710390098242,0.4681188916361442,0.4681667442624641,0.46821459688878403,0.468262449515104],"kdeType":"time","kdePDF":[172.03984439093944,171.88386713573072,171.57239844895963,171.10640817654658,170.48734659567236,169.71713905747487,168.79817889821746,167.73331866478344,166.525859711019,165.1795402316101,163.69852180971873,162.08737456346654,160.3510609844251,158.49491856851753,156.5246413460484,154.44626042295334,152.26612364969827,149.99087453757593,147.62743054437058,145.18296085252337,142.66486376297755,140.0807438268717,137.43838883514596,134.74574678300905,132.01090292207329,129.24205700789318,126.44750084465308,123.63559622195694,120.81475333109839,117.99340973996846,115.18000999693574,112.38298592473632,109.61073765571881,106.87161544982078,104.17390232650325,101.52579753166056,98.93540085035075,96.41069776618184,93.95954545843557,91.58965961862951,89.30860205931113,87.12376907953461,85.04238054379894,83.07146962429294,81.21787315019678,79.4882225025786,77.8889349891846,76.42620563017292,75.10599928365916,73.93404303882005,72.91581880429152,72.0565560206737,71.36122442814396,70.8345268234298,70.4808917447118,70.30446602833263,70.3091071874747,70.49837557012168,70.87552626161903,71.44350070585627,72.20491802847404,73.16206605539418,74.31689203032924,75.67099304558229,77.22560621133276,78.98159859954069,80.93945700952719,83.09927761300861,85.46075554682157,88.02317453157616,90.78539660396916,93.74585205927832,96.90252970861553,100.25296756264306,103.79424405964492,107.52296996091209,111.43528104035727,115.52683169795542,119.79278962804834,124.22783167361105,128.82614099631644,133.5814056895335,138.48681895734669,143.5350809771921,148.7184025568966,154.02851068870285,159.4566560934279,164.99362283718102,170.6297400912435,176.3548960927705,182.15855435010562,188.02977212172215,193.9572211823227,199.92921087348526,205.9337134196494,211.95839147326163,217.99062783574814,224.01755728375042,230.02610041294716,236.00299939489048,241.93485552581194,247.8081684303969,253.60937676828135,259.32490027658366,264.94118296832346,270.4447372941877,275.82218906393064,281.060322913819,286.14612809807915,291.0668443753341,295.81000775562194,300.3634958698185,304.71557272119287,308.8549325784379,312.7707427708639,316.4526851495107,319.89099598273395,323.07650406130784,326.00066679624,328.65560410224515,331.03412987112307,333.12978085203616,334.9368427698131,336.45037352779167,337.6662233582666,338.58105180118287,339.19234141019854,339.4984081044841]}],"reportKeys":["time","cpuTime","cycles","iters","allocated","numGcs","bytesCopied","mutatorWallSeconds","mutatorCpuSeconds","gcWallSeconds","gcCpuSeconds"],"reportNumber":0,"reportName":"reduce (7 threads)","reportOutliers":{"highSevere":0,"highMild":0,"lowMild":0,"samplesSeen":3,"lowSevere":0},"reportMeasured":[[0.46120183169841766,3.217975721000002,1060766232,1,21142592,6,174768,0.46103999699999987,3.2134539999999987,1.7166399999999976e-4,3.2134539999999987],[0.9355132207274437,6.490720851999999,2151680723,2,49171672,14,467520,0.9351028440000002,6.492189999999997,4.2086100000000024e-4,6.492189999999997],[1.4029869809746742,9.674196007999996,3226864962,3,73478464,21,732400,1.402173199,9.659934,8.237399999999995e-4,9.659934],[1.8507676273584366,12.888902027,4256755374,4,98766984,28,983816,1.849676134,12.884619,1.1011790000000007e-3,12.884619]]}]]

==> data/nbody-reducer/reducer-data/IntegerSumReduction2NoVerification-8.csv <==
PROGNAME,VARIANT,ARGS,HOSTNAME,RUNID,CI_BUILD_ID,THREADS,DATETIME,MINTIME,MEDIANTIME,MAXTIME,MINTIME_PRODUCTIVITY,MEDIANTIME_PRODUCTIVITY,MAXTIME_PRODUCTIVITY,ALLTIMES,TRIALS,COMPILER,COMPILE_FLAGS,RUNTIME_FLAGS,ENV_VARS,BENCH_VERSION,BENCH_FILE,UNAME,PROCESSOR,TOPOLOGY,GIT_BRANCH,GIT_HASH,GIT_DEPTH,WHO,ETC_ISSUE,LSPCI,FULL_LOG,MEDIANTIME_ALLOCRATE,MEDIANTIME_MEMFOOTPRINT,ALLJITTIMES,RETRIES,CAPABILITIES,BYTES_ALLOC,BYTES_COPIED,NUMGC,CPUTIME,CYCLES,RSQR_TIME_FIT,RSQR_TIME_LOW
"reduce (8 threads)","criterion","","c-swarm","c-swarm_1478482600","","0","2016-11-07 01:36:39.563565 UTC","0.3961458727717415","0.42699136584997127","0.4607519954442974","","0.9993096265832606","","","1","","","","[[]]","0.0","","Linux c-swarm 3.13.0-65-generic #105-Ubuntu SMP Mon Sep 21 18:50:58 UTC 2015 x86_64 x86_64 x86_64 GNU/Linux","","","dpj","8ff4145a7bdc29e4e2a5fb669b97f12fdb5065e3","100","","","","","57971831","","","0","8.0","2.4753471199999973e7","270558.39999999973","6.099999999999993","3.427615313299995","9.820763771999989e8","0.9992297141034455","0.9971658252734176"


==> data/nbody-reducer/reducer-data/IntegerSumReduction2NoVerification-8.json <==
["criterio","1.1.3.1",[{"reportAnalysis":{"anMean":{"estUpperBound":0.44921754015872195,"estLowerBound":0.4315269843630613,"estPoint":0.4376597592946893,"estConfidenceLevel":0.95},"anRegress":[{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9971658252734176,"estPoint":0.9992297141034455,"estConfidenceLevel":0.95},"regResponder":"time","regCoeffs":{"y":{"estUpperBound":0.10614459216594514,"estLowerBound":-2.306765317916806e-2,"estPoint":2.2432375699282914e-2,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.4607519954442974,"estLowerBound":0.3961458727717415,"estPoint":0.42699136584997127,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9780572220067469,"estPoint":0.9938372443616995,"estConfidenceLevel":0.95},"regResponder":"allocated","regCoeffs":{"y":{"estUpperBound":1.7250567999999892e7,"estLowerBound":-1.4562200000000129e7,"estPoint":-1266751.9999999276,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.0332744000000056e7,"estLowerBound":1.9728488000000034e7,"estPoint":2.4753471199999973e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9987846348380849,"estPoint":0.9994006753434573,"estConfidenceLevel":0.95},"regResponder":"bytesCopied","regCoeffs":{"y":{"estUpperBound":-34552.00000000121,"estLowerBound":-88999.99999999987,"estPoint":-61907.99999999924,"estConfidenceLevel":0.95},"iters":{"estUpperBound":289535.9999999999,"estLowerBound":262312.0000000006,"estPoint":270558.39999999973,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9971658643211291,"estPoint":0.999229728031386,"estConfidenceLevel":0.95},"regResponder":"cycles","regCoeffs":{"y":{"estUpperBound":2.441401619999904e8,"estLowerBound":null,"estPoint":5.1603363500002995e7,"estConfidenceLevel":0.95},"iters":{"estUpperBound":1.0597244219999993e9,"estLowerBound":9.111320190000038e8,"estPoint":9.820763771999989e8,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9863013698630138,"estPoint":0.9962516733601071,"estConfidenceLevel":0.95},"regResponder":"numGcs","regCoeffs":{"y":{"estUpperBound":3.999999999999917,"estLowerBound":-2.000000000000029,"estPoint":1.8393223121899503e-14,"estConfidenceLevel":0.95},"iters":{"estUpperBound":7.000000000000013,"estLowerBound":5.000000000000023,"estPoint":6.099999999999993,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9971656079973745,"estPoint":0.9992296199431914,"estConfidenceLevel":0.95},"regResponder":"mutatorWallSeconds","regCoeffs":{"y":{"estUpperBound":0.10619121899999759,"estLowerBound":-2.293754499999931e-2,"estPoint":2.253715050000197e-2,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.46043785499999973,"estLowerBound":0.3958734730000008,"estPoint":0.4266965994999992,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.997657347204315,"estPoint":0.9993495154375323,"estConfidenceLevel":0.95},"regResponder":"gcWallSeconds","regCoeffs":{"y":{"estUpperBound":-3.708800000000337e-5,"estLowerBound":-1.3824500000000456e-4,"estPoint":-9.406349999999952e-5,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.1274899999999954e-4,"estLowerBound":2.7263300000000135e-4,"estPoint":2.947834999999999e-4,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.999999195921067,"estPoint":0.999999777442053,"estConfidenceLevel":0.95},"regResponder":"cpuTime","regCoeffs":{"y":{"estUpperBound":1.8834957999973048e-2,"estLowerBound":-7.247930000036156e-3,"estPoint":9.950185000013354e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.43234003300001,"estLowerBound":3.4236457370000175,"estPoint":3.427615313299995,"estConfidenceLevel":0.95}}}],"anStdDev":{"estUpperBound":1.0213647150738768e-2,"estLowerBound":0,"estPoint":1.0015585759945083e-2,"estConfidenceLevel":0.95},"anOutlierVar":{"ovFraction":0.18749999999999997,"ovDesc":"moderate","ovEffect":"Moderate"},"anOverhead":2.5147839659705717e-6},"reportKDEs":[{"kdeValues":[0.4297579287834952,0.42992508364140697,0.4300922384993187,0.4302593933572305,0.43042654821514226,0.430593703073054,0.43076085793096575,0.4309280127888775,0.43109516764678923,0.43126232250470103,0.4314294773626128,0.4315966322205245,0.43176378707843627,0.431930941936348,0.4320980967942598,0.43226525165217156,0.4324324065100833,0.43259956136799504,0.4327667162259068,0.43293387108381853,0.43310102594173033,0.4332681807996421,0.4334353356575538,0.43360249051546557,0.4337696453733773,0.4339368002312891,0.43410395508920085,0.4342711099471126,0.43443826480502434,0.4346054196629361,0.43477257452084783,0.43493972937875963,0.4351068842366714,0.4352740390945831,0.43544119395249486,0.4356083488104066,0.4357755036683184,0.43594265852623015,0.4361098133841419,0.43627696824205364,0.4364441230999654,0.43661127795787713,0.43677843281578893,0.4369455876737007,0.4371127425316124,0.43727989738952416,0.4374470522474359,0.4376142071053477,0.43778136196325945,0.4379485168211712,0.43811567167908294,0.4382828265369947,0.43844998139490643,0.43861713625281823,0.43878429111073,0.4389514459686417,0.43911860082655346,0.4392857556844652,0.439452910542377,0.43962006540028875,0.4397872202582005,0.43995437511611224,0.440121529974024,0.44028868483193573,0.44045583968984753,0.4406229945477593,0.440790149405671,0.44095730426358276,0.4411244591214945,0.4412916139794063,0.44145876883731805,0.4416259236952298,0.44179307855314154,0.4419602334110533,0.442127388268965,0.4422945431268768,0.44246169798478857,0.4426288528427003,0.44279600770061206,0.4429631625585238,0.4431303174164356,0.44329747227434735,0.4434646271322591,0.44363178199017084,0.4437989368480826,0.4439660917059943,0.4441332465639061,0.44430040142181787,0.4444675562797296,0.44463471113764136,0.4448018659955531,0.4449690208534649,0.44513617571137665,0.4453033305692884,0.44547048542720014,0.4456376402851119,0.4458047951430236,0.4459719500009354,0.44613910485884717,0.4463062597167589,0.44647341457467066,0.4466405694325824,0.4468077242904942,0.44697487914840595,0.4471420340063177,0.44730918886422943,0.4474763437221412,0.4476434985800529,0.4478106534379647,0.44797780829587647,0.4481449631537882,0.44831211801169996,0.4484792728696117,0.4486464277275235,0.44881358258543524,0.448980737443347,0.44914789230125873,0.4493150471591705,0.4494822020170822,0.449649356874994,0.44981651173290577,0.4499836665908175,0.45015082144872925,0.450317976306641,0.45048513116455274,0.45065228602246454,0.4508194408803763,0.45098659573828803],"kdeType":"time","kdePDF":[84.90238382700822,84.84559559327312,84.73214777779171,84.56229728989679,84.33642850866836,84.05505210576116,83.71880348369439,83.32844083627575,82.88484283942228,82.38900598218596,81.84204154927568,81.24517226778595,80.59972863218536,79.90714492287877,79.16895493482706,78.38678743378419,77.5623613586838,76.697480789575,75.79402970126311,74.85396652345386,73.87931852872582,72.87217607006419,71.83468668997851,70.76904912339805,69.67750721659137,68.56234378429362,67.42587442704807,66.2704413304818,65.09840706784092,63.91214842661657,62.71405027950045,61.50649951922802,60.291879076100386,59.07256203613588,57.85090587688839,56.629246837,55.409894434526194,54.19512614800491,52.98718227313063,51.78826096676383,50.60051348884954,49.4260396516589,48.26688348459891,47.12502912168046,46.00239691758662,44.90083979716525,43.82213984207235,42.76800511724184,41.74006673883652,40.73987618437646,39.768902844821405,38.828531817535506,37.92006193826434,37.044704049531155,36.20357950219349,35.39771888631537,34.628060986982426,33.89545196024307,33.20064472397067,32.54429855813643,31.92697890873114,31.34915738939976,30.811211974728945,30.313427379072788,29.855995614791112,29.439016723823954,29.06249967660936,28.726363432485797,28.43043815587777,28.17446658276003,27.958105532104142,27.780927557247086,27.642422732357836,27.542000569428534,27.478992061457564,27.452651847734437,27.46216049735899,27.50662690734041,27.585090811805873,27.69652539901369,27.8398400329937,28.013883076740136,28.21744481394026,28.44926046624974,28.70801330310579,28.99233784101467,29.300823129147517,29.63201611794017,29.98442510720756,30.356523270063562,30.74675224867507,31.153525817584992,31.575233610009327,32.01024490215696,32.45691245023719,32.91357637441656,33.37856808356559,33.85021423420464,34.326840716619145,34.8067766606755,35.288358453434334,35.76993376023228,36.24986554049595,36.72653604916235,37.19835081422064,37.663742580559614,38.12117521001458,38.56914752725556,39.00619710095569,39.43090394952342,39.84189416058266,40.237843413340094,40.6174803929959,40.97959008642952,41.3230169485337,41.646667928771805,41.949515347803164,42.230599614350275,42.489031772878306,42.723995873110596,42.93475115292041,43.1206340267091,43.281059872006175,43.41552460769993,43.523606058028285,43.60496509721712,43.659346570452016,43.68657998769287]}],"reportKeys":["time","cpuTime","cycles","iters","allocated","numGcs","bytesCopied","mutatorWallSeconds","mutatorCpuSeconds","gcWallSeconds","gcCpuSeconds"],"reportNumber":0,"reportName":"reduce (8 threads)","reportOutliers":{"highSevere":0,"highMild":0,"lowMild":0,"samplesSeen":3,"lowSevere":0},"reportMeasured":[[0.4376843422651291,3.437943070000003,1006679778,1,23763864,6,200536,0.43750031000000034,3.4238,1.95429e-4,3.4238],[0.8984363377094269,6.866126431999998,2066404200,2,46103288,12,490072,0.8979381650000002,6.844872000000002,5.081779999999998e-4,6.844872000000002],[1.2945822104811668,10.289772169000003,2977536219,3,76436032,19,752384,1.2938116379999993,10.272776999999998,7.808110000000002e-4,10.272776999999998],[1.7289402708411217,13.722112201999998,3976557029,4,96164520,24,1014960,1.7278644839999995,13.677438000000002,1.0871630000000004e-3,13.677438000000002]]}]]

==> data/nbody-reducer/reducer-data/IntegerSumReduction2NoVerification-9.csv <==
PROGNAME,VARIANT,ARGS,HOSTNAME,RUNID,CI_BUILD_ID,THREADS,DATETIME,MINTIME,MEDIANTIME,MAXTIME,MINTIME_PRODUCTIVITY,MEDIANTIME_PRODUCTIVITY,MAXTIME_PRODUCTIVITY,ALLTIMES,TRIALS,COMPILER,COMPILE_FLAGS,RUNTIME_FLAGS,ENV_VARS,BENCH_VERSION,BENCH_FILE,UNAME,PROCESSOR,TOPOLOGY,GIT_BRANCH,GIT_HASH,GIT_DEPTH,WHO,ETC_ISSUE,LSPCI,FULL_LOG,MEDIANTIME_ALLOCRATE,MEDIANTIME_MEMFOOTPRINT,ALLJITTIMES,RETRIES,CAPABILITIES,BYTES_ALLOC,BYTES_COPIED,NUMGC,CPUTIME,CYCLES,RSQR_TIME_FIT,RSQR_TIME_LOW
"reduce (9 threads)","criterion","","c-swarm","c-swarm_1478482611","","0","2016-11-07 01:36:51.030198 UTC","0.40977298468351525","0.4164395838975902","0.4251059889793402","","0.9993507908734309","","","1","","","","[[]]","0.0","","Linux c-swarm 3.13.0-65-generic #105-Ubuntu SMP Mon Sep 21 18:50:58 UTC 2015 x86_64 x86_64 x86_64 GNU/Linux","","","dpj","8ff4145a7bdc29e4e2a5fb669b97f12fdb5065e3","100","","","","","60954367","","","0","9.0","2.5383811199999977e7","285556.7999999997","5.699999999999994","3.6800791645999964","9.578069163999991e8","0.9999509703232061","0.999831381882704"


==> data/nbody-reducer/reducer-data/IntegerSumReduction2NoVerification-9.json <==
["criterio","1.1.3.1",[{"reportAnalysis":{"anMean":{"estUpperBound":0.4188392321105649,"estLowerBound":0.41600378233876617,"estPoint":0.4178007658346894,"estConfidenceLevel":0.95},"anRegress":[{"regRSquare":{"estUpperBound":1,"estLowerBound":0.999831381882704,"estPoint":0.9999509703232061,"estConfidenceLevel":0.95},"regResponder":"time","regCoeffs":{"y":{"estUpperBound":1.8693730235097943e-2,"estLowerBound":-2.7305282652380025e-2,"estPoint":4.138235002757372e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.4251059889793402,"estLowerBound":0.40977298468351525,"estPoint":0.4164395838975902,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":null,"estPoint":0.9964495824671354,"estConfidenceLevel":0.95},"regResponder":"allocated","regCoeffs":{"y":{"estUpperBound":1.2999055999999622e7,"estLowerBound":-5559112.000000108,"estPoint":-2465643.999999929,"estConfidenceLevel":0.95},"iters":{"estUpperBound":2.7239760000000093e7,"estLowerBound":2.1053704000000108e7,"estPoint":2.5383811199999977e7,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9934171389520452,"estPoint":0.9940118942236235,"estConfidenceLevel":0.95},"regResponder":"bytesCopied","regCoeffs":{"y":{"estUpperBound":96487.99999999898,"estLowerBound":-146223.99999999965,"estPoint":-69531.99999999919,"estConfidenceLevel":0.95},"iters":{"estUpperBound":null,"estLowerBound":237984.00000000035,"estPoint":285556.7999999997,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9998313887047211,"estPoint":0.9999509746227092,"estConfidenceLevel":0.95},"regResponder":"cycles","regCoeffs":{"y":{"estUpperBound":4.300605599999578e7,"estLowerBound":-6.27889980000156e7,"estPoint":9527027.000002734,"estConfidenceLevel":0.95},"iters":{"estUpperBound":9.777384730000043e8,"estLowerBound":9.42473455000002e8,"estPoint":9.578069163999991e8,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9958847736625515,"estPoint":0.9981566820276497,"estConfidenceLevel":0.95},"regResponder":"numGcs","regCoeffs":{"y":{"estUpperBound":1.999999999999908,"estLowerBound":-1.0000000000000506,"estPoint":-0.49999999999998423,"estConfidenceLevel":0.95},"iters":{"estUpperBound":null,"estLowerBound":5.000000000000026,"estPoint":5.699999999999994,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9998313968619732,"estPoint":0.9999509275026831,"estConfidenceLevel":0.95},"regResponder":"mutatorWallSeconds","regCoeffs":{"y":{"estUpperBound":1.87744549999994e-2,"estLowerBound":-2.7193273000001877e-2,"estPoint":4.248644000001515e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":0.4248353990000006,"estLowerBound":0.4095128230000004,"estPoint":0.4161689526999995,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9990242451487882,"estPoint":0.999710498375464,"estConfidenceLevel":0.95},"regResponder":"gcWallSeconds","regCoeffs":{"y":{"estUpperBound":-7.061899999999913e-5,"estLowerBound":-1.1871300000000039e-4,"estPoint":-9.987449999999949e-5,"estConfidenceLevel":0.95},"iters":{"estUpperBound":2.8406400000000027e-4,"estLowerBound":null,"estPoint":2.703561999999998e-4,"estConfidenceLevel":0.95}}},{"regRSquare":{"estUpperBound":1,"estLowerBound":0.9999094688315817,"estPoint":0.9999595663011657,"estConfidenceLevel":0.95},"regResponder":"cpuTime","regCoeffs":{"y":{"estUpperBound":0.24797455999998347,"estLowerBound":null,"estPoint":6.215961500010029e-3,"estConfidenceLevel":0.95},"iters":{"estUpperBound":3.7110281810000147,"estLowerBound":3.6124790420000057,"estPoint":3.6800791645999964,"estConfidenceLevel":0.95}}}],"anStdDev":{"estUpperBound":1.7986763517631164e-3,"estLowerBound":0,"estPoint":1.6118927010343076e-3,"estConfidenceLevel":0.95},"anOutlierVar":{"ovFraction":0.1875,"ovDesc":"moderate","ovEffect":"Moderate"},"anOverhead":2.6745386841056154e-6},"reportKDEs":[{"kdeValues":[0.41569224245600356,0.4157216792953197,0.4157511161346359,0.415780552973952,0.41580998981326817,0.41583942665258433,0.4158688634919005,0.41589830033121666,0.4159277371705328,0.41595717400984894,0.4159866108491651,0.41601604768848127,0.4160454845277974,0.41607492136711355,0.4161043582064297,0.4161337950457459,0.41616323188506205,0.41619266872437816,0.4162221055636943,0.4162515424030105,0.41628097924232665,0.4163104160816428,0.41633985292095893,0.4163692897602751,0.41639872659959126,0.41642816343890743,0.41645760027822354,0.4164870371175397,0.41651647395685587,0.41654591079617204,0.4165753476354882,0.4166047844748043,0.4166342213141205,0.41666365815343664,0.4166930949927528,0.416722531832069,0.4167519686713851,0.41678140551070125,0.4168108423500174,0.4168402791893336,0.4168697160286497,0.41689915286796586,0.416928589707282,0.4169580265465982,0.41698746338591436,0.41701690022523047,0.41704633706454663,0.4170757739038628,0.41710521074317897,0.41713464758249513,0.41716408442181124,0.4171935212611274,0.4172229581004436,0.41725239493975974,0.4172818317790759,0.417311268618392,0.4173407054577082,0.41737014229702435,0.4173995791363405,0.4174290159756566,0.4174584528149728,0.41748788965428896,0.4175173264936051,0.4175467633329213,0.4175762001722374,0.41760563701155357,0.41763507385086973,0.4176645106901859,0.41769394752950206,0.4177233843688182,0.41775282120813434,0.4177822580474505,0.41781169488676667,0.4178411317260828,0.41787056856539895,0.4179000054047151,0.4179294422440313,0.41795887908334745,0.41798831592266356,0.4180177527619797,0.4180471896012959,0.41807662644061205,0.4181060632799282,0.41813550011924433,0.4181649369585605,0.41819437379787666,0.4182238106371928,0.418253247476509,0.4182826843158251,0.41831212115514127,0.41834155799445744,0.4183709948337736,0.4184004316730897,0.4184298685124059,0.41845930535172204,0.4184887421910382,0.4185181790303544,0.4185476158696705,0.41857705270898665,0.4186064895483028,0.418635926387619,0.41866536322693515,0.41869480006625126,0.4187242369055674,0.4187536737448836,0.41878311058419976,0.41881254742351587,0.41884198426283203,0.4188714211021482,0.41890085794146437,0.41893029478078053,0.41895973162009664,0.4189891684594128,0.419018605298729,0.41904804213804514,0.4190774789773613,0.4191069158166774,0.4191363526559936,0.41916578949530975,0.4191952263346259,0.419224663173942,0.4192541000132582,0.41928353685257436,0.4193129736918905,0.4193424105312067,0.4193718473705228,0.41940128420983896,0.41943072104915513],"kdeType":"time","kdePDF":[233.12324582804123,233.13104596909724,233.14667346454164,233.1701826432396,233.20165475426785,233.2411976746327,233.2889455208605,233.34505816557373,233.40972066043096,233.4831425670829,233.5655571980531,233.6572207697141,233.7584114697731,233.86942844193328,233.99059069062224,234.12223590891406,234.2647192329833,234.4184119266395,234.58369999968576,234.7609827640347,234.95067133168402,235.15318705882294,235.36895994048461,235.59842696030245,235.8420304000476,236.10021611374006,236.3734317712172,236.66212507613255,236.96674196342042,237.2877247813203,237.6255104630924,237.98052869358244,238.35320007580395,238.74393430270263,239.15312833925043,239.58116461998335,240.0284092670527,240.49521033379713,240.98189607877242,241.48877327508538,242.0161255597828,242.56421182792891,243.1332646758865,243.7234888981739,244.3350600421295,244.96812302444994,245.62279081350775,246.29914318116724,246.99722552763976,247.71704778271356,248.45858338649992,249.2217683526173,250.00650041652554,250.81263827149075,251.64000089444255,252.48836696373925,253.35747437063398,254.24701982597858,255.15665856347388,256.0860041405157,257.0346283374532,258.00206115581517,258.9877909158275,259.99126445328443,261.0118874156059,262.0490246566553,263.1020007296678,264.1701004773874,265.25256971829015,266.34861602753205,267.45740961104525,268.5780842709789,269.70973846047656,270.8514364255676,272.0022094317587,273.1610570727103,274.3269486582076,275.49882467844765,276.67559834150825,277.85615718069033,279.039364728288,280.2240622521845,281.4090705515535,282.5931918078075,283.77521148683473,284.95390028844923,286.1280161388983,287.2963062221725,288.45750904580433,289.6103565367639,290.75357616301915,291.88589307627245,293.00603227136145,294.1127207577814,295.20468973877763,296.28067679344855,297.3394280573093,298.3797003967769,299.40026357306925,300.3999023910359,301.3774188284893,302.3316341416519,303.26139094239915,304.16555524304306,305.0430184644829,305.89269940363164,306.7135461561211,307.50453799038894,308.2646871693581,308.9930407160345,309.68868211946887,310.35073297765734,310.9783545740887,311.5707493847842,312.127162512824,312.64688304750064,313.1292453453971,313.57363023084633,313.97946611339233,314.3462300200413,314.67344854026175,314.9606986818689,315.2076086361049,315.41385845040804,315.5791806075474,315.7033605099828,315.7862368684993,315.8277019943529]}],"reportKeys":["time","cpuTime","cycles","iters","allocated","numGcs","bytesCopied","mutatorWallSeconds","mutatorCpuSeconds","gcWallSeconds","gcCpuSeconds"],"reportNumber":0,"reportName":"reduce (9 threads)","reportOutliers":{"highSevere":0,"highMild":0,"lowMild":0,"samplesSeen":3,"lowSevere":0},"reportMeasured":[[0.42157772183418274,3.6679695729999997,969632991,1,21681088,5,190784,0.42142275500000004,3.6462650000000005,1.6535099999999978e-4,3.6462650000000005],[0.8382396996021271,7.374383504999999,1927952966,2,48920408,11,527792,0.8378001010000005,7.3752960000000005,4.494150000000003e-4,7.3752960000000005],[1.2480126842856407,11.085411686,2870426421,3,76160168,17,810440,1.247312924,11.056642000000002,7.094319999999994e-4,11.056642000000002],[1.6731186732649803,14.697890728,3848164894,4,97213872,22,1048424,1.672148323,14.684487,9.798660000000002e-4,14.684487]]}]]

==> data/set/reports/pureset.csv <==
1,2.6961280949413777
2,2.4323638901114464
3,2.3727907821536065
4,2.3103332348167895
5,2.2504343248903753
6,2.264142931252718
7,2.2336155846714973
8,2.2170072734355926
9,2.190555780380964
10,2.148009404540062
11,2.139219528436661
12,2.1378534972667693
13,2.1464695371687412
14,2.151809111237526
15,2.1547883108258246
16,2.183629623055458


==> data/set/reports/slset.csv <==
1,52.225792214274406
2,31.432329811155796
3,22.52699490636587
4,16.408423641324042
5,14.466334605962038
6,12.357691053301096
7,10.609053192287684
8,9.560714515298605
9,8.999211303889751
10,8.490323123335838
11,8.168067341297865
12,7.98539812117815
13,7.747726223617792
14,7.6757534392178055
15,7.743728347122669
16,7.511126189678907


==> data/set/reports/vpureset.csv <==
1,2.6946903496980665
2,2.392244233936071
3,2.3108041882514954
4,2.231499319523573
5,2.2416922092437743
6,2.179310581088066
7,2.1759279906749724
8,2.1276746153831483
9,2.11643051430583
10,2.0985058307647706
11,2.0730648800730704
12,2.0894135922193526
13,2.1051022596657276
14,2.0973258920013906
15,2.111753322929144
16,2.1471526280045508


==> data/set/reports/vslset.csv <==
1,52.35652268975973
2,56.621924326568845
3,22.509338717907667
4,17.19715323522687
5,14.032828912138939
6,11.839529565721751
7,10.580601823329925
8,9.621751333773137
9,8.989821042865515
10,8.678886400163174
11,8.290608011186123
12,8.113608054816723
13,7.733044478297233
14,7.589280592650175
15,7.594170510023832
16,7.55818377584219

